Empirically explaining SGD from a line search perspective

Optimization in Deep Learning is mainly guided by vague intuitions and strong assumptions, with a limited understanding how and why these work in practice. To shed more light on this, our work provides some deeper understandings of how SGD behaves by empirically analyzing the trajectory taken by SGD from a line search perspective. Specifically, a costly quantitative analysis of the full-batch loss along SGD trajectories from common used models trained on a subset of CIFAR-10 is performed. Our core results include that the full-batch loss along lines in update step direction is highly parabolically. Further on, we show that there exists a learning rate with which SGD always performs almost exact line searches on the full-batch loss. Finally, we provide a different perspective why increasing the batch size has almost the same effect as decreasing the learning rate by the same factor.

==> line_analysis/figure_data/figure1/lr00_0_05.csv <==
Wall time,Step,Value
1613136400.3826933,19,0.05000000074505806
1613136400.5215847,25,0.05000000074505806
1613136401.2291484,41,0.05000000074505806
1613136401.275051,43,0.05000000074505806
1613136401.341849,46,0.05000000074505806
1613136401.5896988,57,0.05000000074505806
1613136402.506204,72,0.05000000074505806
1613136402.5738285,75,0.05000000074505806
1613136403.6233237,95,0.05000000074505806
1613136403.891348,107,0.05000000074505806
1613136404.9701574,127,0.05000000074505806
1613136406.2494366,156,0.05000000074505806
1613136406.3201895,159,0.05000000074505806
1613136406.519081,168,0.05000000074505806
1613136406.8753889,184,0.05000000074505806
1613136406.9189236,186,0.05000000074505806
1613136409.0468886,230,0.05000000074505806
1613136409.1579854,235,0.05000000074505806
1613136410.096504,250,0.05000000074505806
1613136410.2333953,256,0.05000000074505806
1613136410.3454554,261,0.05000000074505806
1613136410.5031335,268,0.05000000074505806
1613136410.640655,274,0.05000000074505806
1613136412.0235462,309,0.05000000074505806
1613136412.6564958,311,0.05000000074505806
1613136412.8449795,319,0.05000000074505806
1613136413.3110905,340,0.05000000074505806
1613136414.0855715,348,0.05000000074505806
1613136414.5311925,368,0.05000000074505806
1613136416.9777815,422,0.05000000074505806
1613136416.9998324,423,0.05000000074505806
1613136418.0311947,440,0.05000000074505806
1613136418.0983393,443,0.05000000074505806
1613136418.1666944,446,0.05000000074505806
1613136418.5094228,461,0.05000000074505806
1613136418.5750465,464,0.05000000074505806
1613136418.5969949,465,0.05000000074505806
1613136419.4282336,475,0.05000000074505806
1613136419.8533866,494,0.05000000074505806
1613136420.9333987,515,0.05000000074505806
1613136421.8926358,532,0.05000000074505806
1613136422.0044842,537,0.05000000074505806
1613136423.2996309,564,0.05000000074505806
1613136423.5264008,574,0.05000000074505806
1613136423.659727,580,0.05000000074505806
1613136423.8146887,587,0.05000000074505806
1613136423.8365872,588,0.05000000074505806
1613136425.8477929,621,0.05000000074505806
1613136425.905337,623,0.05000000074505806
1613136426.1770697,635,0.05000000074505806
1613136426.3361824,642,0.05000000074505806
1613136426.3583138,643,0.05000000074505806
1613136426.4023242,645,0.05000000074505806
1613136426.4690385,648,0.05000000074505806
1613136426.5136077,650,0.05000000074505806
1613136427.4255126,662,0.05000000074505806
1613136427.6486864,672,0.05000000074505806
1613136429.7658348,715,0.05000000074505806
1613136429.946156,723,0.05000000074505806
1613136430.125258,731,0.05000000074505806
1613136430.3222628,740,0.05000000074505806
1613136431.2272544,753,0.05000000074505806
1613136431.3159637,757,0.05000000074505806
1613136431.5153692,766,0.05000000074505806
1613136431.6034126,770,0.05000000074505806
1613136431.6460698,772,0.05000000074505806
1613136431.6885042,774,0.05000000074505806
1613136432.476536,781,0.05000000074505806
1613136432.5913303,786,0.05000000074505806
1613136432.6360095,788,0.05000000074505806
1613136432.7481616,793,0.05000000074505806
1613136432.7928655,795,0.05000000074505806
1613136432.8821564,799,0.05000000074505806
1613136432.968419,803,0.05000000074505806
1613136433.7118158,809,0.05000000074505806
1613136433.735246,810,0.05000000074505806
1613136434.259303,833,0.05000000074505806
1613136434.3452904,837,0.05000000074505806
1613136436.267559,870,0.05000000074505806
1613136436.4275665,877,0.05000000074505806
1613136436.561498,883,0.05000000074505806
1613136436.870466,897,0.05000000074505806
1613136437.5490892,901,0.05000000074505806
1613136437.7175415,908,0.05000000074505806
1613136437.7621517,910,0.05000000074505806
1613136437.9406643,918,0.05000000074505806
1613136438.888395,932,0.05000000074505806
1613136438.932204,933,0.05000000074505806
1613136439.1668375,943,0.05000000074505806
1613136439.2337546,946,0.05000000074505806
1613136439.4345684,955,0.05000000074505806
1613136440.2431824,963,0.05000000074505806
1613136440.465538,972,0.05000000074505806
1613136440.4888175,973,0.05000000074505806
1613136440.6238842,979,0.05000000074505806
1613136440.6461108,980,0.05000000074505806
1613136440.757535,985,0.05000000074505806
1613136441.7676013,1003,0.05000000074505806
1613136441.8344848,1006,0.05000000074505806
1613136442.0350826,1015,0.05000000074505806
1613136443.307147,1045,0.05000000074505806
1613136444.2372391,1058,0.05000000074505806
1613136444.3729753,1064,0.05000000074505806
1613136444.4402785,1067,0.05000000074505806
1613136444.4856188,1069,0.05000000074505806
1613136444.5748606,1073,0.05000000074505806
1613136444.7085435,1079,0.05000000074505806
1613136444.8173745,1084,0.05000000074505806
1613136445.6746888,1094,0.05000000074505806
1613136445.8078403,1100,0.05000000074505806
1613136445.918384,1105,0.05000000074505806
1613136446.135857,1115,0.05000000074505806
1613136448.3556085,1157,0.05000000074505806
1613136448.4448445,1161,0.05000000074505806
1613136448.4671292,1162,0.05000000074505806
1613136448.4894075,1163,0.05000000074505806
1613136449.5143476,1181,0.05000000074505806
1613136449.8065863,1194,0.05000000074505806
1613136450.0943525,1207,0.05000000074505806
1613136451.3191683,1233,0.05000000074505806
1613136452.1631207,1245,0.05000000074505806
1613136452.4088812,1256,0.05000000074505806
1613136452.4756658,1259,0.05000000074505806
1613136452.542385,1262,0.05000000074505806
1613136453.5766509,1282,0.05000000074505806
1613136453.713087,1288,0.05000000074505806
1613136453.8707209,1295,0.05000000074505806
1613136454.0016096,1301,0.05000000074505806
1613136455.0097172,1317,0.05000000074505806
1613136455.076461,1320,0.05000000074505806
1613136455.320281,1331,0.05000000074505806
1613136455.9811563,1334,0.05000000074505806
1613136456.048784,1337,0.05000000074505806
1613136456.0713258,1338,0.05000000074505806
1613136457.8452828,1386,0.05000000074505806
1613136457.911847,1389,0.05000000074505806
1613136457.977059,1392,0.05000000074505806
1613136457.9984717,1393,0.05000000074505806
1613136459.0979402,1415,0.05000000074505806
1613136459.9080772,1427,0.05000000074505806
1613136460.1386538,1437,0.05000000074505806
1613136460.2278118,1441,0.05000000074505806
1613136461.3996782,1466,0.05000000074505806
1613136461.422093,1467,0.05000000074505806
1613136461.6677856,1478,0.05000000074505806
1613136461.8451183,1486,0.05000000074505806
1613136462.5268168,1490,0.05000000074505806
1613136462.571485,1492,0.05000000074505806
1613136463.9027586,1524,0.05000000074505806
1613136463.9920459,1528,0.05000000074505806
1613136465.166453,1553,0.05000000074505806
1613136465.5270915,1569,0.05000000074505806
1613136465.549235,1570,0.05000000074505806
1613136466.476768,1585,0.05000000074505806
1613136466.5698483,1589,0.05000000074505806
1613136466.9307985,1605,0.05000000074505806
1613136466.9529102,1606,0.05000000074505806
1613136468.0447688,1628,0.05000000074505806
1613136468.1567235,1633,0.05000000074505806
1613136468.2679937,1638,0.05000000074505806
1613136468.3328273,1641,0.05000000074505806
1613136469.036779,1646,0.05000000074505806
1613136469.107702,1649,0.05000000074505806
1613136469.3821278,1661,0.05000000074505806
1613136469.560754,1669,0.05000000074505806
1613136470.3450851,1676,0.05000000074505806
1613136470.5035508,1683,0.05000000074505806
1613136470.705884,1692,0.05000000074505806
1613136470.7956648,1696,0.05000000074505806
1613136470.8407965,1698,0.05000000074505806
1613136470.884718,1700,0.05000000074505806
1613136470.9490716,1703,0.05000000074505806
1613136471.7268739,1710,0.05000000074505806
1613136471.931724,1719,0.05000000074505806
1613136472.164002,1729,0.05000000074505806
1613136472.2506263,1733,0.05000000074505806
1613136472.2935624,1735,0.05000000074505806
1613136472.9994953,1738,0.05000000074505806
1613136473.1194007,1743,0.05000000074505806
1613136473.1865509,1746,0.05000000074505806
1613136473.209074,1747,0.05000000074505806
1613136473.652989,1767,0.05000000074505806
1613136474.4661415,1776,0.05000000074505806
1613136474.6020403,1782,0.05000000074505806
1613136474.7578464,1789,0.05000000074505806
1613136474.7800422,1790,0.05000000074505806
1613136475.6402946,1799,0.05000000074505806
1613136475.8113484,1806,0.05000000074505806
1613136476.2834234,1827,0.05000000074505806
1613136476.943674,1831,0.05000000074505806
1613136477.1699708,1841,0.05000000074505806
1613136477.2589588,1845,0.05000000074505806
1613136477.45818,1854,0.05000000074505806
1613136478.3519852,1867,0.05000000074505806
1613136478.4256277,1870,0.05000000074505806
1613136478.5608997,1876,0.05000000074505806
1613136478.6058574,1878,0.05000000074505806
1613136479.9748652,1912,0.05000000074505806
1613136480.1075766,1918,0.05000000074505806
1613136481.073011,1935,0.05000000074505806
1613136481.2998333,1945,0.05000000074505806
1613136481.3668206,1948,0.05000000074505806
1613136481.410625,1950,0.05000000074505806
1613136482.3900464,1968,0.05000000074505806
1613136482.7267656,1982,0.05000000074505806
1613136482.7726612,1984,0.05000000074505806
1613136483.7607682,2002,0.05000000074505806
1613136483.850286,2006,0.05000000074505806
1613136484.0280457,2014,0.05000000074505806
1613136485.0317507,2031,0.05000000074505806
1613136485.1664925,2037,0.05000000074505806
1613136486.2802267,2061,0.05000000074505806
1613136486.57044,2074,0.05000000074505806
1613136486.6367402,2077,0.05000000074505806
1613136487.291117,2078,0.05000000074505806
1613136487.354637,2080,0.05000000074505806
1613136487.4109285,2082,0.05000000074505806
1613136487.5034082,2086,0.05000000074505806
1613136487.599922,2090,0.05000000074505806
1613136487.7575278,2097,0.05000000074505806
1613136488.7557268,2112,0.05000000074505806
1613136490.1644177,2146,0.05000000074505806
1613136490.254552,2150,0.05000000074505806
1613136490.4113193,2157,0.05000000074505806
1613136490.6121333,2166,0.05000000074505806
1613136491.506236,2178,0.05000000074505806
1613136491.7308607,2188,0.05000000074505806
1613136491.7755015,2190,0.05000000074505806
1613136491.8202996,2192,0.05000000074505806
1613136491.9311094,2197,0.05000000074505806
1613136491.9969153,2200,0.05000000074505806
1613136492.8193715,2208,0.05000000074505806
1613136492.910648,2212,0.05000000074505806
1613136493.3604188,2232,0.05000000074505806
1613136494.1200588,2237,0.05000000074505806
1613136494.1424863,2238,0.05000000074505806
1613136494.1871996,2240,0.05000000074505806
1613136494.2540107,2243,0.05000000074505806
1613136494.3430586,2247,0.05000000074505806
1613136494.3653173,2248,0.05000000074505806
1613136494.5210383,2255,0.05000000074505806
1613136494.587228,2258,0.05000000074505806
1613136494.6968327,2263,0.05000000074505806
1613136495.7595413,2282,0.05000000074505806
1613136495.982999,2292,0.05000000074505806
1613136496.755994,2298,0.05000000074505806
1613136496.8924973,2304,0.05000000074505806
1613136496.9822328,2308,0.05000000074505806
1613136497.2504177,2320,0.05000000074505806
1613136497.272505,2321,0.05000000074505806
1613136498.445274,2346,0.05000000074505806
1613136498.6454206,2355,0.05000000074505806
1613136500.6523058,2390,0.05000000074505806
1613136500.679053,2391,0.05000000074505806
1613136500.7270288,2393,0.05000000074505806
1613136502.3035483,2437,0.05000000074505806
1613136502.4815652,2445,0.05000000074505806
1613136503.1933358,2452,0.05000000074505806
1613136503.239204,2454,0.05000000074505806
1613136503.2856352,2456,0.05000000074505806
1613136503.4003181,2461,0.05000000074505806
1613136504.5755856,2486,0.05000000074505806
1613136504.5983276,2487,0.05000000074505806
1613136504.8236327,2497,0.05000000074505806
1613136504.868539,2499,0.05000000074505806
1613136504.980575,2504,0.05000000074505806
1613136505.8975472,2518,0.05000000074505806
1613136506.0384896,2524,0.05000000074505806
1613136506.2467234,2533,0.05000000074505806
1613136507.2178347,2548,0.05000000074505806
1613136507.3082416,2552,0.05000000074505806
1613136507.3530288,2554,0.05000000074505806
1613136508.5467422,2579,0.05000000074505806
1613136508.814505,2591,0.05000000074505806
1613136509.0361526,2601,0.05000000074505806
1613136509.807837,2607,0.05000000074505806
1613136510.192232,2624,0.05000000074505806
1613136510.325296,2630,0.05000000074505806
1613136510.3471084,2631,0.05000000074505806
1613136511.2780695,2645,0.05000000074505806
1613136511.4133117,2651,0.05000000074505806
1613136511.52908,2656,0.05000000074505806
1613136512.6616805,2679,0.05000000074505806
1613136512.8322768,2686,0.05000000074505806
1613136512.9484656,2691,0.05000000074505806
1613136513.895548,2704,0.05000000074505806
1613136514.0535228,2711,0.05000000074505806
1613136514.3888748,2726,0.05000000074505806
1613136515.2525854,2738,0.05000000074505806
1613136515.3201127,2741,0.05000000074505806
1613136515.633617,2755,0.05000000074505806
1613136516.991526,2790,0.05000000074505806
1613136517.59631,2791,0.05000000074505806
1613136517.6194339,2792,0.05000000074505806
1613136518.0296466,2810,0.05000000074505806
1613136518.989298,2825,0.05000000074505806
1613136520.6813207,2873,0.05000000074505806
1613136520.8808835,2882,0.05000000074505806
1613136521.676495,2891,0.05000000074505806
1613136521.8125622,2897,0.05000000074505806
1613136522.93581,2918,0.05000000074505806
1613136522.9838223,2920,0.05000000074505806
1613136523.0121403,2921,0.05000000074505806
1613136524.656974,2968,0.05000000074505806
1613136524.8347485,2976,0.05000000074505806
1613136526.0311875,2999,0.05000000074505806
1613136526.7916942,3008,0.05000000074505806
1613136526.8992069,3012,0.05000000074505806
1613136526.9928355,3016,0.05000000074505806
1613136527.2615852,3028,0.05000000074505806
1613136527.3283224,3031,0.05000000074505806
1613136528.1586225,3039,0.05000000074505806
1613136528.2309735,3042,0.05000000074505806
1613136528.7710521,3066,0.05000000074505806
1613136529.4429317,3070,0.05000000074505806
1613136529.4884288,3072,0.05000000074505806
1613136530.1237195,3100,0.05000000074505806
1613136531.2617457,3123,0.05000000074505806
1613136532.2232475,3138,0.05000000074505806
1613136532.4102046,3146,0.05000000074505806
1613136532.523757,3151,0.05000000074505806
1613136532.636213,3156,0.05000000074505806
1613136532.7692258,3162,0.05000000074505806
1613136533.7426152,3178,0.05000000074505806
1613136534.7776833,3196,0.05000000074505806
1613136534.800038,3197,0.05000000074505806
1613136534.9632494,3204,0.05000000074505806
1613136535.0321934,3207,0.05000000074505806
1613136536.2776256,3231,0.05000000074505806
1613136536.3472843,3234,0.05000000074505806
1613136536.5064096,3241,0.05000000074505806
1613136536.5738993,3244,0.05000000074505806
1613136536.5964923,3245,0.05000000074505806
1613136536.6413531,3247,0.05000000074505806
1613136536.6639261,3248,0.05000000074505806
1613136537.8113658,3273,0.05000000074505806
1613136538.0281656,3282,0.05000000074505806
1613136539.176228,3306,0.05000000074505806
1613136539.3549638,3314,0.05000000074505806
1613136540.3115432,3328,0.05000000074505806
1613136540.334386,3329,0.05000000074505806
1613136540.7223127,3346,0.05000000074505806
1613136542.0036407,3375,0.05000000074505806
1613136542.0475755,3377,0.05000000074505806
1613136542.995743,3387,0.05000000074505806
1613136543.38093,3404,0.05000000074505806
1613136543.4906907,3409,0.05000000074505806
1613136544.6199741,3431,0.05000000074505806
1613136544.798284,3439,0.05000000074505806
1613136545.7016535,3450,0.05000000074505806
1613136545.7465658,3452,0.05000000074505806
1613136545.9044917,3459,0.05000000074505806
1613136546.039242,3465,0.05000000074505806
1613136546.1941807,3472,0.05000000074505806
1613136547.0024326,3478,0.05000000074505806
1613136547.0705833,3481,0.05000000074505806
1613136547.4517715,3498,0.05000000074505806
1613136548.3604543,3510,0.05000000074505806
1613136548.4283197,3513,0.05000000074505806
1613136548.5870092,3520,0.05000000074505806
1613136549.5463936,3536,0.05000000074505806
1613136549.6124554,3538,0.05000000074505806
1613136549.756677,3544,0.05000000074505806
1613136549.850104,3548,0.05000000074505806
1613136550.2122748,3564,0.05000000074505806
1613136551.1968007,3581,0.05000000074505806
1613136552.237031,3601,0.05000000074505806
1613136552.642435,3619,0.05000000074505806
1613136552.6867266,3621,0.05000000074505806
1613136552.7306724,3623,0.05000000074505806
1613136552.7964432,3626,0.05000000074505806
1613136553.435657,3629,0.05000000074505806
1613136553.842864,3646,0.05000000074505806
1613136554.087575,3657,0.05000000074505806
1613136554.9812486,3671,0.05000000074505806
1613136556.2527175,3701,0.05000000074505806
1613136556.3000355,3703,0.05000000074505806
1613136557.4427865,3727,0.05000000074505806
1613136557.5321107,3731,0.05000000074505806
1613136557.5776,3733,0.05000000074505806
1613136557.712879,3739,0.05000000074505806
1613136557.7796054,3742,0.05000000074505806
1613136557.824252,3744,0.05000000074505806
1613136558.591371,3753,0.05000000074505806
1613136558.7513194,3760,0.05000000074505806
1613136559.0429769,3773,0.05000000074505806
1613136559.219803,3781,0.05000000074505806
1613136560.1154566,3794,0.05000000074505806
1613136560.1600351,3796,0.05000000074505806
1613136560.2280083,3799,0.05000000074505806
1613136561.1581476,3815,0.05000000074505806
1613136561.2720332,3820,0.05000000074505806
1613136561.3176386,3822,0.05000000074505806
1613136561.5675154,3832,0.05000000074505806
1613136561.6583688,3836,0.05000000074505806
1613136562.9211774,3865,0.05000000074505806
1613136563.0363953,3870,0.05000000074505806
1613136563.801333,3877,0.05000000074505806
1613136565.416347,3921,0.05000000074505806
1613136565.5993311,3929,0.05000000074505806
1613136565.7553573,3936,0.05000000074505806
1613136566.4405377,3940,0.05000000074505806
1613136566.6967216,3951,0.05000000074505806
1613136566.8327222,3957,0.05000000074505806
1613136566.9680827,3963,0.05000000074505806
1613136568.086155,3985,0.05000000074505806
1613136568.3327546,3996,0.05000000074505806
1613136569.037302,4001,0.05000000074505806
1613136569.2589118,4010,0.05000000074505806
1613136569.281717,4011,0.05000000074505806
1613136569.5527556,4023,0.05000000074505806
1613136570.3919427,4034,0.05000000074505806
1613136570.460568,4037,0.05000000074505806
1613136570.6854105,4047,0.05000000074505806
1613136572.9923637,4094,0.05000000074505806
1613136573.1061401,4099,0.05000000074505806
1613136573.128939,4100,0.05000000074505806
1613136573.3548262,4110,0.05000000074505806
1613136576.238135,4183,0.05000000074505806
1613136577.0767689,4194,0.05000000074505806
1613136577.099294,4195,0.05000000074505806
1613136577.1444433,4197,0.05000000074505806
1613136577.189002,4199,0.05000000074505806
1613136577.255996,4202,0.05000000074505806
1613136577.2783344,4203,0.05000000074505806
1613136578.4411972,4228,0.05000000074505806
1613136578.5531397,4233,0.05000000074505806
1613136578.6201909,4236,0.05000000074505806
1613136578.8002532,4244,0.05000000074505806
1613136579.6828573,4255,0.05000000074505806
1613136579.8868759,4264,0.05000000074505806
1613136579.955527,4267,0.05000000074505806
1613136579.9781039,4268,0.05000000074505806
1613136580.9275851,4283,0.05000000074505806
1613136581.2970662,4299,0.05000000074505806
1613136581.4327567,4305,0.05000000074505806
1613136581.5220082,4309,0.05000000074505806
1613136582.2850163,4318,0.05000000074505806
1613136582.3308556,4320,0.05000000074505806
1613136582.5343533,4329,0.05000000074505806
1613136582.6254735,4333,0.05000000074505806
1613136583.4732862,4344,0.05000000074505806
1613136584.0661242,4370,0.05000000074505806
1613136584.8870676,4379,0.05000000074505806
1613136585.233161,4394,0.05000000074505806
1613136585.389852,4401,0.05000000074505806
1613136586.182685,4407,0.05000000074505806
1613136586.283509,4411,0.05000000074505806
1613136586.3066654,4412,0.05000000074505806
1613136586.7380793,4431,0.05000000074505806
1613136587.370135,4434,0.05000000074505806
1613136588.8333447,4470,0.05000000074505806
1613136588.9751678,4476,0.05000000074505806
1613136589.3159888,4491,0.05000000074505806
1613136589.3600442,4493,0.05000000074505806
1613136590.4333384,4510,0.05000000074505806
1613136590.4562385,4511,0.05000000074505806
1613136591.4691122,4530,0.05000000074505806
1613136591.4917276,4531,0.05000000074505806
1613136591.5598254,4534,0.05000000074505806
1613136591.7641249,4543,0.05000000074505806
1613136592.0122685,4554,0.05000000074505806
1613136593.2782633,4579,0.05000000074505806
1613136593.3496604,4582,0.05000000074505806
1613136594.2570724,4593,0.05000000074505806
1613136594.3279908,4596,0.05000000074505806
1613136594.3756216,4598,0.05000000074505806
1613136594.423103,4600,0.05000000074505806
1613136594.7012658,4612,0.05000000074505806
1613136595.7181735,4629,0.05000000074505806
1613136596.1910982,4650,0.05000000074505806
1613136596.967793,4657,0.05000000074505806
1613136597.1510155,4665,0.05000000074505806
1613136597.2409503,4669,0.05000000074505806
1613136597.3969045,4676,0.05000000074505806
1613136597.4189234,4677,0.05000000074505806
1613136597.4408696,4678,0.05000000074505806
1613136598.2700255,4688,0.05000000074505806
1613136599.451961,4714,0.05000000074505806
1613136599.5699174,4719,0.05000000074505806
1613136599.9298038,4735,0.05000000074505806
1613136600.7601762,4746,0.05000000074505806
1613136600.8505633,4750,0.05000000074505806
1613136600.8881855,4751,0.05000000074505806
1613136601.0711176,4759,0.05000000074505806
1613136601.2069225,4765,0.05000000074505806
1613136601.2742314,4768,0.05000000074505806
1613136602.085238,4777,0.05000000074505806
1613136602.1805766,4781,0.05000000074505806
1613136602.3395433,4788,0.05000000074505806
1613136602.3622088,4789,0.05000000074505806
1613136602.4976473,4795,0.05000000074505806
1613136602.6327074,4801,0.05000000074505806
1613136602.6770165,4803,0.05000000074505806
1613136603.3290296,4806,0.05000000074505806
1613136604.7383053,4841,0.05000000074505806
1613136605.0107198,4853,0.05000000074505806
1613136606.0905535,4872,0.05000000074505806
1613136606.1362047,4874,0.05000000074505806
1613136606.6099882,4895,0.05000000074505806
1613136607.695153,4915,0.05000000074505806
1613136608.8973951,4939,0.05000000074505806
1613136608.967635,4942,0.05000000074505806
1613136609.2634795,4955,0.05000000074505806
1613136610.0556622,4963,0.05000000074505806
1613136610.2633142,4972,0.05000000074505806
1613136610.3307378,4975,0.05000000074505806
1613136610.3758993,4977,0.05000000074505806
1613136610.3984401,4978,0.05000000074505806
1613136611.9938123,5022,0.05000000074505806
1613136612.7478774,5028,0.05000000074505806
1613136612.816427,5031,0.05000000074505806
1613136612.9765406,5038,0.05000000074505806
1613136613.2691643,5051,0.05000000074505806
1613136613.313512,5053,0.05000000074505806
1613136613.9102557,5054,0.05000000074505806
1613136614.0772386,5061,0.05000000074505806
1613136614.4836223,5079,0.05000000074505806
1613136615.5828326,5102,0.05000000074505806
1613136615.6963856,5107,0.05000000074505806
1613136616.7771049,5127,0.05000000074505806
1613136616.8224108,5129,0.05000000074505806
1613136616.9599762,5135,0.05000000074505806
1613136618.1822398,5161,0.05000000074505806
1613136618.29701,5166,0.05000000074505806
1613136619.3379264,5183,0.05000000074505806
1613136619.746327,5201,0.05000000074505806
1613136620.5467727,5209,0.05000000074505806
1613136621.070293,5232,0.05000000074505806
1613136621.1584308,5236,0.05000000074505806
1613136621.8788095,5240,0.05000000074505806
1613136621.9093363,5241,0.05000000074505806
1613136622.5342124,5267,0.05000000074505806
1613136623.6975622,5290,0.05000000074505806
1613136625.0026333,5319,0.05000000074505806
1613136625.2474854,5330,0.05000000074505806
1613136626.1951883,5346,0.05000000074505806
1613136626.509182,5360,0.05000000074505806
1613136626.5312722,5361,0.05000000074505806
1613136627.675292,5381,0.05000000074505806
1613136628.8801403,5405,0.05000000074505806
1613136629.2379968,5421,0.05000000074505806
1613136630.3013642,5440,0.05000000074505806
1613136630.369359,5443,0.05000000074505806
1613136630.4820068,5448,0.05000000074505806
1613136631.9747355,5485,0.05000000074505806
1613136632.6941037,5492,0.05000000074505806
1613136632.7835932,5496,0.05000000074505806
1613136632.9177308,5502,0.05000000074505806
1613136633.0515306,5508,0.05000000074505806
1613136633.1624815,5513,0.05000000074505806
1613136633.2284825,5516,0.05000000074505806
1613136633.2718391,5518,0.05000000074505806
1613136634.4072855,5542,0.05000000074505806
1613136635.1403446,5550,0.05000000074505806
1613136635.5542083,5567,0.05000000074505806
1613136635.6671982,5572,0.05000000074505806
1613136635.712133,5574,0.05000000074505806
1613136636.5814445,5586,0.05000000074505806
1613136636.6266122,5588,0.05000000074505806
1613136636.7615888,5594,0.05000000074505806
1613136637.0307283,5606,0.05000000074505806
1613136637.1408918,5611,0.05000000074505806
1613136637.9954379,5621,0.05000000074505806
1613136638.2192097,5631,0.05000000074505806
1613136639.4366388,5659,0.05000000074505806
1613136639.4813755,5661,0.05000000074505806
1613136639.5710871,5665,0.05000000074505806
1613136640.5006769,5680,0.05000000074505806
1613136642.0428414,5721,0.05000000074505806
1613136642.1110795,5724,0.05000000074505806
1613136643.1633563,5742,0.05000000074505806
1613136643.5912116,5760,0.05000000074505806
1613136644.5615418,5777,0.05000000074505806
1613136644.6288958,5780,0.05000000074505806
1613136644.7538364,5785,0.05000000074505806
1613136644.8659751,5790,0.05000000074505806
1613136645.8856184,5808,0.05000000074505806
1613136645.9080591,5809,0.05000000074505806
1613136646.2917342,5826,0.05000000074505806
1613136646.9400277,5829,0.05000000074505806
1613136647.1008878,5836,0.05000000074505806
1613136648.3621023,5863,0.05000000074505806
1613136648.408494,5865,0.05000000074505806
1613136648.5660086,5872,0.05000000074505806
1613136648.967978,5890,0.05000000074505806
1613136649.7471144,5899,0.05000000074505806
1613136649.9501095,5908,0.05000000074505806
1613136650.173531,5918,0.05000000074505806
1613136651.0356994,5929,0.05000000074505806
1613136651.1460526,5933,0.05000000074505806
1613136651.1692817,5934,0.05000000074505806
1613136652.181974,5953,0.05000000074505806
1613136652.30208,5958,0.05000000074505806
1613136652.3477683,5960,0.05000000074505806
1613136652.4372835,5964,0.05000000074505806
1613136652.637958,5973,0.05000000074505806
1613136653.646156,5991,0.05000000074505806
1613136654.093923,6011,0.05000000074505806
1613136654.8664765,6016,0.05000000074505806
1613136655.0742059,6025,0.05000000074505806
1613136655.2095847,6031,0.05000000074505806
1613136655.2321236,6032,0.05000000074505806
1613136655.3220234,6036,0.05000000074505806
1613136655.3888795,6039,0.05000000074505806
1613136656.5071278,6061,0.05000000074505806
1613136657.5233042,6079,0.05000000074505806
1613136657.6163335,6083,0.05000000074505806
1613136657.7291307,6088,0.05000000074505806
1613136658.0849571,6104,0.05000000074505806
1613136658.129808,6106,0.05000000074505806
1613136658.9496644,6116,0.05000000074505806
1613136659.0844371,6122,0.05000000074505806
1613136659.1293504,6124,0.05000000074505806
1613136659.2642007,6130,0.05000000074505806
1613136659.3085186,6132,0.05000000074505806
1613136659.3518026,6134,0.05000000074505806
1613136660.2045739,6146,0.05000000074505806
1613136660.2495704,6148,0.05000000074505806
1613136660.2943892,6150,0.05000000074505806
1613136661.4988427,6173,0.05000000074505806
1613136661.7156465,6182,0.05000000074505806
1613136661.783033,6185,0.05000000074505806
1613136662.7900522,6201,0.05000000074505806
1613136663.0639706,6212,0.05000000074505806
1613136663.109263,6214,0.05000000074505806
1613136663.2436166,6220,0.05000000074505806
1613136664.1298106,6233,0.05000000074505806
1613136664.2433667,6238,0.05000000074505806
1613136664.4007723,6245,0.05000000074505806
1613136664.5355012,6251,0.05000000074505806
1613136665.4256556,6264,0.05000000074505806
1613136666.0100133,6290,0.05000000074505806
1613136667.1186423,6313,0.05000000074505806
1613136667.208149,6317,0.05000000074505806
1613136667.2300272,6318,0.05000000074505806
1613136667.9979835,6325,0.05000000074505806
1613136668.383548,6342,0.05000000074505806
1613136668.6289513,6353,0.05000000074505806
1613136669.4829514,6364,0.05000000074505806
1613136669.6452456,6371,0.05000000074505806
1613136669.78398,6377,0.05000000074505806
1613136670.9036677,6401,0.05000000074505806
1613136673.350629,6456,0.05000000074505806
1613136673.441184,6460,0.05000000074505806
1613136673.7304602,6473,0.05000000074505806
1613136674.6696105,6488,0.05000000074505806
1613136674.8514118,6496,0.05000000074505806
1613136674.8738406,6497,0.05000000074505806
1613136674.96381,6501,0.05000000074505806
1613136675.8013768,6511,0.05000000074505806
1613136676.0365567,6521,0.05000000074505806
1613136676.0590925,6522,0.05000000074505806
1613136676.0816205,6523,0.05000000074505806
1613136676.2617257,6531,0.05000000074505806
1613136677.3044126,6551,0.05000000074505806
1613136678.4425387,6575,0.05000000074505806
1613136678.599911,6582,0.05000000074505806
1613136678.6673007,6585,0.05000000074505806
1613136678.8918264,6595,0.05000000074505806
1613136679.68642,6604,0.05000000074505806
1613136679.7561138,6607,0.05000000074505806
1613136679.9817812,6617,0.05000000074505806
1613136680.094142,6622,0.05000000074505806
1613136681.4980721,6658,0.05000000074505806
1613136682.304979,6667,0.05000000074505806
1613136682.365818,6669,0.05000000074505806
1613136682.4588773,6673,0.05000000074505806
1613136682.593164,6679,0.05000000074505806
1613136682.660688,6682,0.05000000074505806
1613136682.8331978,6689,0.05000000074505806
1613136683.651716,6697,0.05000000074505806
1613136683.7260401,6700,0.05000000074505806
1613136683.907398,6708,0.05000000074505806
1613136683.9983928,6712,0.05000000074505806
1613136684.0882585,6716,0.05000000074505806
1613136685.2041612,6739,0.05000000074505806
1613136685.2939615,6743,0.05000000074505806
1613136685.451148,6750,0.05000000074505806
1613136685.5398493,6754,0.05000000074505806
1613136686.4099915,6765,0.05000000074505806
1613136686.6791542,6777,0.05000000074505806
1613136687.670106,6793,0.05000000074505806
1613136688.2287807,6818,0.05000000074505806
1613136689.2396972,6833,0.05000000074505806
1613136689.5507715,6847,0.05000000074505806
1613136690.3531032,6855,0.05000000074505806
1613136690.5486298,6863,0.05000000074505806
1613136690.68305,6869,0.05000000074505806
1613136690.7054396,6870,0.05000000074505806
1613136691.8786554,6896,0.05000000074505806
1613136692.1901832,6910,0.05000000074505806
1613136693.3046997,6935,0.05000000074505806
1613136694.254011,6952,0.05000000074505806
1613136694.5237896,6964,0.05000000074505806
1613136694.5910876,6967,0.05000000074505806
1613136694.7230775,6973,0.05000000074505806
1613136695.7767973,6991,0.05000000074505806
1613136695.8220313,6993,0.05000000074505806
1613136696.8195727,7011,0.05000000074505806
1613136696.9089768,7015,0.05000000074505806
1613136697.3725462,7036,0.05000000074505806
1613136698.1230779,7040,0.05000000074505806
1613136698.282752,7047,0.05000000074505806
1613136698.5769587,7060,0.05000000074505806
1613136698.7103112,7066,0.05000000074505806
1613136699.6082814,7080,0.05000000074505806
1613136699.8776577,7092,0.05000000074505806
1613136700.9605458,7107,0.05000000074505806
1613136701.1410043,7115,0.05000000074505806
1613136701.1634047,7116,0.05000000074505806
1613136702.3258471,7138,0.05000000074505806
1613136702.423264,7142,0.05000000074505806
1613136702.7443986,7156,0.05000000074505806
1613136703.617108,7168,0.05000000074505806
1613136703.6393766,7169,0.05000000074505806
1613136703.8006032,7176,0.05000000074505806
1613136704.1189437,7190,0.05000000074505806
1613136704.8499658,7196,0.05000000074505806
1613136705.0072498,7203,0.05000000074505806
1613136705.0521224,7205,0.05000000074505806
1613136705.2549062,7214,0.05000000074505806
1613136705.3000646,7216,0.05000000074505806
1613136705.3222828,7217,0.05000000074505806
1613136706.3971572,7236,0.05000000074505806
1613136706.4638214,7239,0.05000000074505806
1613136706.6650963,7248,0.05000000074505806
1613136707.5933297,7261,0.05000000074505806
1613136708.139961,7285,0.05000000074505806
1613136709.105957,7301,0.05000000074505806
1613136709.351088,7312,0.05000000074505806
1613136710.398933,7330,0.05000000074505806
1613136710.629311,7340,0.05000000074505806
1613136710.6516283,7341,0.05000000074505806
1613136710.7847216,7347,0.05000000074505806
1613136711.6112437,7354,0.05000000074505806
1613136711.7015514,7358,0.05000000074505806
1613136711.7238967,7359,0.05000000074505806
1613136711.746177,7360,0.05000000074505806
1613136712.8537521,7382,0.05000000074505806
1613136712.8775918,7383,0.05000000074505806
1613136712.9700375,7387,0.05000000074505806
1613136713.0152893,7389,0.05000000074505806
1613136713.2195797,7398,0.05000000074505806
1613136713.311361,7402,0.05000000074505806
1613136714.5691411,7431,0.05000000074505806
1613136714.5920475,7432,0.05000000074505806
1613136715.3761492,7441,0.05000000074505806
1613136715.4490855,7444,0.05000000074505806
1613136715.614295,7451,0.05000000074505806
1613136715.845295,7461,0.05000000074505806
1613136715.8676276,7462,0.05000000074505806
1613136715.9124742,7464,0.05000000074505806
1613136716.0239787,7469,0.05000000074505806
1613136716.800432,7475,0.05000000074505806
1613136716.892999,7479,0.05000000074505806
1613136716.937956,7481,0.05000000074505806
1613136717.3228924,7497,0.05000000074505806
1613136718.0592263,7503,0.05000000074505806
1613136718.0853937,7504,0.05000000074505806
1613136718.2676551,7512,0.05000000074505806
1613136718.6937792,7531,0.05000000074505806
1613136719.6500366,7548,0.05000000074505806
1613136720.8577318,7574,0.05000000074505806
1613136722.008106,7597,0.05000000074505806
1613136722.30727,7610,0.05000000074505806
1613136722.3745582,7613,0.05000000074505806
1613136723.6757405,7644,0.05000000074505806
1613136723.6979847,7645,0.05000000074505806
1613136724.6134262,7661,0.05000000074505806
1613136724.6369202,7662,0.05000000074505806
1613136724.8596642,7672,0.05000000074505806
1613136724.9264896,7675,0.05000000074505806
1613136724.9709513,7677,0.05000000074505806
1613136725.213999,7688,0.05000000074505806
1613136725.9798658,7694,0.05000000074505806
1613136726.0488894,7697,0.05000000074505806
1613136726.1387424,7701,0.05000000074505806
1613136726.5575233,7719,0.05000000074505806
1613136727.2090235,7720,0.05000000074505806
1613136727.3012726,7724,0.05000000074505806
1613136727.369607,7727,0.05000000074505806
1613136727.4155257,7729,0.05000000074505806
1613136727.7345564,7743,0.05000000074505806
1613136727.8231068,7747,0.05000000074505806
1613136728.6502025,7758,0.05000000074505806
1613136728.7177148,7761,0.05000000074505806
1613136729.160939,7781,0.05000000074505806
1613136730.029931,7789,0.05000000074505806
1613136730.2558033,7799,0.05000000074505806
1613136730.2788787,7800,0.05000000074505806
1613136730.524767,7811,0.05000000074505806
1613136731.6221948,7834,0.05000000074505806
1613136731.73258,7839,0.05000000074505806
1613136732.7121935,7856,0.05000000074505806
1613136734.2700884,7900,0.05000000074505806
1613136734.2921526,7901,0.05000000074505806
1613136734.3785827,7905,0.05000000074505806
1613136735.118864,7909,0.05000000074505806
1613136735.5244668,7927,0.05000000074505806
1613136735.6581385,7933,0.05000000074505806
1613136737.9226081,7976,0.05000000074505806
1613136738.1041481,7984,0.05000000074505806
1613136738.284028,7992,0.05000000074505806
1613136738.3062346,7993,0.05000000074505806
1613136739.3577836,8010,0.05000000074505806
1613136739.651192,8023,0.05000000074505806
1613136739.7398949,8027,0.05000000074505806
1613136740.6085963,8038,0.05000000074505806
1613136740.8793595,8050,0.05000000074505806
1613136740.9468398,8053,0.05000000074505806
1613136740.9914083,8055,0.05000000074505806
1613136741.0801241,8059,0.05000000074505806
1613136741.887715,8067,0.05000000074505806
1613136744.4703152,8127,0.05000000074505806
1613136744.6071332,8133,0.05000000074505806
1613136744.6297474,8134,0.05000000074505806
1613136745.0236516,8151,0.05000000074505806
1613136745.7822309,8158,0.05000000074505806
1613136746.3145638,8181,0.05000000074505806
1613136746.9651449,8185,0.05000000074505806
1613136747.2734616,8196,0.05000000074505806
1613136747.3417509,8199,0.05000000074505806
1613136748.348328,8216,0.05000000074505806
1613136748.4917476,8222,0.05000000074505806
1613136748.7850404,8235,0.05000000074505806
1613136749.8655984,8255,0.05000000074505806
1613136750.0700245,8264,0.05000000074505806
1613136751.0140762,8280,0.05000000074505806
1613136751.0608294,8282,0.05000000074505806
1613136751.2639575,8291,0.05000000074505806
1613136751.4664598,8300,0.05000000074505806
1613136751.644199,8308,0.05000000074505806
1613136752.6668854,8328,0.05000000074505806
1613136752.711437,8330,0.05000000074505806
1613136752.778028,8333,0.05000000074505806
1613136752.8220832,8335,0.05000000074505806
1613136753.5366368,8341,0.05000000074505806
1613136753.8399057,8353,0.05000000074505806
1613136753.8624468,8354,0.05000000074505806
1613136754.0207746,8361,0.05000000074505806
1613136754.0882323,8364,0.05000000074505806
1613136754.1990867,8369,0.05000000074505806
1613136755.0024521,8376,0.05000000074505806
1613136755.0495071,8378,0.05000000074505806
1613136756.8380845,8429,0.05000000074505806
1613136757.6806707,8440,0.05000000074505806
1613136757.7481332,8443,0.05000000074505806
1613136757.861269,8448,0.05000000074505806
1613136758.8083153,8464,0.05000000074505806
1613136758.9033227,8468,0.05000000074505806
1613136758.925674,8469,0.05000000074505806
1613136758.9721222,8471,0.05000000074505806
1613136759.2000258,8481,0.05000000074505806
1613136759.2908368,8485,0.05000000074505806
1613136759.380385,8489,0.05000000074505806
1613136760.1919723,8498,0.05000000074505806
1613136760.2144985,8499,0.05000000074505806
1613136760.3292131,8504,0.05000000074505806
1613136760.421059,8508,0.05000000074505806
1613136760.4439387,8509,0.05000000074505806
1613136760.7807753,8524,0.05000000074505806
1613136762.1010494,8555,0.05000000074505806
1613136763.0411987,8567,0.05000000074505806
1613136763.1990795,8574,0.05000000074505806
1613136763.3115425,8579,0.05000000074505806
1613136764.1862676,8593,0.05000000074505806
1613136764.3913195,8602,0.05000000074505806
1613136764.7276971,8617,0.05000000074505806
1613136765.550803,8628,0.05000000074505806
1613136765.7092483,8635,0.05000000074505806
1613136765.7316387,8636,0.05000000074505806
1613136765.9322445,8645,0.05000000074505806
1613136768.0271673,8683,0.05000000074505806
1613136768.100456,8686,0.05000000074505806
1613136768.1482975,8688,0.05000000074505806
1613136768.2210057,8691,0.05000000074505806
1613136768.244619,8692,0.05000000074505806
1613136768.335309,8696,0.05000000074505806
1613136769.6777833,8728,0.05000000074505806
1613136770.000154,8742,0.05000000074505806
1613136771.226168,8769,0.05000000074505806
1613136771.9908407,8775,0.05000000074505806
1613136772.105893,8779,0.05000000074505806
1613136772.515836,8797,0.05000000074505806
1613136772.626552,8802,0.05000000074505806
1613136773.6211162,8817,0.05000000074505806
1613136773.6892617,8820,0.05000000074505806
1613136773.7573311,8823,0.05000000074505806
1613136774.8845596,8844,0.05000000074505806
1613136775.1335032,8855,0.05000000074505806
1613136776.015378,8868,0.05000000074505806
1613136776.0405056,8869,0.05000000074505806
1613136776.2685375,8879,0.05000000074505806
1613136776.3364692,8882,0.05000000074505806
1613136776.4260595,8886,0.05000000074505806
1613136777.3896656,8903,0.05000000074505806
1613136777.4354432,8905,0.05000000074505806
1613136777.5039303,8908,0.05000000074505806
1613136778.6333072,8929,0.05000000074505806
1613136778.6875193,8931,0.05000000074505806
1613136778.80251,8936,0.05000000074505806
1613136779.0555878,8947,0.05000000074505806
1613136779.236719,8955,0.05000000074505806
1613136779.3261194,8959,0.05000000074505806
1613136780.3774383,8976,0.05000000074505806
1613136780.512484,8982,0.05000000074505806
1613136781.3444557,8992,0.05000000074505806
1613136781.3933733,8994,0.05000000074505806
1613136781.5307899,9000,0.05000000074505806
1613136781.64371,9005,0.05000000074505806
1613136781.756979,9010,0.05000000074505806
1613136781.8237321,9013,0.05000000074505806
1613136782.7883232,9028,0.05000000074505806
1613136782.810962,9029,0.05000000074505806
1613136784.004495,9056,0.05000000074505806
1613136784.1867146,9064,0.05000000074505806
1613136784.4116702,9074,0.05000000074505806
1613136785.2399192,9085,0.05000000074505806
1613136785.7263145,9106,0.05000000074505806
1613136786.6539857,9123,0.05000000074505806
1613136786.6767447,9124,0.05000000074505806
1613136788.0216217,9156,0.05000000074505806
1613136788.0451016,9157,0.05000000074505806
1613136788.181086,9163,0.05000000074505806
1613136790.600965,9215,0.05000000074505806
1613136790.6457016,9217,0.05000000074505806
1613136790.8048267,9224,0.05000000074505806
1613136790.8721032,9227,0.05000000074505806
1613136791.0287886,9234,0.05000000074505806
1613136792.2880669,9261,0.05000000074505806
1613136793.3737705,9282,0.05000000074505806
1613136793.5988657,9292,0.05000000074505806
1613136794.58508,9308,0.05000000074505806
1613136794.6322215,9310,0.05000000074505806
1613136794.6774964,9312,0.05000000074505806
1613136794.79128,9317,0.05000000074505806
1613136796.2235994,9349,0.05000000074505806
1613136796.3362572,9354,0.05000000074505806
1613136797.2052033,9365,0.05000000074505806
1613136797.2431104,9366,0.05000000074505806
1613136797.2682574,9367,0.05000000074505806
1613136797.3370655,9370,0.05000000074505806
1613136797.6958911,9386,0.05000000074505806
1613136798.909146,9413,0.05000000074505806
1613136798.9767418,9416,0.05000000074505806
1613136800.061111,9436,0.05000000074505806
1613136800.2056942,9442,0.05000000074505806
1613136800.2279882,9443,0.05000000074505806
1613136801.4319959,9469,0.05000000074505806
1613136801.5911348,9476,0.05000000074505806
1613136801.747613,9483,0.05000000074505806
1613136803.1092775,9516,0.05000000074505806
1613136803.787149,9519,0.05000000074505806
1613136804.2372043,9538,0.05000000074505806
1613136804.2596712,9539,0.05000000074505806
1613136804.4603212,9548,0.05000000074505806
1613136805.2234125,9555,0.05000000074505806
1613136805.2912886,9558,0.05000000074505806
1613136805.4487903,9565,0.05000000074505806
1613136805.5161731,9568,0.05000000074505806
1613136806.5642338,9587,0.05000000074505806
1613136806.6342876,9590,0.05000000074505806
1613136806.9037356,9601,0.05000000074505806
1613136807.8272693,9612,0.05000000074505806
1613136808.062139,9622,0.05000000074505806
1613136808.1066563,9624,0.05000000074505806
1613136808.1299486,9625,0.05000000074505806
1613136808.1969497,9628,0.05000000074505806
1613136809.3202064,9652,0.05000000074505806
1613136809.432483,9657,0.05000000074505806
1613136809.4549367,9658,0.05000000074505806
1613136809.5448272,9662,0.05000000074505806
1613136810.6171858,9681,0.05000000074505806
1613136810.6396384,9682,0.05000000074505806
1613136810.8575628,9691,0.05000000074505806
1613136811.0375261,9699,0.05000000074505806
1613136811.889948,9711,0.05000000074505806
1613136813.347397,9748,0.05000000074505806
1613136813.4172282,9751,0.05000000074505806
1613136813.6189651,9760,0.05000000074505806
1613136813.6409333,9761,0.05000000074505806
1613136814.365133,9767,0.05000000074505806
1613136814.4098794,9769,0.05000000074505806
1613136814.6292017,9778,0.05000000074505806
1613136816.0498817,9813,0.05000000074505806
1613136816.162475,9818,0.05000000074505806
1613136817.2709436,9841,0.05000000074505806
1613136817.3385088,9844,0.05000000074505806
1613136817.4063134,9847,0.05000000074505806
1613136817.6064053,9856,0.05000000074505806
1613136818.838635,9884,0.05000000074505806
1613136819.9662561,9908,0.05000000074505806
1613136820.186797,9918,0.05000000074505806
1613136822.7225852,9973,0.05000000074505806
1613136822.856131,9979,0.05000000074505806
1613136823.5947647,9983,0.05000000074505806
1613136823.6685688,9986,0.05000000074505806
1613136823.9224486,9997,0.05000000074505806
1613136823.989405,10000,0.05000000074505806


==> line_analysis/figure_data/figure1/lr00_0_1.csv <==
Wall time,Step,Value
1613136393.0099387,19,0.10000000149011612
1613136393.152094,25,0.10000000149011612
1613136393.8790438,41,0.10000000149011612
1613136393.9263968,43,0.10000000149011612
1613136393.9976277,46,0.10000000149011612
1613136394.2581036,57,0.10000000149011612
1613136395.2954957,72,0.10000000149011612
1613136395.362804,75,0.10000000149011612
1613136396.4996088,95,0.10000000149011612
1613136396.780367,107,0.10000000149011612
1613136397.9007769,127,0.10000000149011612
1613136399.2953856,156,0.10000000149011612
1613136399.3704522,159,0.10000000149011612
1613136399.586345,168,0.10000000149011612
1613136399.954764,184,0.10000000149011612
1613136399.9978316,186,0.10000000149011612
1613136402.4700122,230,0.10000000149011612
1613136402.582984,235,0.10000000149011612
1613136403.596656,250,0.10000000149011612
1613136403.7327583,256,0.10000000149011612
1613136403.8442001,261,0.10000000149011612
1613136403.997592,268,0.10000000149011612
1613136404.1299126,274,0.10000000149011612
1613136405.6219776,309,0.10000000149011612
1613136406.330223,311,0.10000000149011612
1613136406.5130692,319,0.10000000149011612
1613136406.991271,340,0.10000000149011612
1613136407.8541815,348,0.10000000149011612
1613136408.3518379,368,0.10000000149011612
1613136410.9659083,422,0.10000000149011612
1613136410.988673,423,0.10000000149011612
1613136412.0576565,440,0.10000000149011612
1613136412.1261683,443,0.10000000149011612
1613136412.1949413,446,0.10000000149011612
1613136412.545441,461,0.10000000149011612
1613136412.610647,464,0.10000000149011612
1613136412.6323342,465,0.10000000149011612
1613136413.5258152,475,0.10000000149011612
1613136413.949844,494,0.10000000149011612
1613136415.1116529,515,0.10000000149011612
1613136416.255031,532,0.10000000149011612
1613136416.3806522,537,0.10000000149011612
1613136417.674002,564,0.10000000149011612
1613136417.8987634,574,0.10000000149011612
1613136418.0318453,580,0.10000000149011612
1613136418.1849852,587,0.10000000149011612
1613136418.2066848,588,0.10000000149011612
1613136420.4059737,621,0.10000000149011612
1613136420.4561121,623,0.10000000149011612
1613136420.7729955,635,0.10000000149011612
1613136420.9302757,642,0.10000000149011612
1613136420.9523761,643,0.10000000149011612
1613136420.9971092,645,0.10000000149011612
1613136421.0625968,648,0.10000000149011612
1613136421.1062124,650,0.10000000149011612
1613136422.0650053,662,0.10000000149011612
1613136422.3216388,672,0.10000000149011612
1613136424.6879442,715,0.10000000149011612
1613136424.880711,723,0.10000000149011612
1613136425.060795,731,0.10000000149011612
1613136425.2602847,740,0.10000000149011612
1613136426.2247097,753,0.10000000149011612
1613136426.3141382,757,0.10000000149011612
1613136426.517618,766,0.10000000149011612
1613136426.6069653,770,0.10000000149011612
1613136426.6504464,772,0.10000000149011612
1613136426.6938274,774,0.10000000149011612
1613136427.5313597,781,0.10000000149011612
1613136427.6519487,786,0.10000000149011612
1613136427.6999652,788,0.10000000149011612
1613136427.8200693,793,0.10000000149011612
1613136427.865097,795,0.10000000149011612
1613136427.9580586,799,0.10000000149011612
1613136428.0459528,803,0.10000000149011612
1613136428.8897557,809,0.10000000149011612
1613136428.9115424,810,0.10000000149011612
1613136429.4384863,833,0.10000000149011612
1613136429.529689,837,0.10000000149011612
1613136431.7258909,870,0.10000000149011612
1613136431.9027703,877,0.10000000149011612
1613136432.0500655,883,0.10000000149011612
1613136432.3772163,897,0.10000000149011612
1613136433.1649628,901,0.10000000149011612
1613136433.3357103,908,0.10000000149011612
1613136433.3841615,910,0.10000000149011612
1613136433.5789793,918,0.10000000149011612
1613136434.5958977,932,0.10000000149011612
1613136434.6338673,933,0.10000000149011612
1613136434.8644803,943,0.10000000149011612
1613136434.9318058,946,0.10000000149011612
1613136435.133401,955,0.10000000149011612
1613136435.9814372,963,0.10000000149011612
1613136436.1898878,972,0.10000000149011612
1613136436.211867,973,0.10000000149011612
1613136436.3461053,979,0.10000000149011612
1613136436.3679776,980,0.10000000149011612
1613136436.4802644,985,0.10000000149011612
1613136437.580351,1003,0.10000000149011612
1613136437.651882,1006,0.10000000149011612
1613136437.863104,1015,0.10000000149011612
1613136439.2302926,1045,0.10000000149011612
1613136440.1941051,1058,0.10000000149011612
1613136440.3286898,1064,0.10000000149011612
1613136440.3952105,1067,0.10000000149011612
1613136440.443134,1069,0.10000000149011612
1613136440.5340345,1073,0.10000000149011612
1613136440.6694732,1079,0.10000000149011612
1613136440.7787905,1084,0.10000000149011612
1613136441.722678,1094,0.10000000149011612
1613136441.8658392,1100,0.10000000149011612
1613136441.982202,1105,0.10000000149011612
1613136442.2102113,1115,0.10000000149011612
1613136444.5173132,1157,0.10000000149011612
1613136444.6070101,1161,0.10000000149011612
1613136444.630024,1162,0.10000000149011612
1613136444.6535141,1163,0.10000000149011612
1613136445.7358215,1181,0.10000000149011612
1613136446.0363116,1194,0.10000000149011612
1613136446.3402522,1207,0.10000000149011612
1613136447.6203706,1233,0.10000000149011612
1613136448.5619202,1245,0.10000000149011612
1613136448.814088,1256,0.10000000149011612
1613136448.8809907,1259,0.10000000149011612
1613136448.9494333,1262,0.10000000149011612
1613136450.060251,1282,0.10000000149011612
1613136450.2134128,1288,0.10000000149011612
1613136450.3706493,1295,0.10000000149011612
1613136450.5024147,1301,0.10000000149011612
1613136451.5464578,1317,0.10000000149011612
1613136451.6145968,1320,0.10000000149011612
1613136451.8595304,1331,0.10000000149011612
1613136452.7234359,1334,0.10000000149011612
1613136452.7983344,1337,0.10000000149011612
1613136452.8218207,1338,0.10000000149011612
1613136454.6818557,1386,0.10000000149011612
1613136454.7501237,1389,0.10000000149011612
1613136454.8160727,1392,0.10000000149011612
1613136454.837937,1393,0.10000000149011612
1613136455.994756,1415,0.10000000149011612
1613136457.0073252,1427,0.10000000149011612
1613136457.2428834,1437,0.10000000149011612
1613136457.3380654,1441,0.10000000149011612
1613136458.6999555,1466,0.10000000149011612
1613136458.7236273,1467,0.10000000149011612
1613136458.9820638,1478,0.10000000149011612
1613136459.173223,1486,0.10000000149011612
1613136459.9091113,1490,0.10000000149011612
1613136460.0005054,1492,0.10000000149011612
1613136461.470293,1524,0.10000000149011612
1613136461.5600822,1528,0.10000000149011612
1613136462.773921,1553,0.10000000149011612
1613136463.1382513,1569,0.10000000149011612
1613136463.1604745,1570,0.10000000149011612
1613136464.1761377,1585,0.10000000149011612
1613136464.2646484,1589,0.10000000149011612
1613136464.6284542,1605,0.10000000149011612
1613136464.650749,1606,0.10000000149011612
1613136465.8205168,1628,0.10000000149011612
1613136465.9324837,1633,0.10000000149011612
1613136466.0414004,1638,0.10000000149011612
1613136466.1070247,1641,0.10000000149011612
1613136466.8725026,1646,0.10000000149011612
1613136466.94353,1649,0.10000000149011612
1613136467.2211134,1661,0.10000000149011612
1613136467.4009295,1669,0.10000000149011612
1613136468.2197762,1676,0.10000000149011612
1613136468.3844423,1683,0.10000000149011612
1613136468.5894256,1692,0.10000000149011612
1613136468.680414,1696,0.10000000149011612
1613136468.7245245,1698,0.10000000149011612
1613136468.7690928,1700,0.10000000149011612
1613136468.8341348,1703,0.10000000149011612
1613136469.665682,1710,0.10000000149011612
1613136469.8642056,1719,0.10000000149011612
1613136470.0910878,1729,0.10000000149011612
1613136470.179235,1733,0.10000000149011612
1613136470.2228389,1735,0.10000000149011612
1613136470.9533658,1738,0.10000000149011612
1613136471.0704467,1743,0.10000000149011612
1613136471.1372142,1746,0.10000000149011612
1613136471.1592555,1747,0.10000000149011612
1613136471.6274464,1767,0.10000000149011612
1613136472.5122228,1776,0.10000000149011612
1613136472.6525834,1782,0.10000000149011612
1613136472.8115015,1789,0.10000000149011612
1613136472.833491,1790,0.10000000149011612
1613136473.721655,1799,0.10000000149011612
1613136473.88221,1806,0.10000000149011612
1613136474.3833587,1827,0.10000000149011612
1613136475.20217,1831,0.10000000149011612
1613136475.4288616,1841,0.10000000149011612
1613136475.5213304,1845,0.10000000149011612
1613136475.740979,1854,0.10000000149011612
1613136476.7088296,1867,0.10000000149011612
1613136476.776293,1870,0.10000000149011612
1613136476.9112425,1876,0.10000000149011612
1613136476.95671,1878,0.10000000149011612
1613136478.3893907,1912,0.10000000149011612
1613136478.5210557,1918,0.10000000149011612
1613136479.6026652,1935,0.10000000149011612
1613136479.829812,1945,0.10000000149011612
1613136479.900917,1948,0.10000000149011612
1613136479.9479706,1950,0.10000000149011612
1613136481.0636966,1968,0.10000000149011612
1613136481.3774533,1982,0.10000000149011612
1613136481.42132,1984,0.10000000149011612
1613136482.6260297,2002,0.10000000149011612
1613136482.7219436,2006,0.10000000149011612
1613136482.9013636,2014,0.10000000149011612
1613136483.9804094,2031,0.10000000149011612
1613136484.1145587,2037,0.10000000149011612
1613136485.3538334,2061,0.10000000149011612
1613136485.6572633,2074,0.10000000149011612
1613136485.7229724,2077,0.10000000149011612
1613136486.4287176,2078,0.10000000149011612
1613136486.482985,2080,0.10000000149011612
1613136486.5298705,2082,0.10000000149011612
1613136486.6208856,2086,0.10000000149011612
1613136486.7120385,2090,0.10000000149011612
1613136486.8721225,2097,0.10000000149011612
1613136487.9160707,2112,0.10000000149011612
1613136489.3796499,2146,0.10000000149011612
1613136489.472005,2150,0.10000000149011612
1613136489.6303773,2157,0.10000000149011612
1613136489.8308098,2166,0.10000000149011612
1613136490.7595093,2178,0.10000000149011612
1613136490.995518,2188,0.10000000149011612
1613136491.0460732,2190,0.10000000149011612
1613136491.0899193,2192,0.10000000149011612
1613136491.2011213,2197,0.10000000149011612
1613136491.2662563,2200,0.10000000149011612
1613136492.1931667,2208,0.10000000149011612
1613136492.2958298,2212,0.10000000149011612
1613136492.7796962,2232,0.10000000149011612
1613136493.5642612,2237,0.10000000149011612
1613136493.586094,2238,0.10000000149011612
1613136493.6329608,2240,0.10000000149011612
1613136493.7002022,2243,0.10000000149011612
1613136493.7912965,2247,0.10000000149011612
1613136493.815523,2248,0.10000000149011612
1613136493.983448,2255,0.10000000149011612
1613136494.0554457,2258,0.10000000149011612
1613136494.1719925,2263,0.10000000149011612
1613136495.314387,2282,0.10000000149011612
1613136495.5517998,2292,0.10000000149011612
1613136496.43019,2298,0.10000000149011612
1613136496.5675645,2304,0.10000000149011612
1613136496.6620595,2308,0.10000000149011612
1613136496.9318416,2320,0.10000000149011612
1613136496.9534981,2321,0.10000000149011612
1613136498.2274632,2346,0.10000000149011612
1613136498.4377415,2355,0.10000000149011612
1613136500.6755931,2390,0.10000000149011612
1613136500.6985128,2391,0.10000000149011612
1613136500.74626,2393,0.10000000149011612
1613136502.479383,2437,0.10000000149011612
1613136502.665142,2445,0.10000000149011612
1613136503.5223918,2452,0.10000000149011612
1613136503.5708632,2454,0.10000000149011612
1613136503.6198316,2456,0.10000000149011612
1613136503.751795,2461,0.10000000149011612
1613136505.0136428,2486,0.10000000149011612
1613136505.0461748,2487,0.10000000149011612
1613136505.271827,2497,0.10000000149011612
1613136505.3171196,2499,0.10000000149011612
1613136505.429696,2504,0.10000000149011612
1613136506.4463298,2518,0.10000000149011612
1613136506.583568,2524,0.10000000149011612
1613136506.7896235,2533,0.10000000149011612
1613136507.8258462,2548,0.10000000149011612
1613136507.9235387,2552,0.10000000149011612
1613136507.967705,2554,0.10000000149011612
1613136509.2150886,2579,0.10000000149011612
1613136509.4885354,2591,0.10000000149011612
1613136509.7082472,2601,0.10000000149011612
1613136510.5638704,2607,0.10000000149011612
1613136510.9702632,2624,0.10000000149011612
1613136511.1138673,2630,0.10000000149011612
1613136511.1370308,2631,0.10000000149011612
1613136512.1956384,2645,0.10000000149011612
1613136512.3298802,2651,0.10000000149011612
1613136512.4476423,2656,0.10000000149011612
1613136513.7282295,2679,0.10000000149011612
1613136513.8849535,2686,0.10000000149011612
1613136514.010514,2691,0.10000000149011612
1613136514.9917397,2704,0.10000000149011612
1613136515.1589212,2711,0.10000000149011612
1613136515.5151286,2726,0.10000000149011612
1613136516.5478618,2738,0.10000000149011612
1613136516.6159892,2741,0.10000000149011612
1613136516.9359267,2755,0.10000000149011612
1613136518.4953291,2790,0.10000000149011612
1613136519.1906729,2791,0.10000000149011612
1613136519.2292259,2792,0.10000000149011612
1613136519.6340442,2810,0.10000000149011612
1613136520.6551514,2825,0.10000000149011612
1613136522.4106352,2873,0.10000000149011612
1613136522.6199982,2882,0.10000000149011612
1613136523.4722455,2891,0.10000000149011612
1613136523.6065938,2897,0.10000000149011612
1613136524.7305303,2918,0.10000000149011612
1613136524.775688,2920,0.10000000149011612
1613136524.7992504,2921,0.10000000149011612
1613136526.5757248,2968,0.10000000149011612
1613136526.7516093,2976,0.10000000149011612
1613136527.95552,2999,0.10000000149011612
1613136528.8603656,3008,0.10000000149011612
1613136528.9861593,3012,0.10000000149011612
1613136529.0769083,3016,0.10000000149011612
1613136529.3564262,3028,0.10000000149011612
1613136529.4301186,3031,0.10000000149011612
1613136530.2672973,3039,0.10000000149011612
1613136530.341475,3042,0.10000000149011612
1613136530.9176927,3066,0.10000000149011612
1613136531.7429879,3070,0.10000000149011612
1613136531.7885563,3072,0.10000000149011612
1613136532.436311,3100,0.10000000149011612
1613136533.7401276,3123,0.10000000149011612
1613136534.7873628,3138,0.10000000149011612
1613136534.9666553,3146,0.10000000149011612
1613136535.0789492,3151,0.10000000149011612
1613136535.2076273,3156,0.10000000149011612
1613136535.3395128,3162,0.10000000149011612
1613136536.378172,3178,0.10000000149011612
1613136537.4705708,3196,0.10000000149011612
1613136537.4958327,3197,0.10000000149011612
1613136537.6633306,3204,0.10000000149011612
1613136537.7349277,3207,0.10000000149011612
1613136538.9562995,3231,0.10000000149011612
1613136539.0283933,3234,0.10000000149011612
1613136539.1889532,3241,0.10000000149011612
1613136539.2559853,3244,0.10000000149011612
1613136539.2780678,3245,0.10000000149011612
1613136539.3221972,3247,0.10000000149011612
1613136539.344917,3248,0.10000000149011612
1613136540.6088562,3273,0.10000000149011612
1613136540.8100288,3282,0.10000000149011612
1613136542.0918474,3306,0.10000000149011612
1613136542.277755,3314,0.10000000149011612
1613136543.285527,3328,0.10000000149011612
1613136543.307498,3329,0.10000000149011612
1613136543.6952198,3346,0.10000000149011612
1613136545.0233462,3375,0.10000000149011612
1613136545.0690086,3377,0.10000000149011612
1613136545.9307115,3387,0.10000000149011612
1613136546.3152843,3404,0.10000000149011612
1613136546.4254947,3409,0.10000000149011612
1613136547.6343436,3431,0.10000000149011612
1613136547.8157191,3439,0.10000000149011612
1613136548.7118077,3450,0.10000000149011612
1613136548.7570748,3452,0.10000000149011612
1613136548.9127965,3459,0.10000000149011612
1613136549.0462437,3465,0.10000000149011612
1613136549.1977959,3472,0.10000000149011612
1613136550.0044813,3478,0.10000000149011612
1613136550.0770748,3481,0.10000000149011612
1613136550.4717877,3498,0.10000000149011612
1613136551.4019842,3510,0.10000000149011612
1613136551.472579,3513,0.10000000149011612
1613136551.632133,3520,0.10000000149011612
1613136552.6556509,3536,0.10000000149011612
1613136552.7134507,3538,0.10000000149011612
1613136552.853275,3544,0.10000000149011612
1613136552.9421434,3548,0.10000000149011612
1613136553.2974083,3564,0.10000000149011612
1613136554.4062772,3581,0.10000000149011612
1613136555.5593703,3601,0.10000000149011612
1613136556.0088875,3619,0.10000000149011612
1613136556.056507,3621,0.10000000149011612
1613136556.1039436,3623,0.10000000149011612
1613136556.1750438,3626,0.10000000149011612
1613136556.8809726,3629,0.10000000149011612
1613136557.2820158,3646,0.10000000149011612
1613136557.5273569,3657,0.10000000149011612
1613136558.5475373,3671,0.10000000149011612
1613136560.0134869,3701,0.10000000149011612
1613136560.0641446,3703,0.10000000149011612
1613136561.3068452,3727,0.10000000149011612
1613136561.4021184,3731,0.10000000149011612
1613136561.446524,3733,0.10000000149011612
1613136561.5823846,3739,0.10000000149011612
1613136561.648975,3742,0.10000000149011612
1613136561.6951516,3744,0.10000000149011612
1613136562.5694108,3753,0.10000000149011612
1613136562.7293046,3760,0.10000000149011612
1613136563.0581665,3773,0.10000000149011612
1613136563.2365525,3781,0.10000000149011612
1613136564.2233746,3794,0.10000000149011612
1613136564.2703445,3796,0.10000000149011612
1613136564.338144,3799,0.10000000149011612
1613136565.3845842,3815,0.10000000149011612
1613136565.5175793,3820,0.10000000149011612
1613136565.5620742,3822,0.10000000149011612
1613136565.8073988,3832,0.10000000149011612
1613136565.902845,3836,0.10000000149011612
1613136567.2409086,3865,0.10000000149011612
1613136567.3528633,3870,0.10000000149011612
1613136568.2397807,3877,0.10000000149011612
1613136569.992762,3921,0.10000000149011612
1613136570.1867828,3929,0.10000000149011612
1613136570.354039,3936,0.10000000149011612
1613136571.1568792,3940,0.10000000149011612
1613136571.4165385,3951,0.10000000149011612
1613136571.5529058,3957,0.10000000149011612
1613136571.689961,3963,0.10000000149011612
1613136572.8628771,3985,0.10000000149011612
1613136573.108314,3996,0.10000000149011612
1613136573.960177,4001,0.10000000149011612
1613136574.1831574,4010,0.10000000149011612
1613136574.2073774,4011,0.10000000149011612
1613136574.497335,4023,0.10000000149011612
1613136575.460801,4034,0.10000000149011612
1613136575.5283446,4037,0.10000000149011612
1613136575.7552884,4047,0.10000000149011612
1613136578.2438707,4094,0.10000000149011612
1613136578.3577497,4099,0.10000000149011612
1613136578.3861194,4100,0.10000000149011612
1613136578.611713,4110,0.10000000149011612
1613136581.7450016,4183,0.10000000149011612
1613136582.727405,4194,0.10000000149011612
1613136582.7517934,4195,0.10000000149011612
1613136582.797059,4197,0.10000000149011612
1613136582.8451235,4199,0.10000000149011612
1613136582.9196358,4202,0.10000000149011612
1613136582.943971,4203,0.10000000149011612
1613136584.270145,4228,0.10000000149011612
1613136584.3813124,4233,0.10000000149011612
1613136584.4485126,4236,0.10000000149011612
1613136584.62446,4244,0.10000000149011612
1613136585.5340908,4255,0.10000000149011612
1613136585.7501132,4264,0.10000000149011612
1613136585.821951,4267,0.10000000149011612
1613136585.8459928,4268,0.10000000149011612
1613136586.8723166,4283,0.10000000149011612
1613136587.237148,4299,0.10000000149011612
1613136587.3701472,4305,0.10000000149011612
1613136587.4579082,4309,0.10000000149011612
1613136588.414405,4318,0.10000000149011612
1613136588.4622917,4320,0.10000000149011612
1613136588.679403,4329,0.10000000149011612
1613136588.7720647,4333,0.10000000149011612
1613136589.7156157,4344,0.10000000149011612
1613136590.308684,4370,0.10000000149011612
1613136591.1933134,4379,0.10000000149011612
1613136591.5569234,4394,0.10000000149011612
1613136591.7088358,4401,0.10000000149011612
1613136592.5326476,4407,0.10000000149011612
1613136592.6304398,4411,0.10000000149011612
1613136592.655768,4412,0.10000000149011612
1613136593.1058953,4431,0.10000000149011612
1613136593.8338728,4434,0.10000000149011612
1613136595.4439232,4470,0.10000000149011612
1613136595.5771775,4476,0.10000000149011612
1613136595.9318578,4491,0.10000000149011612
1613136595.9761899,4493,0.10000000149011612
1613136597.144018,4510,0.10000000149011612
1613136597.1670637,4511,0.10000000149011612
1613136598.293439,4530,0.10000000149011612
1613136598.3166597,4531,0.10000000149011612
1613136598.39019,4534,0.10000000149011612
1613136598.610306,4543,0.10000000149011612
1613136598.8568106,4554,0.10000000149011612
1613136600.1894753,4579,0.10000000149011612
1613136600.2564847,4582,0.10000000149011612
1613136601.249393,4593,0.10000000149011612
1613136601.3232636,4596,0.10000000149011612
1613136601.36998,4598,0.10000000149011612
1613136601.416825,4600,0.10000000149011612
1613136601.7013204,4612,0.10000000149011612
1613136602.8860724,4629,0.10000000149011612
1613136603.376373,4650,0.10000000149011612
1613136604.2601795,4657,0.10000000149011612
1613136604.442998,4665,0.10000000149011612
1613136604.5330281,4669,0.10000000149011612
1613136604.6909425,4676,0.10000000149011612
1613136604.7129745,4677,0.10000000149011612
1613136604.7350507,4678,0.10000000149011612
1613136605.6809578,4688,0.10000000149011612
1613136606.9884655,4714,0.10000000149011612
1613136607.1525757,4719,0.10000000149011612
1613136607.542509,4735,0.10000000149011612
1613136608.4930005,4746,0.10000000149011612
1613136608.5864096,4750,0.10000000149011612
1613136608.6092741,4751,0.10000000149011612
1613136608.801379,4759,0.10000000149011612
1613136608.9382195,4765,0.10000000149011612
1613136609.0062346,4768,0.10000000149011612
1613136609.9477413,4777,0.10000000149011612
1613136610.0431542,4781,0.10000000149011612
1613136610.2067978,4788,0.10000000149011612
1613136610.235283,4789,0.10000000149011612
1613136610.3821945,4795,0.10000000149011612
1613136610.515475,4801,0.10000000149011612
1613136610.5582032,4803,0.10000000149011612
1613136611.3319905,4806,0.10000000149011612
1613136612.8880272,4841,0.10000000149011612
1613136613.1683283,4853,0.10000000149011612
1613136614.3575573,4872,0.10000000149011612
1613136614.4102046,4874,0.10000000149011612
1613136614.912422,4895,0.10000000149011612
1613136616.0732815,4915,0.10000000149011612
1613136617.359211,4939,0.10000000149011612
1613136617.4358385,4942,0.10000000149011612
1613136617.7511888,4955,0.10000000149011612
1613136618.5823495,4963,0.10000000149011612
1613136618.7988782,4972,0.10000000149011612
1613136618.8663447,4975,0.10000000149011612
1613136618.9117374,4977,0.10000000149011612
1613136618.9338555,4978,0.10000000149011612
1613136620.6937673,5022,0.10000000149011612
1613136621.587355,5028,0.10000000149011612
1613136621.659015,5031,0.10000000149011612
1613136621.8256063,5038,0.10000000149011612
1613136622.1300557,5051,0.10000000149011612
1613136622.1746452,5053,0.10000000149011612
1613136622.9284308,5054,0.10000000149011612
1613136623.1026697,5061,0.10000000149011612
1613136623.5281587,5079,0.10000000149011612
1613136624.7429829,5102,0.10000000149011612
1613136624.853911,5107,0.10000000149011612
1613136625.9411254,5127,0.10000000149011612
1613136625.9859602,5129,0.10000000149011612
1613136626.1223435,5135,0.10000000149011612
1613136627.4269123,5161,0.10000000149011612
1613136627.547619,5166,0.10000000149011612
1613136628.639221,5183,0.10000000149011612
1613136629.0733142,5201,0.10000000149011612
1613136629.9927135,5209,0.10000000149011612
1613136630.549938,5232,0.10000000149011612
1613136630.6443515,5236,0.10000000149011612
1613136631.4123135,5240,0.10000000149011612
1613136631.4363432,5241,0.10000000149011612
1613136632.0470757,5267,0.10000000149011612
1613136633.2333207,5290,0.10000000149011612
1613136634.6033683,5319,0.10000000149011612
1613136634.848053,5330,0.10000000149011612
1613136635.9320607,5346,0.10000000149011612
1613136636.2507215,5360,0.10000000149011612
1613136636.2719572,5361,0.10000000149011612
1613136637.449593,5381,0.10000000149011612
1613136638.7228463,5405,0.10000000149011612
1613136639.1046836,5421,0.10000000149011612
1613136640.2412658,5440,0.10000000149011612
1613136640.3100078,5443,0.10000000149011612
1613136640.4225152,5448,0.10000000149011612
1613136641.9733477,5485,0.10000000149011612
1613136642.8321838,5492,0.10000000149011612
1613136642.922549,5496,0.10000000149011612
1613136643.058173,5502,0.10000000149011612
1613136643.1924272,5508,0.10000000149011612
1613136643.3047857,5513,0.10000000149011612
1613136643.3705208,5516,0.10000000149011612
1613136643.4143698,5518,0.10000000149011612
1613136644.6826687,5542,0.10000000149011612
1613136645.5238955,5550,0.10000000149011612
1613136645.909331,5567,0.10000000149011612
1613136646.0230823,5572,0.10000000149011612
1613136646.067493,5574,0.10000000149011612
1613136647.022215,5586,0.10000000149011612
1613136647.066584,5588,0.10000000149011612
1613136647.2017393,5594,0.10000000149011612
1613136647.4717767,5606,0.10000000149011612
1613136647.581177,5611,0.10000000149011612
1613136648.4654295,5621,0.10000000149011612
1613136648.698533,5631,0.10000000149011612
1613136650.026555,5659,0.10000000149011612
1613136650.0745378,5661,0.10000000149011612
1613136650.1705918,5665,0.10000000149011612
1613136651.1658926,5680,0.10000000149011612
1613136652.8153012,5721,0.10000000149011612
1613136652.8814037,5724,0.10000000149011612
1613136653.98214,5742,0.10000000149011612
1613136654.4004238,5760,0.10000000149011612
1613136655.4956117,5777,0.10000000149011612
1613136655.5659082,5780,0.10000000149011612
1613136655.6860156,5785,0.10000000149011612
1613136655.8066103,5790,0.10000000149011612
1613136656.94396,5808,0.10000000149011612
1613136656.9678895,5809,0.10000000149011612
1613136657.3797007,5826,0.10000000149011612
1613136658.1803942,5829,0.10000000149011612
1613136658.350079,5836,0.10000000149011612
1613136659.6474857,5863,0.10000000149011612
1613136659.6938083,5865,0.10000000149011612
1613136659.8499513,5872,0.10000000149011612
1613136660.2485027,5890,0.10000000149011612
1613136661.134249,5899,0.10000000149011612
1613136661.338635,5908,0.10000000149011612
1613136661.561255,5918,0.10000000149011612
1613136662.5226316,5929,0.10000000149011612
1613136662.6146123,5933,0.10000000149011612
1613136662.6369474,5934,0.10000000149011612
1613136663.7656236,5953,0.10000000149011612
1613136663.8836284,5958,0.10000000149011612
1613136663.9402552,5960,0.10000000149011612
1613136664.0284958,5964,0.10000000149011612
1613136664.2289455,5973,0.10000000149011612
1613136665.3480525,5991,0.10000000149011612
1613136665.8016787,6011,0.10000000149011612
1613136666.649867,6016,0.10000000149011612
1613136666.8712673,6025,0.10000000149011612
1613136667.0161781,6031,0.10000000149011612
1613136667.041224,6032,0.10000000149011612
1613136667.1352239,6036,0.10000000149011612
1613136667.2041028,6039,0.10000000149011612
1613136668.4107974,6061,0.10000000149011612
1613136669.5051055,6079,0.10000000149011612
1613136669.5940106,6083,0.10000000149011612
1613136669.7061145,6088,0.10000000149011612
1613136670.0803733,6104,0.10000000149011612
1613136670.1273787,6106,0.10000000149011612
1613136671.072625,6116,0.10000000149011612
1613136671.2124708,6122,0.10000000149011612
1613136671.2587793,6124,0.10000000149011612
1613136671.3950994,6130,0.10000000149011612
1613136671.4404848,6132,0.10000000149011612
1613136671.4844956,6134,0.10000000149011612
1613136672.423517,6146,0.10000000149011612
1613136672.46812,6148,0.10000000149011612
1613136672.5138118,6150,0.10000000149011612
1613136673.793559,6173,0.10000000149011612
1613136674.0111656,6182,0.10000000149011612
1613136674.0831463,6185,0.10000000149011612
1613136675.1221695,6201,0.10000000149011612
1613136675.3726223,6212,0.10000000149011612
1613136675.4173486,6214,0.10000000149011612
1613136675.5517051,6220,0.10000000149011612
1613136676.546112,6233,0.10000000149011612
1613136676.6747282,6238,0.10000000149011612
1613136676.8360825,6245,0.10000000149011612
1613136676.9766707,6251,0.10000000149011612
1613136678.0054667,6264,0.10000000149011612
1613136678.6129072,6290,0.10000000149011612
1613136679.8074272,6313,0.10000000149011612
1613136679.8966444,6317,0.10000000149011612
1613136679.918671,6318,0.10000000149011612
1613136680.785762,6325,0.10000000149011612
1613136681.1865194,6342,0.10000000149011612
1613136681.4334316,6353,0.10000000149011612
1613136682.351971,6364,0.10000000149011612
1613136682.510002,6371,0.10000000149011612
1613136682.6451354,6377,0.10000000149011612
1613136683.9471264,6401,0.10000000149011612
1613136686.6453333,6456,0.10000000149011612
1613136686.7342532,6460,0.10000000149011612
1613136687.052066,6473,0.10000000149011612
1613136688.073168,6488,0.10000000149011612
1613136688.264828,6496,0.10000000149011612
1613136688.2870815,6497,0.10000000149011612
1613136688.3761966,6501,0.10000000149011612
1613136689.2739265,6511,0.10000000149011612
1613136689.528872,6521,0.10000000149011612
1613136689.552863,6522,0.10000000149011612
1613136689.576806,6523,0.10000000149011612
1613136689.770096,6531,0.10000000149011612
1613136690.9290624,6551,0.10000000149011612
1613136692.1930375,6575,0.10000000149011612
1613136692.3553772,6582,0.10000000149011612
1613136692.4251187,6585,0.10000000149011612
1613136692.6691904,6595,0.10000000149011612
1613136693.5499356,6604,0.10000000149011612
1613136693.6191852,6607,0.10000000149011612
1613136693.8433447,6617,0.10000000149011612
1613136693.9559257,6622,0.10000000149011612
1613136695.4416125,6658,0.10000000149011612
1613136696.393718,6667,0.10000000149011612
1613136696.4438405,6669,0.10000000149011612
1613136696.5421858,6673,0.10000000149011612
1613136696.6783652,6679,0.10000000149011612
1613136696.7595055,6682,0.10000000149011612
1613136696.9285057,6689,0.10000000149011612
1613136697.8032546,6697,0.10000000149011612
1613136697.8896377,6700,0.10000000149011612
1613136698.0873547,6708,0.10000000149011612
1613136698.1766658,6712,0.10000000149011612
1613136698.2839525,6716,0.10000000149011612
1613136699.53078,6739,0.10000000149011612
1613136699.6256933,6743,0.10000000149011612
1613136699.7945228,6750,0.10000000149011612
1613136699.884068,6754,0.10000000149011612
1613136700.8076394,6765,0.10000000149011612
1613136701.099718,6777,0.10000000149011612
1613136702.1219146,6793,0.10000000149011612
1613136702.7036033,6818,0.10000000149011612
1613136703.72534,6833,0.10000000149011612
1613136704.0432293,6847,0.10000000149011612
1613136704.935519,6855,0.10000000149011612
1613136705.123095,6863,0.10000000149011612
1613136705.2638183,6869,0.10000000149011612
1613136705.2869222,6870,0.10000000149011612
1613136706.6427238,6896,0.10000000149011612
1613136706.9772208,6910,0.10000000149011612
1613136708.3165524,6935,0.10000000149011612
1613136709.4780338,6952,0.10000000149011612
1613136709.7722988,6964,0.10000000149011612
1613136709.8499727,6967,0.10000000149011612
1613136709.9859247,6973,0.10000000149011612
1613136711.058823,6991,0.10000000149011612
1613136711.1035984,6993,0.10000000149011612
1613136712.2626286,7011,0.10000000149011612
1613136712.351329,7015,0.10000000149011612
1613136712.8523238,7036,0.10000000149011612
1613136713.6794302,7040,0.10000000149011612
1613136713.8457215,7047,0.10000000149011612
1613136714.1360471,7060,0.10000000149011612
1613136714.2668045,7066,0.10000000149011612
1613136715.2963276,7080,0.10000000149011612
1613136715.574864,7092,0.10000000149011612
1613136716.5573802,7107,0.10000000149011612
1613136716.7463455,7115,0.10000000149011612
1613136716.7705572,7116,0.10000000149011612
1613136717.9755633,7138,0.10000000149011612
1613136718.0855105,7142,0.10000000149011612
1613136718.4075203,7156,0.10000000149011612
1613136719.41458,7168,0.10000000149011612
1613136719.4413784,7169,0.10000000149011612
1613136719.6091077,7176,0.10000000149011612
1613136719.933958,7190,0.10000000149011612
1613136720.7582374,7196,0.10000000149011612
1613136720.9197962,7203,0.10000000149011612
1613136720.9652848,7205,0.10000000149011612
1613136721.1816163,7214,0.10000000149011612
1613136721.229385,7216,0.10000000149011612
1613136721.2530801,7217,0.10000000149011612
1613136722.385757,7236,0.10000000149011612
1613136722.4541922,7239,0.10000000149011612
1613136722.654425,7248,0.10000000149011612
1613136723.6693218,7261,0.10000000149011612
1613136724.2434523,7285,0.10000000149011612
1613136725.2776318,7301,0.10000000149011612
1613136725.5338748,7312,0.10000000149011612
1613136726.6507456,7330,0.10000000149011612
1613136726.8883553,7340,0.10000000149011612
1613136726.910255,7341,0.10000000149011612
1613136727.0386038,7347,0.10000000149011612
1613136727.9322152,7354,0.10000000149011612
1613136728.0238936,7358,0.10000000149011612
1613136728.0478415,7359,0.10000000149011612
1613136728.0718045,7360,0.10000000149011612
1613136729.2726948,7382,0.10000000149011612
1613136729.294821,7383,0.10000000149011612
1613136729.3852603,7387,0.10000000149011612
1613136729.4295816,7389,0.10000000149011612
1613136729.6335976,7398,0.10000000149011612
1613136729.7226446,7402,0.10000000149011612
1613136731.0567324,7431,0.10000000149011612
1613136731.0790696,7432,0.10000000149011612
1613136731.9863696,7441,0.10000000149011612
1613136732.0543277,7444,0.10000000149011612
1613136732.2151606,7451,0.10000000149011612
1613136732.4394913,7461,0.10000000149011612
1613136732.461803,7462,0.10000000149011612
1613136732.506805,7464,0.10000000149011612
1613136732.615312,7469,0.10000000149011612
1613136733.4414113,7475,0.10000000149011612
1613136733.5304503,7479,0.10000000149011612
1613136733.5770438,7481,0.10000000149011612
1613136733.935116,7497,0.10000000149011612
1613136734.7646587,7503,0.10000000149011612
1613136734.790045,7504,0.10000000149011612
1613136734.9803748,7512,0.10000000149011612
1613136735.4232202,7531,0.10000000149011612
1613136736.5014405,7548,0.10000000149011612
1613136737.7766714,7574,0.10000000149011612
1613136738.975915,7597,0.10000000149011612
1613136739.2760346,7610,0.10000000149011612
1613136739.34333,7613,0.10000000149011612
1613136740.7036152,7644,0.10000000149011612
1613136740.7260835,7645,0.10000000149011612
1613136741.7554953,7661,0.10000000149011612
1613136741.777764,7662,0.10000000149011612
1613136742.007461,7672,0.10000000149011612
1613136742.0790856,7675,0.10000000149011612
1613136742.128128,7677,0.10000000149011612
1613136742.379897,7688,0.10000000149011612
1613136743.2592473,7694,0.10000000149011612
1613136743.3259559,7697,0.10000000149011612
1613136743.4222937,7701,0.10000000149011612
1613136743.8179564,7719,0.10000000149011612
1613136744.485465,7720,0.10000000149011612
1613136744.5776367,7724,0.10000000149011612
1613136744.6485922,7727,0.10000000149011612
1613136744.6931775,7729,0.10000000149011612
1613136745.0245368,7743,0.10000000149011612
1613136745.1124363,7747,0.10000000149011612
1613136746.158218,7758,0.10000000149011612
1613136746.2291765,7761,0.10000000149011612
1613136746.701778,7781,0.10000000149011612
1613136747.5755424,7789,0.10000000149011612
1613136747.7997537,7799,0.10000000149011612
1613136747.8239863,7800,0.10000000149011612
1613136748.0712752,7811,0.10000000149011612
1613136749.2938032,7834,0.10000000149011612
1613136749.4040055,7839,0.10000000149011612
1613136750.4949563,7856,0.10000000149011612
1613136752.173915,7900,0.10000000149011612
1613136752.1958902,7901,0.10000000149011612
1613136752.2836428,7905,0.10000000149011612
1613136753.0335033,7909,0.10000000149011612
1613136753.4694014,7927,0.10000000149011612
1613136753.612685,7933,0.10000000149011612
1613136755.9420626,7976,0.10000000149011612
1613136756.1218479,7984,0.10000000149011612
1613136756.3000731,7992,0.10000000149011612
1613136756.3220701,7993,0.10000000149011612
1613136757.4195004,8010,0.10000000149011612
1613136757.7334347,8023,0.10000000149011612
1613136757.8282003,8027,0.10000000149011612
1613136758.7508605,8038,0.10000000149011612
1613136759.0239842,8050,0.10000000149011612
1613136759.0922601,8053,0.10000000149011612
1613136759.1367652,8055,0.10000000149011612
1613136759.2256098,8059,0.10000000149011612
1613136760.0932896,8067,0.10000000149011612
1613136762.8581855,8127,0.10000000149011612
1613136763.000372,8133,0.10000000149011612
1613136763.022843,8134,0.10000000149011612
1613136763.405235,8151,0.10000000149011612
1613136764.285529,8158,0.10000000149011612
1613136764.8466802,8181,0.10000000149011612
1613136765.6111171,8185,0.10000000149011612
1613136765.8998153,8196,0.10000000149011612
1613136765.9781125,8199,0.10000000149011612
1613136767.0718846,8216,0.10000000149011612
1613136767.2079115,8222,0.10000000149011612
1613136767.5018537,8235,0.10000000149011612
1613136768.619308,8255,0.10000000149011612
1613136768.8228319,8264,0.10000000149011612
1613136769.8449876,8280,0.10000000149011612
1613136769.89026,8282,0.10000000149011612
1613136770.1021445,8291,0.10000000149011612
1613136770.3044374,8300,0.10000000149011612
1613136770.4815521,8308,0.10000000149011612
1613136771.6600187,8328,0.10000000149011612
1613136771.7049446,8330,0.10000000149011612
1613136771.7745736,8333,0.10000000149011612
1613136771.8185666,8335,0.10000000149011612
1613136772.6797335,8341,0.10000000149011612
1613136772.9518015,8353,0.10000000149011612
1613136772.9767299,8354,0.10000000149011612
1613136773.1413057,8361,0.10000000149011612
1613136773.2110035,8364,0.10000000149011612
1613136773.3246582,8369,0.10000000149011612
1613136774.1781192,8376,0.10000000149011612
1613136774.2229068,8378,0.10000000149011612
1613136776.0743423,8429,0.10000000149011612
1613136777.0521536,8440,0.10000000149011612
1613136777.1202922,8443,0.10000000149011612
1613136777.235857,8448,0.10000000149011612
1613136778.2901156,8464,0.10000000149011612
1613136778.384241,8468,0.10000000149011612
1613136778.406414,8469,0.10000000149011612
1613136778.450999,8471,0.10000000149011612
1613136778.6739104,8481,0.10000000149011612
1613136778.7626534,8485,0.10000000149011612
1613136778.850888,8489,0.10000000149011612
1613136779.773149,8498,0.10000000149011612
1613136779.7970755,8499,0.10000000149011612
1613136779.9140792,8504,0.10000000149011612
1613136780.0120823,8508,0.10000000149011612
1613136780.0361085,8509,0.10000000149011612
1613136780.3964317,8524,0.10000000149011612
1613136781.892384,8555,0.10000000149011612
1613136782.835624,8567,0.10000000149011612
1613136783.0055447,8574,0.10000000149011612
1613136783.1350822,8579,0.10000000149011612
1613136784.1612842,8593,0.10000000149011612
1613136784.3649569,8602,0.10000000149011612
1613136784.6965988,8617,0.10000000149011612
1613136785.6324377,8628,0.10000000149011612
1613136785.7915215,8635,0.10000000149011612
1613136785.8136675,8636,0.10000000149011612
1613136786.0149155,8645,0.10000000149011612
1613136788.2353086,8683,0.10000000149011612
1613136788.305632,8686,0.10000000149011612
1613136788.3512614,8688,0.10000000149011612
1613136788.434468,8691,0.10000000149011612
1613136788.4574962,8692,0.10000000149011612
1613136788.5481887,8696,0.10000000149011612
1613136789.948524,8728,0.10000000149011612
1613136790.258812,8742,0.10000000149011612
1613136791.6803696,8769,0.10000000149011612
1613136792.5304875,8775,0.10000000149011612
1613136792.6293516,8779,0.10000000149011612
1613136793.0663128,8797,0.10000000149011612
1613136793.185262,8802,0.10000000149011612
1613136794.237927,8817,0.10000000149011612
1613136794.305395,8820,0.10000000149011612
1613136794.3722446,8823,0.10000000149011612
1613136795.5982604,8844,0.10000000149011612
1613136795.8615687,8855,0.10000000149011612
1613136796.8780887,8868,0.10000000149011612
1613136796.9018662,8869,0.10000000149011612
1613136797.1341825,8879,0.10000000149011612
1613136797.2048666,8882,0.10000000149011612
1613136797.2958782,8886,0.10000000149011612
1613136798.3516505,8903,0.10000000149011612
1613136798.4029422,8905,0.10000000149011612
1613136798.4782422,8908,0.10000000149011612
1613136799.6554236,8929,0.10000000149011612
1613136799.707997,8931,0.10000000149011612
1613136799.8285074,8936,0.10000000149011612
1613136800.080336,8947,0.10000000149011612
1613136800.2604575,8955,0.10000000149011612
1613136800.348459,8959,0.10000000149011612
1613136801.4774065,8976,0.10000000149011612
1613136801.6130757,8982,0.10000000149011612
1613136802.5070052,8992,0.10000000149011612
1613136802.5511951,8994,0.10000000149011612
1613136802.6846688,9000,0.10000000149011612
1613136802.7978408,9005,0.10000000149011612
1613136802.9094558,9010,0.10000000149011612
1613136802.9766908,9013,0.10000000149011612
1613136804.0215461,9028,0.10000000149011612
1613136804.043842,9029,0.10000000149011612
1613136805.313433,9056,0.10000000149011612
1613136805.4949443,9064,0.10000000149011612
1613136805.722595,9074,0.10000000149011612
1613136806.6293757,9085,0.10000000149011612
1613136807.1281703,9106,0.10000000149011612
1613136808.1867728,9123,0.10000000149011612
1613136808.2089684,9124,0.10000000149011612
1613136809.602053,9156,0.10000000149011612
1613136809.6243265,9157,0.10000000149011612
1613136809.7579474,9163,0.10000000149011612
1613136812.3669455,9215,0.10000000149011612
1613136812.4133794,9217,0.10000000149011612
1613136812.5907357,9224,0.10000000149011612
1613136812.6647477,9227,0.10000000149011612
1613136812.8211522,9234,0.10000000149011612
1613136814.0920906,9261,0.10000000149011612
1613136815.2137897,9282,0.10000000149011612
1613136815.4424663,9292,0.10000000149011612
1613136816.4618187,9308,0.10000000149011612
1613136816.508171,9310,0.10000000149011612
1613136816.5583954,9312,0.10000000149011612
1613136816.6797266,9317,0.10000000149011612
1613136818.095263,9349,0.10000000149011612
1613136818.2072005,9354,0.10000000149011612
1613136819.0947607,9365,0.10000000149011612
1613136819.1169424,9366,0.10000000149011612
1613136819.1395822,9367,0.10000000149011612
1613136819.2085383,9370,0.10000000149011612
1613136819.5664392,9386,0.10000000149011612
1613136820.9131045,9413,0.10000000149011612
1613136820.9798715,9416,0.10000000149011612
1613136822.1234384,9436,0.10000000149011612
1613136822.2583907,9442,0.10000000149011612
1613136822.280583,9443,0.10000000149011612
1613136823.5523577,9469,0.10000000149011612
1613136823.7129157,9476,0.10000000149011612
1613136823.8684955,9483,0.10000000149011612
1613136825.317952,9516,0.10000000149011612
1613136826.1149693,9519,0.10000000149011612
1613136826.5693102,9538,0.10000000149011612
1613136826.5932453,9539,0.10000000149011612
1613136826.8082457,9548,0.10000000149011612
1613136827.6769161,9555,0.10000000149011612
1613136827.7467914,9558,0.10000000149011612
1613136827.917303,9565,0.10000000149011612
1613136827.989586,9568,0.10000000149011612
1613136829.1199565,9587,0.10000000149011612
1613136829.1894333,9590,0.10000000149011612
1613136829.4459488,9601,0.10000000149011612
1613136830.377443,9612,0.10000000149011612
1613136830.6111512,9622,0.10000000149011612
1613136830.655182,9624,0.10000000149011612
1613136830.6808176,9625,0.10000000149011612
1613136830.7558413,9628,0.10000000149011612
1613136831.9710748,9652,0.10000000149011612
1613136832.0997007,9657,0.10000000149011612
1613136832.1245434,9658,0.10000000149011612
1613136832.2142181,9662,0.10000000149011612
1613136833.3533864,9681,0.10000000149011612
1613136833.3769813,9682,0.10000000149011612
1613136833.578814,9691,0.10000000149011612
1613136833.7568061,9699,0.10000000149011612
1613136834.7127323,9711,0.10000000149011612
1613136836.2668393,9748,0.10000000149011612
1613136836.336556,9751,0.10000000149011612
1613136836.550067,9760,0.10000000149011612
1613136836.5717206,9761,0.10000000149011612
1613136837.3720834,9767,0.10000000149011612
1613136837.4336994,9769,0.10000000149011612
1613136837.6420822,9778,0.10000000149011612
1613136839.209347,9813,0.10000000149011612
1613136839.3221488,9818,0.10000000149011612
1613136840.5600033,9841,0.10000000149011612
1613136840.63661,9844,0.10000000149011612
1613136840.7046678,9847,0.10000000149011612
1613136840.9136543,9856,0.10000000149011612
1613136842.257646,9884,0.10000000149011612
1613136843.4752295,9908,0.10000000149011612
1613136843.715204,9918,0.10000000149011612
1613136846.3543236,9973,0.10000000149011612
1613136846.4884157,9979,0.10000000149011612
1613136847.2429512,9983,0.10000000149011612
1613136847.3160822,9986,0.10000000149011612
1613136847.58928,9997,0.10000000149011612
1613136847.665585,10000,0.10000000149011612


==> line_analysis/figure_data/figure1/palnsgd_lr_1_0.csv <==
Wall time,Step,Value
1615903264.025626,28,0.31936928629875183
1615903265.1706035,52,0.6720982789993286
1615903265.2642324,55,0.5896902680397034
1615903266.2864096,66,0.7424992918968201
1615903266.8238106,81,1.3391172885894775
1615903268.2609646,104,0.9754155874252319
1615903271.8787663,176,1.011094093322754
1615903271.9721549,179,1.1236896514892578
1615903272.871065,188,0.997083842754364
1615903276.350307,250,0.7915282845497131
1615903276.521112,255,1.0786832571029663
1615903277.2007554,276,1.0457011461257935
1615903278.2196753,288,0.854613184928894
1615903278.4095905,294,0.9528575539588928
1615903280.247664,329,1.0210316181182861
1615903280.3092554,331,0.9407529830932617
1615903280.557018,339,1.144078254699707
1615903282.2494597,368,0.967239260673523
1615903283.6275074,388,0.9384183287620544
1615903286.6754997,442,0.7792193293571472
1615903287.3931916,463,1.0167676210403442
1615903288.607054,481,1.0115199089050293
1615903289.0558572,495,0.9261735081672668
1615903293.3763885,568,0.90099036693573
1615903294.891981,595,0.7508469223976135
1615903295.396024,611,0.8668740391731262
1615903295.6077185,618,0.7707498669624329
1615903295.6387417,619,0.8554785251617432
1615903297.9807315,652,1.104015588760376
1615903298.4205396,666,0.8198323249816895
1615903298.6693008,674,0.7857872843742371
1615903298.8218784,679,0.8893418908119202
1615903299.958002,693,0.7363473176956177
1615903300.2816944,703,0.9378131031990051
1615903303.142536,746,0.8228023648262024
1615903303.4093199,754,0.8417527675628662
1615903303.668459,762,0.891375720500946
1615903305.1569455,788,0.907283365726471
1615903305.4462833,797,1.0645829439163208
1615903305.5731492,801,0.8024882674217224
1615903305.6400013,803,0.9875349998474121
1615903306.7462215,817,0.8979060053825378
1615903306.8093612,819,0.9805329442024231
1615903307.03072,826,0.8326119184494019
1615903307.2756243,834,0.7316537499427795
1615903308.1718743,840,1.0072425603866577
1615903309.7960238,868,0.7970486879348755
1615903315.736702,989,0.7916176319122314
1615903316.973986,1006,0.8392518758773804
1615903317.2596037,1015,0.8285576701164246
1615903317.2909882,1016,0.8144279718399048
1615903317.4779148,1022,0.9987854361534119
1615903318.3359985,1028,0.8624167442321777
1615903318.9197004,1046,0.8341795802116394
1615903319.0109706,1049,0.7845054864883423
1615903319.990346,1058,0.8979356288909912
1615903322.3271139,1107,0.8234938979148865
1615903322.4191055,1110,1.0092805624008179
1615903323.2570717,1116,0.9002102017402649
1615903323.4620514,1122,1.0677481889724731
1615903323.9863822,1137,0.9004497528076172
1615903324.1703885,1143,0.9136441349983215
1615903324.9823236,1148,0.9363046288490295
1615903327.235317,1200,0.8296237587928772
1615903327.387749,1205,0.9654359221458435
1615903327.4178042,1206,0.9000642895698547
1615903328.6352394,1224,0.9762246012687683
1615903329.0310636,1237,0.7572639584541321
1615903332.0603707,1288,0.9831829071044922
1615903333.255647,1305,0.8490459322929382
1615903336.8313928,1372,0.709828794002533
1615903336.9305449,1375,0.6085430979728699
1615903337.3903828,1389,0.6511237621307373
1615903337.5132542,1393,0.6947002410888672
1615903342.8881145,1441,0.580726146697998
1615903343.1195397,1448,0.8555745482444763
1615903344.5410097,1470,0.6813762187957764
1615903344.9254618,1482,0.8018146753311157
1615903345.9596534,1492,0.5787457227706909
1615903347.7900558,1522,1.0325748920440674
1615903348.1360605,1533,0.5173475742340088
1615903348.3850899,1541,0.7368271946907043
1615903348.5722482,1547,0.5823477506637573
1615903350.3721905,1579,0.6244478225708008
1615903351.9610426,1608,0.5927525162696838
1615903353.1062722,1624,0.5545941591262817
1615903353.6042464,1640,0.6058781147003174
1615903354.4530954,1644,0.6880574822425842
1615903355.0327709,1661,0.5936839580535889
1615903356.7736351,1696,0.5658231973648071
1615903359.4603589,1738,0.5092308521270752
1615903359.7724018,1747,0.7411172986030579
1615903360.2852979,1766,0.533961832523346
1615903361.0769637,1771,0.525367021560669
1615903361.316304,1778,0.512991189956665
1615903361.5971084,1787,0.45811450481414795
1615903362.7023757,1801,0.6781985759735107
1615903362.7639995,1803,0.36212635040283203
1615903362.860068,1806,0.5775918364524841
1615903363.143685,1815,0.557481586933136
1615903364.8919408,1850,0.6106830835342407
1615903367.8919275,1895,0.7158077955245972
1615903368.5457468,1913,0.630896270275116
1615903369.5385895,1922,0.4846767485141754
1615903369.9558766,1935,0.56302809715271
1615903370.0496547,1938,0.47094130516052246
1615903370.299686,1946,0.5387958288192749
1615903372.9243362,1986,0.5462095141410828
1615903373.4597695,2003,0.3977273106575012
1615903373.7685308,2013,0.5085785984992981
1615903374.5057356,2016,0.7565560936927795
1615903375.1420388,2036,0.5490710735321045
1615903376.9080412,2070,0.5494034290313721
1615903377.9405262,2082,0.5120528340339661
1615903378.6719222,2105,0.5719889998435974
1615903381.1748967,2142,0.4775877296924591
1615903381.2687757,2145,0.4439581334590912
1615903381.3001564,2146,0.796545684337616
1615903381.5494573,2154,0.46344414353370667
1615903381.6743999,2158,0.5279102921485901
1615903383.007183,2179,0.36657795310020447
1615903386.0429943,2232,0.38390251994132996
1615903386.2846854,2239,0.4211961030960083
1615903386.6071715,2248,0.41367608308792114
1615903388.0917993,2270,0.48142123222351074
1615903388.2252467,2274,0.4833695590496063
1615903388.4881585,2282,0.4197447896003723
1615903388.7391655,2290,0.35859745740890503
1615903389.4960947,2294,0.35596418380737305
1615903390.1193178,2314,0.33978843688964844
1615903390.2730489,2319,0.6165861487388611
1615903390.302496,2320,0.44469794631004333
1615903391.0971775,2325,0.28843358159065247
1615903391.587899,2340,0.3420482277870178
1615903391.7649815,2345,0.25368228554725647
1615903393.1381087,2364,0.3851708173751831
1615903393.6760364,2380,0.5146081447601318
1615903394.6378489,2390,0.9192831516265869
1615903395.0170126,2402,0.4606315791606903
1615903396.5328803,2428,0.3810138702392578
1615903396.8544939,2437,0.478584349155426
1615903398.6331458,2472,0.47746792435646057
1615903398.6637754,2473,0.7851046919822693
1615903398.725023,2475,0.2940542995929718
1615903401.4900026,2519,0.6005037426948547
1615903401.7446094,2527,0.36019623279571533
1615903402.0293276,2536,0.4331607222557068
1615903402.0905359,2538,0.4141826033592224
1615903402.8905296,2543,0.4508642852306366
1615903403.697061,2568,0.36845704913139343
1615903403.7269852,2569,0.7677528262138367
1615903405.139569,2594,0.1593451350927353
1615903405.2148507,2596,0.14082299172878265
1615903405.4012058,2601,0.13389131426811218
1615903406.5840833,2615,0.16131018102169037
1615903406.7838886,2621,0.18451610207557678
1615903407.0716176,2630,0.1782744973897934
1615903408.3055553,2645,0.14879688620567322
1615903408.4937253,2651,0.25954651832580566
1615903411.3931658,2704,0.23423583805561066
1615903415.3496916,2783,0.19741186499595642
1615903415.501474,2788,0.4671112596988678
1615903416.6553223,2801,0.19022589921951294
1615903418.5572374,2838,0.32209062576293945
1615903419.6386535,2852,0.20257745683193207
1615903421.4891284,2887,0.21794310212135315
1615903425.4662843,2970,0.28920435905456543
1615903427.9317145,3009,0.12332923710346222
1615903428.8020024,3033,0.5178099274635315
1615903431.815402,3080,0.18565428256988525
1615903432.0701804,3088,0.14878669381141663
1615903433.9595098,3124,0.35948723554611206
1615903435.3562515,3143,0.1104964017868042
1615903435.6270676,3151,0.4701663553714752
1615903435.726172,3154,0.37784141302108765
1615903439.0257757,3212,0.245219886302948
1615903442.6929543,3268,0.4180689752101898
1615903442.8866215,3274,0.1526671200990677
1615903444.2190151,3290,0.3386416733264923
1615903444.8244405,3308,0.46967899799346924
1615903444.8571646,3309,0.6179670095443726
1615903446.7545307,3343,0.6728789210319519
1615903447.812697,3353,0.2160087674856186
1615903447.909172,3356,0.29598626494407654
1615903447.9404583,3357,0.21980325877666473
1615903448.0065482,3359,0.3730942904949188
1615903448.0381978,3360,0.26946914196014404
1615903449.509079,3385,0.1629197597503662
1615903451.697821,3434,0.32765743136405945
1615903454.431738,3474,1.4672578573226929
1615903456.148108,3505,0.66895592212677
1615903456.9965496,3532,0.15222610533237457
1615903457.842983,3537,0.17179276049137115
1615903458.5256596,3559,0.45029932260513306
1615903459.8201373,3578,0.5464600920677185
1615903460.3038929,3593,0.1891404539346695
1615903461.4666598,3609,0.7268760204315186
1615903463.1417248,3638,0.3633248805999756
1615903463.2560318,3641,0.19354476034641266
1615903464.7484221,3666,0.3015327453613281
1615903468.1570668,3729,0.2487606704235077
1615903468.740099,3747,0.4882727563381195
1615903468.801324,3749,0.2683253586292267
1615903469.4710984,3751,0.5052085518836975
1615903469.7313063,3757,0.3772692084312439
1615903471.3872602,3785,0.3563058078289032
1615903471.8961546,3799,0.1804918646812439
1615903475.4715753,3872,0.2597716748714447
1615903476.2439353,3876,0.35889774560928345
1615903476.6143224,3887,0.20275405049324036
1615903479.6998155,3939,0.25100862979888916
1615903479.8921928,3944,0.3235495686531067
1615903480.4852667,3960,0.3302345275878906
1615903480.6683216,3965,0.16912558674812317
1615903480.742709,3967,0.24207879602909088
1615903481.659903,3977,0.14268985390663147
1615903483.3654876,4010,0.20047548413276672
1615903483.7811475,4022,0.15860679745674133
1615903487.028247,4074,0.4579596221446991
1615903487.4226136,4085,0.27689266204833984
1615903488.6421227,4102,0.9933521151542664
1615903490.1496809,4130,0.2566153109073639
1615903492.0051937,4168,0.15659138560295105
1615903492.355325,4179,0.2161783128976822
1615903492.4454713,4182,1.1687527894973755
1615903496.6749313,4257,0.14108127355575562
1615903496.8332028,4262,0.3474175035953522
1615903497.2031145,4273,0.9761378765106201
1615903501.5194333,4346,0.26304101943969727
1615903501.8689296,4357,0.19047601521015167
1615903501.901619,4358,0.14412975311279297
1615903501.9642153,4360,0.10009926557540894
1615903502.122494,4365,0.15348166227340698
1615903502.1534681,4366,0.43406957387924194
1615903503.5636158,4391,0.2061740607023239
1615903503.7211251,4396,1.1420263051986694
1615903503.815382,4399,0.2609974145889282
1615903504.6896975,4407,1.3327717781066895
1615903505.329995,4427,1.6558866500854492
1615903505.4230351,4430,0.09166109561920166
1615903506.6708956,4446,0.08295486122369766
1615903508.1537974,4468,0.15011632442474365
1615903508.5744083,4481,0.48863038420677185
1615903508.637486,4483,0.4685727655887604
1615903511.6236775,4533,0.19245754182338715
1615903513.0733626,4557,0.29602792859077454
1615903513.3265545,4564,0.18003040552139282
1615903513.5376465,4570,0.13241282105445862
1615903515.0761802,4594,0.30964943766593933
1615903515.1823926,4597,0.1569892168045044
1615903518.9361293,4675,0.3887988030910492
1615903520.0894074,4692,0.06577922403812408
1615903521.4497733,4713,0.5321356058120728
1615903521.5584002,4716,1.156385064125061
1615903523.7103739,4761,0.27323347330093384
1615903523.8070626,4764,0.6383539438247681
1615903524.9786851,4780,1.4565309286117554
1615903526.6068852,4811,0.08322246372699738
1615903528.169394,4839,0.14271670579910278
1615903528.4257264,4847,0.1413329839706421
1615903528.5510533,4851,0.2557673752307892
1615903528.8056083,4859,0.08576072007417679
1615903530.6077898,4896,0.08350227028131485
1615903531.4461305,4901,0.15037474036216736
1615903533.104021,4933,0.18492798507213593
1615903533.3745227,4941,0.40384581685066223
1615903533.6946552,4950,0.5408614873886108
1615903535.031287,4971,4.607864856719971
1615903535.451499,4983,0.5644834041595459
1615903535.5219266,4985,0.11154644936323166
1615903538.0411565,5023,0.549770712852478
1615903538.4248295,5035,0.08579973131418228
1615903539.654796,5054,0.16759806871414185
1615903541.5485036,5097,0.3410145938396454
1615903542.8052125,5117,0.5435056686401367
1615903545.1598024,5165,0.10755395889282227
1615903545.481815,5174,0.16267526149749756
1615903546.3149352,5177,0.3232141435146332
1615903550.1147285,5253,0.5033828020095825
1615903550.1775618,5255,1.9219896793365479
1615903550.2090254,5256,0.42386680841445923
1615903553.117179,5309,1.0311038494110107
1615903553.7446334,5329,0.5465155243873596
1615903554.6528132,5337,0.68287593126297
1615903556.7801063,5385,0.3162204623222351
1615903557.9890616,5403,0.12244318425655365
1615903558.2451031,5411,1.6262526512145996
1615903559.867428,5442,0.17017093300819397
1615903563.3179789,5513,0.3721851706504822
1615903565.9187918,5553,0.7918981313705444
1615903566.4958682,5569,1.9098080396652222
1615903567.6329682,5583,0.1296897530555725
1615903568.3052557,5604,0.29241234064102173
1615903571.0450194,5644,0.13049101829528809
1615903571.7692735,5666,0.10835202783346176
1615903571.9437828,5671,0.17715179920196533
1615903574.9027693,5719,0.8521735668182373
1615903576.6231995,5739,1.7904689311981201
1615903576.688092,5741,2.5947868824005127
1615903578.5178347,5773,0.16670803725719452
1615903580.2865307,5797,0.1854410469532013
1615903580.746576,5811,0.178293839097023
1615903583.0127835,5854,0.3202765882015228
1615903584.6395369,5882,1.4311351776123047
1615903584.7027516,5884,0.32525569200515747
1615903584.8332024,5888,1.9192633628845215
1615903586.0121772,5903,0.7482386827468872
1615903589.4388523,5966,0.4206470251083374
1615903589.545534,5969,0.24766045808792114
1615903592.6211443,6022,0.44445452094078064
1615903594.279593,6053,0.11853392422199249
1615903594.3132272,6054,0.31909486651420593
1615903594.8641837,6071,0.7807757258415222
1615903594.956492,6074,0.3807034194469452
1615903597.4772193,6108,0.604573667049408
1615903597.539403,6110,0.1549268513917923
1615903597.7853253,6117,2.0777385234832764
1615903599.7994952,6153,0.24817395210266113
1615903601.1610765,6174,0.1072499230504036
1615903601.9150472,6198,0.4864107668399811
1615903602.7448392,6203,3.462339162826538
1615903602.9385002,6209,2.2559890747070312
1615903604.4310045,6236,10.44170093536377
1615903605.091475,6256,0.8753451108932495
1615903605.2457156,6261,0.09436273574829102
1615903606.351802,6276,0.29512473940849304
1615903606.5075295,6281,0.5304537415504456
1615903609.1166441,6324,0.3549010157585144
1615903611.1790833,6373,0.48263463377952576
1615903611.2422912,6375,0.11480128765106201
1615903612.404461,6391,0.28064870834350586
1615903612.7667549,6401,0.2382141500711441
1615903615.8228068,6451,0.39030060172080994
1615903616.4270785,6470,0.037595849484205246
1615903617.4853086,6483,0.019627327099442482
1615903617.6837692,6489,0.05150050297379494
1615903618.1087594,6502,0.24512456357479095
1615903619.3715827,6520,0.31473925709724426
1615903621.265155,6559,0.666786789894104
1615903622.687679,6582,0.1019495502114296
1615903622.8538096,6587,0.020201902836561203
1615903624.2548318,6611,0.05250358581542969
1615903624.5990746,6622,0.27173420786857605
1615903624.9354212,6633,0.0316431000828743
1615903626.031968,6646,0.028474370017647743
1615903627.5314622,6670,0.023067913949489594
1615903633.975994,6790,1.7617290019989014
1615903634.0075216,6791,2.378898859024048
1615903634.143153,6795,0.25607702136039734
1615903634.8272872,6815,0.5464015007019043
1615903634.8585238,6816,4.122872352600098
1615903635.8283305,6825,4.212676048278809
1615903637.974688,6869,0.19561731815338135
1615903638.2281642,6876,0.06590288132429123
1615903638.3418567,6879,0.20385926961898804
1615903639.65222,6898,0.062462542206048965
1615903642.884627,6952,0.5209541916847229
1615903643.171404,6961,0.26848119497299194
1615903643.2339168,6963,0.7281875610351562
1615903643.3612838,6967,0.6794583797454834
1615903643.5430405,6973,0.08885998278856277
1615903644.304812,6976,0.42280811071395874
1615903644.5252542,6983,6.634654521942139
1615903644.77916,6991,0.1960601955652237
1615903644.8747873,6994,0.6837025284767151
1615903645.8889232,7006,0.8889340758323669
1615903646.7529109,7033,0.3105676472187042
1615903647.5405924,7037,1.5356491804122925
1615903647.955536,7048,0.4919174015522003
1615903651.8615508,7127,1.1836451292037964
1615903653.0602515,7141,2.143742799758911
1615903653.3417554,7149,1.6751248836517334
1615903654.4224856,7163,0.14441999793052673
1615903654.456074,7164,0.44342949986457825
1615903656.7077513,7216,0.2766273021697998
1615903659.2704687,7255,0.3229130804538727
1615903660.1839054,7284,0.3666769564151764
1615903660.9111836,7287,0.5907449126243591
1615903661.7308075,7313,0.07014262676239014
1615903663.0138943,7331,5.858492851257324
1615903663.1468601,7335,0.12222971767187119
1615903664.5760727,7360,0.1244378387928009
1615903667.536364,7412,0.54566890001297
1615903668.0197616,7427,0.22343745827674866
1615903668.2747476,7435,0.26979416608810425
1615903668.3060112,7436,0.9137604236602783
1615903669.7028413,7458,0.2728576958179474
1615903670.9420586,7476,0.2624318301677704
1615903672.8981726,7516,10.026773452758789
1615903674.2940552,7537,5.038410186767578
1615903675.9160855,7568,2.178049087524414
1615903679.6682117,7649,0.837853729724884
1615903680.6978843,7660,1.8121519088745117
1615903681.3964195,7678,0.09228475391864777
1615903682.4173386,7688,0.08853846788406372
1615903682.4509726,7689,0.1959766447544098
1615903683.055338,7708,1.7341411113739014
1615903684.4011593,7731,2.3315162658691406
1615903685.641329,7750,0.09086542576551437
1615903687.6435158,7789,0.740836501121521
1615903687.7376528,7792,0.29419761896133423
1615903687.9869294,7799,0.47496557235717773
1615903688.3475854,7809,0.1994735449552536
1615903689.1267424,7812,0.08795949071645737
1615903689.3194242,7817,1.1875022649765015
1615903689.6289384,7827,2.31443452835083
1615903691.5226352,7860,0.8997367024421692
1615903692.8583264,7879,2.5907645225524902
1615903696.7960954,7958,0.3983387351036072
1615903698.5857806,7993,0.13079024851322174
1615903699.8495815,8010,1.145033836364746
1615903700.3503437,8025,0.5183345675468445
1615903702.8440018,8065,3.8305578231811523
1615903703.035897,8071,0.5483899712562561
1615903704.4706542,8096,3.6299736499786377
1615903704.6298292,8101,0.16471290588378906
1615903704.7857544,8106,1.7225514650344849
1615903706.055965,8124,2.5108635425567627
1615903706.4452941,8135,1.1789852380752563
1615903706.5393987,8138,0.33493635058403015
1615903707.8347275,8158,0.18171535432338715
1615903708.0864024,8166,0.4674185812473297
1615903708.4025908,8176,15.065674781799316
1615903710.2622216,8211,0.2170906811952591
1615903711.1225681,8216,0.21278314292430878
1615903714.627782,8277,0.0973140224814415
1615903714.6626563,8278,4.653209686279297
1615903716.3673167,8310,7.157273292541504
1615903718.7277184,8361,0.37151628732681274
1615903719.019311,8369,0.3189827799797058
1615903719.6516285,8370,0.08373236656188965
1615903721.4227316,8404,1.5377286672592163
1615903721.7675922,8415,2.126143455505371
1615903722.1485598,8427,0.12654732167720795
1615903723.4243572,8444,0.12493878602981567
1615903728.5387769,8535,1.253119707107544
1615903730.239415,8559,0.2366655021905899
1615903732.2687843,8589,2.9441065788269043
1615903732.4131246,8593,0.9179887771606445
1615903732.920057,8607,0.5058843493461609
1615903734.2339437,8624,0.22016900777816772
1615903734.4229522,8630,0.19129829108715057
1615903736.41094,8672,0.20704428851604462
1615903737.614939,8688,0.3543637692928314
1615903737.9609156,8699,0.0934838280081749
1615903738.2355092,8708,1.1870778799057007
1615903739.1768916,8716,0.16421549022197723
1615903739.8075275,8736,6.211793422698975
1615903739.9622154,8741,0.09695469588041306
1615903740.6896977,8743,0.9060287475585938
1615903740.9015718,8749,3.639540672302246
1615903741.6100945,8769,0.45411884784698486
1615903741.723794,8772,0.15948310494422913
1615903742.545145,8777,0.3479997217655182
1615903742.836425,8786,0.3536083400249481
1615903747.7895627,8876,0.3166019320487976
1615903747.8205748,8877,0.06987600773572922
1615903747.8856072,8879,0.528847336769104
1615903751.0401115,8939,0.24445398151874542
1615903751.196541,8944,0.41542866826057434
1615903751.3568742,8949,0.30129462480545044
1615903752.4620306,8964,0.10093335062265396
1615903754.5556395,9007,0.16816610097885132
1615903754.7810135,9014,1.4145773649215698
1615903756.4662492,9033,1.733900785446167
1615903756.7949238,9042,1.794840931892395
1615903758.5829937,9075,0.27072060108184814
1615903758.613652,9076,0.43636608123779297
1615903759.5807257,9085,0.8566368222236633
1615903761.6366,9123,0.9308010935783386
1615903761.9031742,9131,0.34592437744140625
1615903762.0638518,9136,4.770950794219971
1615903763.7346165,9168,1.388839602470398
1615903766.888847,9215,1.7953845262527466
1615903767.0148656,9219,1.8620202541351318
1615903768.4168267,9242,3.8648946285247803
1615903769.0377407,9260,0.08516021072864532
1615903769.1318226,9263,1.5443165302276611
1615903770.4507666,9284,0.2854270339012146
1615903770.8051608,9295,0.12895339727401733
1615903772.2587836,9319,0.20457030832767487
1615903774.1033163,9360,3.1106786727905273
1615903775.4496648,9377,0.1331557333469391
1615903775.5330777,9379,0.31038951873779297
1615903775.644711,9382,1.2195652723312378
1615903777.0058465,9403,0.49912333488464355
1615903777.0793786,9405,2.07681941986084
1615903777.2617953,9410,1.8653786182403564
1615903777.6611125,9421,3.3922033309936523
1615903778.6719172,9433,0.3102417588233948
1615903779.2121363,9450,1.231345534324646
1615903780.3705318,9468,3.689429521560669
1615903780.5735579,9474,0.2355024367570877
1615903780.8877246,9484,1.2110204696655273
1615903782.168222,9503,0.13810297846794128
1615903783.6529012,9530,0.47973179817199707
1615903783.944924,9538,0.119003064930439
1615903785.2886758,9559,0.7490339279174805
1615903786.5959585,9580,3.769688367843628
1615903788.8948162,9630,2.272719621658325
1615903789.1126652,9637,8.304323196411133
1615903792.2276707,9691,0.48573100566864014
1615903792.583873,9701,0.5041539669036865
1615903793.4069378,9708,0.13000892102718353
1615903794.936344,9735,1.919126033782959
1615903797.3661475,9792,0.1594575047492981
1615903798.3362007,9802,0.41585737466812134
1615903798.8499806,9818,4.502892017364502
1615903799.8333752,9827,0.17567378282546997
1615903801.6035824,9859,0.14189749956130981
1615903802.2751143,9880,0.4158190190792084
1615903805.0215898,9923,0.15067414939403534
1615903805.1206203,9926,0.18773721158504486
1615903805.7974944,9946,1.251465916633606
1615903806.7133026,9953,0.3319664001464844
1615903807.536066,9979,0.18365933001041412
1615903812.3451228,10049,0.25747743248939514
1615903812.6368709,10058,1.6241215467453003
1615903812.8573425,10065,0.17724144458770752
1615903813.890384,10078,0.14501014351844788
1615903814.6429532,10100,0.2627476453781128
1615903815.6642897,10111,0.269832968711853
1615903816.0122871,10122,0.1128535345196724
1615903817.1016057,10138,0.19182923436164856
1615903817.855844,10162,0.1287292242050171
1615903818.6976006,10168,0.47659724950790405
1615903821.131855,10229,0.7383759617805481
1615903822.7245932,10247,0.1057332307100296
1615903826.0117493,10308,0.21724778413772583
1615903826.3090954,10317,0.1318216621875763
1615903828.9888809,10361,1.4831829071044922
1615903830.5386066,10389,3.0142290592193604
1615903830.6349702,10392,0.08919481933116913
1615903832.5580008,10432,0.16604018211364746
1615903834.0363264,10456,5.6542439460754395
1615903837.4687176,10521,0.3725181519985199
1615903841.4419398,10599,1.1786487102508545
1615903842.3067772,10604,8.983538627624512
1615903842.4168508,10607,0.9226830005645752
1615903842.9262154,10621,0.5662022829055786
1615903845.7852108,10673,0.7776413559913635
1615903847.3297076,10696,7.272706508636475
1615903847.529572,10702,0.28064221143722534
1615903848.0227358,10717,2.9652011394500732
1615903848.2271159,10723,6.606205940246582
1615903849.2752953,10733,14.07244873046875
1615903850.8568895,10757,1.1211411952972412
1615903851.4066956,10774,0.20998546481132507
1615903852.7733054,10796,0.045520227402448654
1615903854.681574,10834,3.069838285446167
1615903855.0827386,10845,1.8698550462722778
1615903856.4159532,10865,0.3861094117164612
1615903856.6495416,10872,0.21128711104393005
1615903856.816246,10877,1.125417947769165
1615903861.4077437,10955,0.07347484678030014
1615903863.006614,10985,0.3094820976257324
1615903863.1012387,10988,1.6193698644638062
1615903863.6008766,11003,1.6277135610580444
1615903864.447839,11009,6.198220252990723
1615903864.6121976,11014,0.6820589303970337
1615903866.2023683,11043,52.60470962524414
1615903866.6463106,11057,7.4412078857421875
1615903869.7922697,11110,0.7070785164833069
1615903870.1401448,11120,79.45149230957031
1615903870.2723763,11124,0.4323807954788208
1615903870.3063433,11125,5.599441051483154
1615903871.9010181,11153,0.2400059998035431
1615903872.8571668,11162,0.5784002542495728
1615903873.6049979,11185,2.1583733558654785
1615903873.635448,11186,1.5753010511398315
1615903874.7002409,11198,0.8916605114936829
1615903876.3555226,11229,3.4502933025360107
1615903876.6349542,11238,2.4530506134033203
1615903877.89688,11255,12.22806453704834
1615903878.085932,11260,0.2680206894874573
1615903878.4460423,11269,3.487452268600464
1615903878.7437327,11277,1.0846542119979858
1615903879.7297835,11285,0.08290097117424011
1615903880.2856162,11302,0.3970460295677185
1615903881.855812,11332,6.7069315910339355
1615903882.16689,11342,3.077876091003418
1615903884.6928275,11379,3.237569808959961
1615903884.9804392,11388,0.787207305431366
1615903885.0122826,11389,4.714853763580322
1615903886.3533146,11411,2.5964877605438232
1615903886.6113496,11418,0.2772468626499176
1615903888.2279906,11446,1.2522451877593994
1615903888.259839,11447,1.5924713611602783
1615903888.5486565,11456,3.974231481552124
1615903888.7083955,11461,0.27532947063446045
1615903889.7064865,11472,6.594869613647461
1615903890.0187724,11481,8.362915992736816
1615903890.46289,11495,1.5771898031234741
1615903895.1070397,11577,0.1047622337937355
1615903895.2009778,11580,0.06369379907846451
1615903895.486533,11589,3.290964126586914
1615903896.9243343,11614,0.3051292300224304
1615903897.0486388,11618,0.12699316442012787
1615903897.963126,11627,0.5022456645965576
1615903898.4146478,11641,30.0166072845459
1615903898.605024,11647,3.1839635372161865
1615903898.6673968,11649,6.590081691741943
1615903900.580173,11683,15.050105094909668
1615903901.433603,11689,0.3354404866695404
1615903901.6327548,11695,2.2661185264587402
1615903901.6983647,11697,0.07726705819368362
1615903902.0432587,11708,4.857361316680908
1615903902.193822,11713,0.09562668204307556
1615903903.3083684,11727,27.63582420349121
1615903903.5948331,11736,0.3830028176307678
1615903904.841277,11752,89.53748321533203
1615903905.7497025,11777,46.9121208190918
1615903907.1100793,11796,0.9163411855697632
1615903907.4323184,11805,0.5040783286094666
1615903908.6709452,11823,7.184418201446533
1615903910.1901379,11850,0.6337454319000244
1615903911.6613367,11873,0.3357486426830292
1615903911.7252119,11875,3.3713583946228027
1615903911.7586224,11876,10.90771198272705
1615903915.2266283,11935,1.0303388833999634
1615903915.3335109,11938,0.3837345540523529
1615903915.6336977,11947,0.3091650903224945
1615903920.0412307,12032,1.2241624593734741
1615903921.7047145,12063,2.424166202545166
1615903922.3407826,12083,1.4879004955291748
1615903923.5677676,12102,9.629883766174316
1615903925.202709,12133,2.3818695545196533
1615903925.4565306,12141,10.568504333496094
1615903925.5202065,12143,2.914856195449829
1615903927.3395424,12177,0.6416533589363098
1615903928.5335839,12194,6.127661228179932
1615903929.8494124,12214,9.09219741821289
1615903930.7910726,12242,7.255782127380371
1615903931.573249,12245,2.9006636142730713
1615903931.6197076,12246,0.8398373126983643
1615903931.8180435,12252,2.2632198333740234
1615903931.8835661,12254,1.0470352172851562
1615903932.439181,12271,6.857830047607422
1615903933.3497558,12279,0.9249890446662903
1615903933.633579,12288,8.2225341796875
1615903934.1095533,12303,1.8042300939559937
1615903935.2946494,12319,21.009796142578125
1615903937.1609657,12358,42.038124084472656
1615903938.1762567,12370,0.5976580381393433
1615903938.2482023,12372,1.467965006828308
1615903938.60343,12382,15.032186508178711
1615903938.9978166,12393,16.921449661254883
1615903942.374995,12456,3.3639471530914307
1615903942.4450722,12458,13.464852333068848
1615903943.7843044,12475,0.45495855808258057
1615903945.1388354,12494,1.989689588546753
1615903946.9504893,12530,0.09610429406166077
1615903948.4646327,12557,1.8924589157104492
1615903948.653234,12563,1.3897309303283691
1615903948.9403856,12572,29.287080764770508
1615903950.570941,12602,0.13324734568595886
1615903951.9033582,12625,1.1657394170761108
1615903951.9350333,12626,1.7950990200042725
1615903952.5760727,12644,0.17791031301021576
1615903954.132855,12672,5.140079975128174
1615903954.2894175,12677,0.9341522455215454
1615903955.8266797,12704,0.6239361763000488
1615903956.9380686,12717,0.1633722186088562
1615903957.0112536,12719,0.07478142529726028
1615903957.0462525,12720,1.6966097354888916
1615903957.7751253,12740,2.8773269653320312
1615903958.6163726,12745,1.7797412872314453
1615903959.061614,12759,0.1264711320400238
1615903959.3767116,12769,0.14382213354110718
1615903960.353916,12774,6.259831428527832
1615903960.621698,12781,16.036109924316406
1615903961.3189437,12800,0.34215807914733887
1615903962.4251468,12812,0.12208643555641174
1615903967.0798233,12899,0.009387047961354256
1615903970.5397246,12961,0.0026835533790290356
1615903971.0174112,12976,0.0005696656298823655
1615903971.3619072,12987,5.523840809473768e-05
1615903972.1800385,12991,0.0001676259853411466
1615903972.7579331,13007,0.0004546129493974149
1615903974.4896955,13040,0.0011897849617525935
1615903974.773699,13049,0.0004981144447810948
1615903977.5014658,13093,0.001496880897320807
1615903978.92007,13113,0.00028711577760986984
1615903979.0329597,13116,0.0038472204469144344
1615903979.5720797,13132,9.335239883512259e-05
1615903980.6678326,13148,0.009460237808525562
1615903984.261036,13219,0.0015851063653826714
1615903984.5477688,13228,0.0011917842784896493
1615903986.1875727,13259,5.98611259192694e-05
1615903987.3808382,13278,0.00255275284871459
1615903987.4769883,13281,0.00014686447684653103
1615903991.2138834,13357,0.47156772017478943
1615903994.6335154,13422,0.2781273126602173
1615903995.516874,13428,37.81406021118164
1615903995.5814247,13430,0.05087680742144585
1615903996.2469056,13451,3.1472179889678955
1615903997.640676,13473,1.1820547580718994
1615903999.2174795,13502,1.2499468326568604
1615904001.9704952,13548,1.2195035219192505
1615904002.8624883,13576,10.387922286987305
1615904006.011481,13635,3.048476457595825
1615904007.3412116,13651,6.198517799377441
1615904009.2633603,13682,1.4601751565933228
1615904009.5140676,13690,0.5416895151138306
1615904010.80824,13711,3.0939159393310547
1615904012.2420409,13736,0.2692859172821045
1615904012.3993945,13741,19.18220329284668
1615904015.611021,13811,9.587888717651367
1615904016.0182903,13824,2.1690731048583984
1615904016.8982375,13830,4.889004230499268
1615904019.0259814,13872,0.07679475843906403
1615904019.0568388,13873,51.97785186767578
1615904020.3905554,13893,3.1103100776672363
1615904023.4339225,13951,2.418996810913086
1615904023.9693959,13968,0.09476824104785919
1615904025.463895,13995,7.165951251983643
1615904025.4954855,13996,0.5850325226783752
1615904025.7480059,14004,4.406101703643799
1615904026.7969506,14016,11.8455171585083
1615904027.2105196,14028,3.1935880184173584
1615904028.3281605,14043,2.1836249828338623
1615904028.4676416,14047,2.0384011268615723
1615904029.0040433,14064,0.5727369785308838
1615904030.264903,14082,0.1827450841665268
1615904030.8203194,14100,0.6914091110229492
1615904031.9890745,14115,5.848119735717773
1615904032.301697,14125,12.788581848144531
1615904032.3958664,14128,3.6629457473754883
1615904033.357323,14140,90.28778839111328
1615904033.3888736,14141,8.737713813781738
1615904033.5155902,14145,0.5190739631652832
1615904035.1023097,14173,9.62950611114502
1615904036.5979984,14199,3.1651670932769775
1615904041.5026479,14292,0.19033712148666382
1615904042.072531,14307,1.4737282991409302
1615904043.9936144,14343,20.30594825744629
1615904044.1691716,14348,0.07216766476631165
1615904047.0000234,14396,8.325091361999512
1615904047.1268063,14400,0.33039963245391846
1615904048.4142492,14420,31.569416046142578
1615904050.553367,14469,3.350494146347046
1615904052.0361955,14495,0.22744828462600708
1615904052.1299064,14498,0.43899932503700256
1615904054.8005786,14540,15.530830383300781
1615904055.3410609,14556,0.07046180963516235
1615904057.1081355,14591,0.7052488327026367
1615904058.2322657,14606,4.097517013549805
1615904058.5204837,14614,6.987499237060547
1615904058.72806,14620,0.09803064167499542
1615904064.7871344,14734,5.515464782714844
1615904064.8854423,14737,69.2039794921875
1615904064.9810288,14740,28.91874122619629
1615904065.4691653,14753,2.7852070331573486
1615904067.0440443,14780,1.5555477142333984
1615904068.6018615,14805,0.7107130885124207
1615904068.8491888,14812,15.52745246887207
1615904070.2513554,14834,1.7512856721878052
1615904071.6886566,14855,2.6557087898254395
1615904072.1316502,14868,0.4611174762248993
1615904074.0134904,14903,1.1609169244766235
1615904075.4865227,14926,4.275856018066406
1615904075.584818,14929,0.9172410368919373
1615904076.6791658,14942,0.42650461196899414
1615904076.8085177,14946,0.8311735987663269
1615904079.000336,14995,0.09806878864765167
1615904079.0317676,14996,3.696204662322998
1615904080.300339,15015,13.17055606842041
1615904080.3961334,15018,0.6558278203010559
1615904080.6804168,15027,0.3880300521850586
1615904080.7109392,15028,0.070069320499897
1615904080.9055052,15034,2.3667595386505127
1615904082.3719645,15054,0.23198002576828003
1615904082.4427474,15056,4.862135887145996
1615904083.7294312,15074,0.09683796018362045
1615904089.6816978,15191,1.6263980865478516
1615904090.1287546,15205,0.36035361886024475
1615904090.3202424,15211,2.531967878341675
1615904092.1155362,15245,0.1680837720632553
1615904094.9204373,15286,0.3562717139720917
1615904096.529178,15314,0.7114191055297852
1615904097.3926783,15341,0.1537012755870819
1615904098.2551084,15346,1.6911112070083618
1615904098.4546494,15352,17.062055587768555
1615904099.2055209,15375,0.5619282722473145
1615904101.7118776,15412,0.6356801986694336
1615904101.7493956,15413,2.476872205734253
1615904101.9771647,15419,2.684335708618164
1615904102.3153982,15428,0.25956612825393677
1615904103.5919986,15445,0.14208267629146576
1615904104.0190828,15457,5.643852710723877
1615904104.2303746,15463,0.24253852665424347
1615904105.5409255,15483,0.23778770864009857
1615904105.667464,15487,0.3339664041996002
1615904107.0609384,15511,0.12982891499996185
1615904107.4105835,15522,1.486068844795227
1615904110.3166034,15572,0.14878220856189728
1615904114.9731114,15667,1.2619959115982056
1615904116.351143,15690,3.0539135932922363
1615904118.152174,15726,19.209260940551758
1615904119.5797246,15750,2.273761510848999
1615904119.6596894,15752,0.07745694369077682
1615904119.6929173,15753,2.015346050262451
1615904122.964243,15813,33.68024444580078
1615904123.476251,15828,1.1699120998382568
1615904123.6711764,15834,0.054937269538640976
1615904125.2451687,15864,0.20501701533794403
1615904126.236545,15873,0.2372049242258072
1615904126.368837,15877,0.09556658565998077
1615904126.567171,15883,0.2235274612903595
1615904127.0698433,15899,0.5208406448364258
1615904129.931829,15942,2.3129866123199463
1615904130.3265057,15954,1.2866958379745483
1615904131.6147447,15975,0.1103796437382698
1615904131.6462264,15976,1.4595059156417847
1615904131.775105,15980,0.2609595060348511
1615904131.9035435,15984,0.8287463784217834
1615904132.0324125,15988,0.3970566391944885
1615904133.264166,16005,5.049498558044434
1615904133.457986,16011,0.8143810629844666
1615904133.586335,16015,0.20602615177631378
1615904133.6493583,16017,0.21858231723308563
1615904135.0713828,16042,0.6364933252334595
1615904139.6134834,16135,1.3955916166305542
1615904139.851549,16142,0.1455981731414795
1615904139.8842778,16143,3.6065971851348877
1615904141.1194644,16162,0.11651481688022614
1615904142.8240106,16194,0.18167440593242645
1615904142.8571892,16195,0.3928040564060211
1615904142.8884683,16196,0.23435957729816437
1615904144.327505,16220,0.20499414205551147
1615904144.777963,16234,0.13689970970153809
1615904147.8030043,16285,0.15225329995155334
1615904148.2309384,16297,0.09833251684904099
1615904151.842532,16360,0.10273193567991257
1615904154.6882775,16402,0.11851868778467178
1615904154.8194394,16406,0.08372814953327179
1615904156.9894633,16450,0.1464926153421402
1615904157.054142,16452,0.22472237050533295
1615904158.3347008,16469,5.486448287963867
1615904160.3629787,16506,0.3279106318950653
1615904165.6045887,16614,0.6405066847801208
1615904166.4311736,16619,1.4582585096359253
1615904166.4962268,16621,0.9791281819343567
1615904166.8123283,16631,0.28858280181884766
1615904168.014235,16649,0.49385154247283936
1615904168.74232,16672,0.21401767432689667
1615904169.8913724,16689,0.13876713812351227
1615904170.0806918,16695,0.16580402851104736
1615904170.304998,16702,4.7856764793396
1615904173.148514,16749,11.384434700012207
1615904173.3065188,16754,2.092034101486206
1615904173.8083622,16770,0.13793647289276123
1615904174.6380763,16776,0.18677140772342682
1615904174.9533975,16786,0.1069486066699028
1615904176.1894646,16804,0.22411827743053436
1615904176.416248,16811,3.23927640914917
1615904176.8136709,16821,0.9923223257064819
1615904176.8493438,16822,0.1457248330116272
1615904176.8837059,16823,1.1510154008865356
1615904178.0961597,16836,0.10834863781929016
1615904179.371996,16855,0.2774224877357483
1615904181.0332258,16875,0.13419394195079803
1615904181.412431,16886,0.14552158117294312
1615904184.2415838,16933,0.18631254136562347
1615904184.6282365,16945,0.3139810562133789
1615904184.9720192,16956,0.5065179467201233
1615904192.726639,17103,0.1888648271560669
1615904194.387934,17134,0.6612130403518677
1615904196.2390223,17171,0.08453915268182755
1615904197.720169,17195,0.13240250945091248
1615904198.011259,17204,0.3611065447330475
1615904198.9091551,17210,0.12564536929130554
1615904199.4616249,17225,0.0705321803689003
1615904200.8560948,17242,0.08990541100502014
1615904201.3050206,17256,2.164907932281494
1615904201.3993392,17259,0.9319461584091187
1615904202.6193051,17278,2.3841142654418945
1615904203.2638571,17297,1.4843844175338745
1615904207.9646251,17377,8.199355125427246
1615904209.7144675,17410,0.29224881529808044
1615904209.9597673,17418,0.15456907451152802
1615904210.8071716,17424,0.3960914611816406
1615904211.5980532,17448,3.1672136783599854
1615904211.6301165,17449,0.17170026898384094
1615904212.5143743,17456,0.6888533234596252
1615904214.2656252,17487,2.628041982650757
1615904219.7340894,17601,1.840675711631775
1615904220.814806,17613,0.19046686589717865
1615904221.409891,17630,0.13765639066696167
1615904221.5406854,17634,0.2176903933286667
1615904224.7395203,17693,79.48848724365234
1615904225.835843,17706,0.1697927862405777
1615904226.156426,17716,38.500301361083984
1615904226.2835968,17720,0.89577317237854
1615904226.4730356,17726,0.3459015488624573
1615904227.8187103,17745,452.48370361328125
1615904229.247362,17767,2.755760908126831
1615904229.6631916,17780,58.12533187866211
1615904232.8166637,17839,0.07054571807384491
1615904234.199042,17861,0.7826108932495117
1615904234.3252652,17865,9.808122634887695
1615904234.3925312,17867,0.9877163171768188
1615904234.4266088,17868,1.2722795009613037
1615904234.7490659,17878,2.603240728378296
1615904236.065328,17898,0.06812040507793427
1615904237.5964792,17924,8.108434677124023
1615904239.3316367,17958,0.20674438774585724
1615904239.6174045,17967,0.2762324810028076
1615904247.333636,18115,0.16436873376369476
1615904250.4775336,18169,0.062246181070804596
1615904251.4195647,18195,0.2945714592933655
1615904252.1983073,18200,99.32278442382812
1615904252.8426416,18220,10.073894500732422
1615904255.893408,18271,0.09826284646987915
1615904256.0355914,18275,1.179957628250122
1615904257.8039298,18307,2.332977533340454
1615904260.8131719,18356,0.10169817507266998
1615904261.4553316,18376,5.453762054443359
1615904263.225412,18408,50.30350112915039
1615904264.4246917,18418,63.79100799560547
1615904264.460256,18419,4.464418411254883
1615904265.329734,18444,0.1279163956642151
1615904266.1608102,18449,3.8205647468566895
1615904266.2890375,18453,27.898740768432617
1615904266.7365777,18467,3.5543410778045654
1615904274.3265545,18606,4.935929298400879
1615904274.8090694,18621,12.856033325195312
1615904275.7837284,18631,3.4345455169677734
1615904279.7497935,18706,0.2983168661594391
1615904283.3012764,18773,0.1543436497449875
1615904284.919945,18804,1.5832303762435913
1615904286.800352,18838,3.7351181507110596
1615904286.8358119,18839,0.5496860146522522
1615904288.2587404,18861,3.250056505203247
1615904290.1835325,18899,44.29342269897461
1615904290.3366969,18904,6.964107036590576
1615904290.4840662,18909,1.6683655977249146
1615904291.5835328,18919,0.08896321803331375
1615904293.1105232,18946,0.690606951713562
1615904293.1400688,18947,30.124267578125
1615904293.3523843,18954,0.6686943769454956
1615904299.1275659,19070,6.125355243682861
1615904299.500858,19081,0.05409093573689461
1615904300.8152952,19099,2.5634264945983887
1615904300.8798683,19101,110.66497802734375
1615904301.7041564,19124,5.466848373413086
1615904301.738535,19125,1.6536873579025269
1615904301.7722483,19126,4.321218967437744
1615904302.5891023,19129,15.644427299499512
1615904303.185638,19148,3.7622568607330322
1615904305.1533248,19183,231.33433532714844
1615904306.3218393,19196,18.29997444152832
1615904306.4706693,19200,8.1959867477417
1615904306.91409,19213,0.9552879929542542
1615904307.041405,19214,9.351680755615234
1615904308.0578127,19224,5.960709571838379
1615904308.442191,19235,4.428112506866455
1615904308.7500968,19245,30.184772491455078
1615904309.5756721,19253,0.6778519749641418
1615904309.9563324,19263,3.253058671951294
1615904312.1524894,19312,20.89252471923828
1615904313.1442914,19320,1.1925134658813477
1615904313.2757847,19324,2.27178692817688
1615904315.8618782,19352,1.6847976446151733
1615904316.349134,19366,2.3204331398010254
1615904316.5497503,19372,269.8425598144531
1615904317.8513374,19386,5.437932014465332
1615904317.9213762,19388,0.21118493378162384
1615904318.1663015,19395,0.22390343248844147
1615904318.306698,19399,5.278594017028809
1615904318.4073124,19402,0.5538779497146606
1615904318.440797,19403,17.136903762817383
1615904319.3633058,19407,0.16547726094722748
1615904319.5398266,19412,10.843110084533691
1615904320.1620972,19432,6.7279510498046875
1615904321.2540202,19442,4.1151227951049805
1615904321.4002404,19446,2.382605791091919
1615904321.897277,19462,9.902176856994629
1615904328.7099836,19583,28.024494171142578
1615904330.5347,19619,139.78778076171875
1615904330.5637112,19620,0.9235010147094727
1615904331.4528809,19627,0.3363597095012665
1615904331.8157055,19638,14.361906051635742
1615904332.1912997,19649,2.582704782485962
1615904333.440582,19668,30.957670211791992
1615904334.6861763,19687,14.803305625915527
1615904334.7188485,19688,0.05637017637491226
1615904334.874559,19693,0.6429676413536072
1615904336.445535,19720,16.650394439697266
1615904337.0596073,19738,136.13043212890625
1615904338.4372962,19758,0.16190630197525024
1615904343.9215827,19869,1.9363622665405273
1615904344.8920698,19878,3.0783612728118896
1615904345.4019165,19894,380.4500427246094
1615904345.4901903,19897,10.002402305603027
1615904346.4383373,19906,307.0521240234375
1615904347.9479578,19934,193.0883026123047
1615904349.7304144,19968,32.00703811645508
1615904349.7628539,19969,552.8641967773438
1615904349.8290725,19971,95.96382904052734


==> line_analysis/figure_data/figure1/palnsgd_lr_1_25.csv <==
Wall time,Step,Value
1615977478.930756,28,0.2546364367008209
1615977479.59704,34,0.19941885769367218
1615977480.118595,50,0.17303912341594696
1615977480.1818004,52,0.3212087154388428
1615977480.2709827,55,0.243967667222023
1615977481.307286,66,0.28855597972869873
1615977481.7551708,81,0.25570768117904663
1615977481.8449223,84,0.34202373027801514
1615977483.2026954,104,0.41272932291030884
1615977483.7158,123,0.4448832869529724
1615977484.5223668,127,0.4620477557182312
1615977485.1288197,147,0.5566124320030212
1615977486.7320597,176,0.545259416103363
1615977486.821403,179,0.8065789341926575
1615977487.8128784,188,0.6054617762565613
1615977488.1707125,199,0.8164471387863159
1615977488.3216298,204,0.6185281872749329
1615977488.381857,206,0.6713587641716003
1615977491.2138443,250,0.9293962717056274
1615977491.3655255,255,0.8542780876159668
1615977491.8237374,270,0.8830479383468628
1615977491.9952278,276,0.8322912454605103
1615977493.0164196,281,0.6756720542907715
1615977493.250074,288,0.841070830821991
1615977493.4435241,294,0.8325438499450684
1615977494.7897816,313,0.7033174633979797
1615977495.3174126,329,0.9018934965133667
1615977495.3796656,331,0.7635958790779114
1615977495.6102476,339,1.0088964700698853
1615977496.687092,351,0.9765207767486572
1615977496.9589338,360,0.8860751390457153
1615977497.2207613,368,0.7502440214157104
1615977498.418646,384,0.7360029816627502
1615977498.5417864,388,0.9732275605201721
1615977501.643193,442,0.7613459825515747
1615977501.6758053,443,0.8932526111602783
1615977502.1996498,460,0.7679506540298462
1615977502.2889295,463,0.7754798531532288
1615977503.0438318,466,0.8962692618370056
1615977503.5030177,481,0.8706733584403992
1615977503.5958745,484,0.9499408602714539
1615977503.6255076,485,0.7977490425109863
1615977503.9155285,495,0.7631670236587524
1615977505.184248,514,0.7236484289169312
1615977506.8507447,546,1.0058430433273315
1615977508.118954,563,1.0190179347991943
1615977508.2760046,568,0.8509536981582642
1615977509.780815,595,0.8586544394493103
1615977510.0874999,605,1.1108907461166382
1615977510.2695663,611,0.8221617937088013
1615977510.4701064,618,0.8323659300804138
1615977510.4982111,619,0.9390519261360168
1615977512.8680143,652,1.044205665588379
1615977512.942768,654,1.0460634231567383
1615977513.3007936,666,1.1387895345687866
1615977513.511067,673,0.9945045113563538
1615977513.540687,674,0.8813874125480652
1615977513.5981307,676,0.8974239826202393
1615977513.6818411,679,0.792671263217926
1615977513.7375584,681,0.9719526171684265
1615977514.828411,693,0.9106736779212952
1615977515.1504428,703,0.8277773857116699
1615977516.4243722,720,1.0101048946380615
1615977518.056109,746,0.865656852722168
1615977518.180493,750,0.9139857888221741
1615977518.3044395,754,0.611926794052124
1615977518.5581717,762,0.9588225483894348
1615977518.829726,771,1.043318510055542
1615977520.0041654,784,0.7981443405151367
1615977520.1256933,788,0.8277130722999573
1615977520.401503,797,0.9107661247253418
1615977520.5214767,801,1.0407720804214478
1615977520.583104,803,0.683142900466919
1615977520.646358,805,0.9768511652946472
1615977523.6098828,812,0.9709624648094177
1615977523.7681646,817,1.0559569597244263
1615977523.830041,819,0.8727391362190247
1615977523.9833999,824,0.9159412980079651
1615977524.0431824,826,0.7805103659629822
1615977524.1707287,830,0.9904482960700989
1615977524.2919927,834,0.830619752407074
1615977525.219043,840,0.8687738180160522
1615977525.2490873,841,0.8956742882728577
1615977525.9564726,864,0.8833311200141907
1615977526.8190243,868,0.8053091168403625
1615977528.6081738,901,0.76535564661026
1615977528.834877,908,0.9137632250785828
1615977529.0290883,914,0.7002941370010376
1615977529.4740229,928,0.983069658279419
1615977530.676451,944,0.7730897068977356
1615977530.9389517,951,0.7190966606140137
1615977531.0033195,953,0.7062855958938599
1615977531.1963334,959,0.784863293170929
1615977532.033274,961,1.0783189535140991
1615977532.4664214,975,0.6038040518760681
1615977532.4960368,976,0.7734799981117249
1615977532.7997262,986,0.7281908392906189
1615977532.89048,989,0.8464096784591675
1615977533.977131,998,0.7298865914344788
1615977534.1134121,1002,0.732480525970459
1615977534.2380188,1006,0.6014279723167419
1615977534.511862,1015,0.9213907718658447
1615977534.5422533,1016,0.8614126443862915
1615977534.7204905,1022,0.83920818567276
1615977535.5498059,1023,0.9904590845108032
1615977535.701838,1028,0.7915487885475159
1615977536.2557542,1046,0.6956973075866699
1615977536.3451965,1049,0.7381448149681091
1615977537.2995517,1058,0.7111725807189941
1615977538.9505436,1088,0.6995986104011536
1615977539.388818,1101,0.7956071496009827
1615977539.5824893,1107,0.7225300669670105
1615977539.6780546,1110,0.8220123648643494
1615977539.7407146,1112,0.9017181396484375
1615977540.6119742,1116,0.8326468467712402
1615977540.8151417,1122,0.8062664866447449
1615977540.9752522,1127,0.8093369007110596
1615977541.28641,1137,0.5983507037162781
1615977541.4693406,1143,0.5957539677619934
1615977542.356195,1148,0.896178126335144
1615977542.6788108,1158,0.8299773931503296
1615977544.7071798,1200,0.778815746307373
1615977544.8273027,1204,0.7364506721496582
1615977544.8570213,1205,0.7743784189224243
1615977544.8890953,1206,0.5522233247756958
1615977546.2430267,1224,0.7041073441505432
1615977546.6327019,1237,0.7267671227455139
1615977547.7589583,1250,0.6650968194007874
1615977549.402746,1276,0.7813979983329773
1615977549.8055844,1288,0.6921624541282654
1615977550.1486948,1299,0.631971538066864
1615977550.9316068,1302,0.8446988463401794
1615977551.032231,1305,0.8187455534934998
1615977551.6633,1325,0.8016473650932312
1615977551.8459325,1331,0.6872862577438354
1615977552.9134734,1338,0.7907232642173767
1615977553.4291794,1356,0.6611289978027344
1615977554.719733,1372,0.7738296985626221
1615977554.8163004,1375,0.8415865302085876
1615977555.160321,1386,0.7481429576873779
1615977555.2515237,1389,0.8833597898483276
1615977555.3410969,1392,0.84874027967453
1615977555.3709798,1393,0.7359805703163147
1615977558.323732,1441,0.672493040561676
1615977558.4158516,1444,0.7850244641304016
1615977558.5063212,1447,0.733797013759613
1615977558.5367212,1448,0.773332953453064
1615977559.8904083,1470,0.6695519089698792
1615977560.2702644,1482,0.9354327321052551
1615977560.3302112,1484,0.7330132722854614
1615977561.3222876,1492,0.7703685760498047
1615977561.4426093,1496,0.8358504176139832
1615977562.9605634,1521,0.8625384569168091
1615977562.993506,1522,0.9835472702980042
1615977563.3485956,1533,1.0320416688919067
1615977563.6059175,1541,0.838640570640564
1615977563.728083,1545,0.8060159087181091
1615977563.7881176,1547,0.7967536449432373
1615977565.5221393,1579,0.8786750435829163
1615977566.2930593,1583,0.7720457315444946
1615977567.0694067,1608,0.6403440833091736
1615977568.3977187,1624,0.9108057022094727
1615977568.4292758,1625,0.8786730170249939
1615977568.8977284,1640,0.7942850589752197
1615977569.7171652,1644,0.8939797282218933
1615977570.2215059,1660,0.8422966003417969
1615977570.2533028,1661,0.9063887596130371
1615977571.7275684,1683,0.7653487324714661
1615977571.8920112,1688,0.9899548292160034
1615977572.0533242,1693,0.604988694190979
1615977572.1487603,1696,0.9025804400444031
1615977572.2995446,1701,0.9447741508483887
1615977572.3892477,1704,0.775517463684082
1615977573.4809337,1716,0.8705113530158997
1615977573.7261775,1724,0.7996664047241211
1615977573.9383388,1731,0.8079838752746582
1615977574.9656339,1738,0.8268797993659973
1615977575.2606492,1747,0.9584586024284363
1615977575.3853025,1751,0.6846063733100891
1615977575.7781672,1766,0.6563163995742798
1615977576.6852682,1768,0.957643985748291
1615977576.786425,1771,0.6952744722366333
1615977577.0138814,1778,0.9122034907341003
1615977577.3034327,1787,0.8085597157478333
1615977577.608796,1797,0.696977436542511
1615977578.457282,1801,1.088347315788269
1615977578.5215843,1803,0.9387640953063965
1615977578.6189332,1806,0.5388262867927551
1615977578.77976,1811,0.6894206404685974
1615977578.8775709,1814,0.8837791681289673
1615977578.9098785,1815,0.9166834354400635
1615977580.290047,1835,0.9817026257514954
1615977580.562295,1844,1.1066014766693115
1615977580.7454271,1850,0.7197650671005249
1615977580.9562624,1857,0.5528264045715332
1615977580.9865777,1858,0.6879481077194214
1615977581.937519,1867,0.8713662624359131
1615977582.1530895,1874,0.7312090992927551
1615977583.6083817,1895,0.8434773087501526
1615977583.7384586,1899,0.6854181289672852
1615977584.0649686,1909,1.0108999013900757
1615977584.1913288,1913,0.7427365779876709
1615977585.2338004,1922,0.7834421396255493
1615977585.6640706,1935,0.8425411581993103
1615977585.7547984,1938,0.6897138953208923
1615977585.9587111,1944,0.6503064632415771
1615977586.0219848,1946,0.7267277240753174
1615977587.8444932,1980,0.718921422958374
1615977588.8465214,1986,0.6789882183074951
1615977589.3644145,2003,0.6905602812767029
1615977589.6704998,2013,0.9433133006095886
1615977590.532451,2016,0.8027155995368958
1615977590.6059797,2018,0.8406225442886353
1615977591.1859362,2036,0.7968415021896362
1615977592.3035088,2050,0.8573686480522156
1615977592.3637002,2052,0.6080566048622131
1615977592.920327,2070,0.7752670049667358
1615977593.039346,2074,0.4821251630783081
1615977594.141906,2082,0.6973944902420044
1615977594.6608353,2099,1.2243435382843018
1615977594.8397622,2105,0.9209805727005005
1615977596.381834,2129,0.8479026556015015
1615977597.5125327,2142,0.710709810256958
1615977597.6135154,2145,0.7269840240478516
1615977597.6452134,2146,0.9939866662025452
1615977597.7111807,2148,0.7109655141830444
1615977597.7773325,2150,0.8274661302566528
1615977597.9015994,2154,0.6581252813339233
1615977598.0232503,2158,0.6361696124076843
1615977599.3390195,2179,0.804854154586792
1615977599.8213232,2194,0.5500127673149109
1615977601.702885,2228,0.7396462559700012
1615977602.5370877,2232,0.7432692646980286
1615977602.7606652,2239,0.8837329149246216
1615977603.0379126,2248,0.7520735859870911
1615977603.40327,2260,0.6376185417175293
1615977604.416921,2270,1.071082592010498
1615977604.479063,2272,0.7662640810012817
1615977604.540596,2274,0.9933568239212036
1615977604.698891,2279,0.6604855060577393
1615977604.7915764,2282,0.8783164024353027
1615977605.0338185,2290,0.6661587953567505
1615977605.7971733,2294,0.9454694986343384
1615977606.4296255,2314,0.6143488883972168
1615977606.5808287,2319,0.6579271554946899
1615977606.6107585,2320,0.49379879236221313
1615977606.6689265,2322,0.6857473254203796
1615977607.4114275,2325,0.8240377902984619
1615977607.5464377,2329,0.7106336355209351
1615977607.578539,2330,0.8316055536270142
1615977607.7944772,2337,0.8879506587982178
1615977607.8858638,2340,0.7439502477645874
1615977608.0459926,2345,0.5969219207763672
1615977609.331969,2364,0.6093835830688477
1615977609.6487207,2374,0.6318527460098267
1615977609.8358564,2380,0.7400175333023071
1615977610.0153298,2386,0.8413363695144653
1615977610.884867,2390,0.8818305730819702
1615977611.274212,2402,0.7913123369216919
1615977611.3068323,2403,0.666220486164093
1615977612.7995007,2428,0.488957017660141
1615977613.1021872,2437,0.9423461556434631
1615977614.849291,2472,0.9905598759651184
1615977614.8791802,2473,0.8549358248710632
1615977614.9386933,2475,0.5515896677970886
1615977616.0548124,2489,0.5382500290870667
1615977617.7144914,2519,0.6682164669036865
1615977617.9625132,2527,0.9299265146255493
1615977618.1841342,2534,0.7387738227844238
1615977618.2449067,2536,0.8873262405395508
1615977618.3066638,2538,0.9136853218078613
1615977619.2259638,2543,0.9483669400215149
1615977620.00832,2568,0.6982258558273315
1615977620.0378332,2569,0.6475273966789246
1615977621.4799998,2594,0.7582773566246033
1615977621.5413423,2596,1.0847198963165283
1615977621.6913521,2601,0.6868985295295715
1615977622.9072115,2615,0.8902373909950256
1615977623.1003444,2621,0.9310777187347412
1615977623.3904412,2630,0.5402767062187195
1615977624.5665357,2645,0.7568374276161194
1615977624.6921704,2649,0.6122976541519165
1615977624.7545812,2651,0.8477755784988403
1615977625.1532593,2664,1.3416208028793335
1615977626.2230525,2676,0.9567819833755493
1615977626.5946705,2688,0.9037300944328308
1615977627.602035,2698,0.6608035564422607
1615977627.7886853,2704,0.637857973575592
1615977628.3129935,2721,0.6676794290542603
1615977628.4917197,2727,0.7932150363922119
1615977629.1962578,2728,0.583268404006958
1615977629.6444788,2742,1.2213233709335327
1615977629.8306935,2748,0.5848313570022583
1615977629.9865558,2753,0.7231168746948242
1615977631.3942938,2776,1.0231693983078003
1615977631.6097803,2783,0.9941901564598083
1615977631.7581189,2788,0.9152945876121521
1615977632.8871806,2801,0.6389195919036865
1615977633.1078155,2808,1.1562167406082153
1615977634.2026947,2823,0.7870538234710693
1615977634.5740938,2835,1.1309083700180054
1615977634.666616,2838,0.75994873046875
1615977635.8442585,2852,1.1581670045852661
1615977635.8788295,2853,0.7545793056488037
1615977635.9424121,2855,0.7820885181427002
1615977637.6240144,2887,0.8453744053840637
1615977637.6540525,2888,1.055061936378479
1615977637.6857772,2889,0.7803733944892883
1615977638.2552874,2907,1.1211564540863037
1615977639.463668,2922,0.7252489328384399
1615977639.6204433,2927,0.788918673992157
1615977641.6133475,2970,0.8193772435188293
1615977642.6616335,2979,1.2469288110733032
1615977642.9529524,2988,0.8240399956703186
1615977644.221764,3009,0.9129607081413269
1615977644.3513489,3013,0.585817277431488
1615977644.8798342,3030,0.8665555119514465
1615977644.9414377,3032,0.8062173128128052
1615977644.9710033,3033,0.9212607145309448
1615977647.8161664,3080,1.7036367654800415
1615977648.0658448,3088,0.6161991953849792
1615977649.4603932,3111,0.737718939781189
1615977649.7407873,3120,1.2332770824432373
1615977649.8645573,3124,0.6786430478096008
1615977649.984219,3128,0.9098361730575562
1615977650.0142663,3129,0.7469916343688965
1615977651.091204,3140,0.7291568517684937
1615977651.1863992,3143,0.6753485202789307
1615977651.43677,3151,0.5609809160232544
1615977651.5291681,3154,0.8003012537956238
1615977652.96666,3178,0.7204453349113464
1615977653.0937223,3182,1.379908561706543
1615977653.156303,3184,0.8596399426460266
1615977654.742885,3212,0.6475499272346497
1615977656.172179,3235,0.6330567598342896
1615977656.6590052,3250,0.5449032187461853
1615977657.6508644,3258,0.8450723886489868
1615977657.8136714,3263,1.5195057392120361
1615977657.974077,3268,0.6582179665565491
1615977658.0980043,3272,0.8172562718391418
1615977658.1595008,3274,0.6005414724349976
1615977659.382517,3290,1.4570345878601074
1615977659.9502695,3308,1.689509391784668
1615977659.981453,3309,0.5896422266960144
1615977660.1907566,3316,1.054182767868042
1615977661.021254,3319,0.881281316280365
1615977661.7613459,3343,1.2276122570037842
1615977661.8518126,3346,0.6695073246955872
1615977662.7770188,3353,1.1934996843338013
1615977662.873696,3356,0.7835661768913269
1615977662.9060826,3357,0.7693395614624023
1615977662.9722288,3359,0.92608243227005
1615977663.0036275,3360,0.6788221001625061
1615977664.4738834,3385,0.6499168276786804
1615977664.7549362,3394,1.0560709238052368
1615977666.667457,3434,0.6925176382064819
1615977667.6725373,3442,0.7010207772254944
1615977668.1106954,3456,0.799298107624054
1615977668.1429548,3457,0.8225036263465881
1615977669.3910978,3474,0.4350302517414093
1615977671.0860183,3503,0.5929405093193054
1615977671.1522727,3505,0.5654220581054688
1615977671.4931645,3515,0.789150059223175
1615977672.0135937,3532,0.6894875764846802
1615977672.8559422,3537,0.7160601019859314
1615977673.5358346,3559,0.47334349155426025
1615977673.6264923,3562,0.5504364371299744
1615977674.4480717,3567,2.318829298019409
1615977674.7897696,3578,0.5550022721290588
1615977674.8530662,3580,0.867050290107727
1615977675.0727844,3587,0.811360239982605
1615977675.252946,3593,0.8808785676956177
1615977676.1708744,3600,0.9722740054130554
1615977676.354527,3606,0.5778414011001587
1615977676.4470408,3609,3.2724220752716064
1615977676.9604602,3626,1.0996978282928467
1615977678.0080554,3638,1.0447680950164795
1615977678.1021767,3641,0.5133028626441956
1615977678.3206332,3648,0.822684645652771
1615977679.5582712,3664,0.768661379814148
1615977679.6225893,3666,0.5977581739425659
1615977679.8111048,3672,0.6505551338195801
1615977679.935619,3676,0.49045491218566895
1615977681.153752,3692,0.7183369398117065
1615977681.6825402,3709,0.8189927935600281
1615977682.9974647,3729,1.1124035120010376
1615977683.5504107,3747,1.1611278057098389
1615977683.6108482,3749,2.1270692348480225
1615977684.3119152,3751,0.947158932685852
1615977684.4100218,3754,0.5960807800292969
1615977684.5070581,3757,0.8765134811401367
1615977685.0596895,3774,0.8531652688980103
1615977686.1565163,3785,0.5741691589355469
1615977686.6117866,3799,0.8804895877838135
1615977689.5757916,3846,0.4145704209804535
1615977689.639947,3848,0.3751312792301178
1615977690.3925314,3872,0.4707809090614319
1615977691.1970208,3876,0.6458631157875061
1615977691.2737858,3878,0.2924233675003052
1615977691.4571588,3884,1.6115621328353882
1615977691.5496504,3887,0.45570608973503113
1615977691.6113887,3889,0.494745135307312
1615977691.8883467,3898,0.5407470464706421
1615977692.0968149,3905,0.4134589433670044
1615977693.1888993,3918,2.068145990371704
1615977693.4353428,3926,0.4471278190612793
1615977694.545442,3939,0.5473203659057617
1615977694.6069965,3941,2.0869696140289307
1615977694.6995096,3944,2.750117301940918
1615977695.0716817,3956,1.0693793296813965
1615977695.2014558,3960,0.43722325563430786
1615977695.3543181,3965,1.3087191581726074
1615977695.414473,3967,0.7493714094161987
1615977696.4721332,3977,0.49073493480682373
1615977696.600698,3981,1.2255746126174927
1615977698.2168324,4010,2.5556676387786865
1615977698.3786893,4015,0.9303017258644104
1615977698.594895,4022,0.5091785192489624
1615977701.4019206,4066,0.6063165068626404
1615977701.6629934,4074,0.7548954486846924
1615977701.881534,4081,1.314623475074768
1615977702.0040476,4085,0.5953850150108337
1615977703.1073406,4096,0.5802085995674133
1615977703.3043659,4102,1.5677145719528198
1615977703.5034442,4108,0.5231408476829529
1615977704.949925,4130,0.9588439464569092
1615977705.3056123,4141,1.7168262004852295
1615977705.4656487,4146,0.5097949504852295
1615977706.3773158,4155,0.48819392919540405
1615977706.407292,4156,1.6713672876358032
1615977706.7845056,4168,0.8471047282218933
1615977707.1232884,4179,0.8851144909858704
1615977707.2125766,4182,1.7933998107910156
1615977708.2481341,4192,0.7092555165290833
1615977711.4944386,4257,0.8059171438217163
1615977711.6576326,4262,0.5969860553741455
1615977711.6882284,4263,0.484913170337677
1615977711.9927573,4273,0.5188351273536682
1615977716.366598,4346,0.5902720093727112
1615977716.7046971,4357,0.4338824152946472
1615977716.7354987,4358,1.527181625366211
1615977716.7970417,4360,5.283810615539551
1615977716.8587716,4362,0.45909231901168823
1615977716.9490643,4365,1.6077834367752075
1615977716.9806108,4366,0.5837494134902954
1615977718.4214547,4391,2.5704782009124756
1615977718.5764549,4396,0.4089726209640503
1615977718.6660893,4399,2.96047043800354
1615977719.63124,4407,0.3872537314891815
1615977719.9840646,4418,0.6966182589530945
1615977720.2580154,4427,0.7994668483734131
1615977720.3461554,4430,0.2785443663597107
1615977720.3756094,4431,0.7035870552062988
1615977721.556573,4446,0.621687650680542
1615977722.061961,4462,1.3004497289657593
1615977723.035302,4468,0.759827196598053
1615977723.160565,4472,0.9084122180938721
1615977723.4704504,4481,0.5691744685173035
1615977723.5370874,4483,0.3484842777252197
1615977723.8170705,4492,3.8156285285949707
1615977724.6578856,4496,0.5441020131111145
1615977724.8582602,4502,1.8074331283569336
1615977725.0132377,4507,0.8921905755996704
1615977726.498307,4533,0.6395186185836792
1615977726.7741208,4542,0.4509381353855133
1615977727.9973712,4557,0.7828184962272644
1615977728.2327855,4564,0.3944689631462097
1615977728.4302833,4570,0.5056823492050171
1615977728.561498,4574,0.46604302525520325
1615977728.5942607,4575,0.6152440905570984
1615977729.903527,4594,0.7025812864303589
1615977730.0013154,4597,2.1080644130706787
1615977730.1949363,4603,0.6410253643989563
1615977731.8224561,4633,0.30407091975212097
1615977732.0068386,4639,0.9930766224861145
1615977733.6256802,4673,0.27993711829185486
1615977733.6845512,4675,1.3851267099380493
1615977734.931912,4692,0.24214006960391998
1615977734.9625847,4693,0.2325664460659027
1615977736.2522976,4712,1.6354622840881348
1615977736.2879107,4713,0.34221112728118896
1615977736.3879826,4716,1.529485821723938
1615977736.6723073,4725,1.3765829801559448
1615977737.0145726,4736,0.27249839901924133
1615977738.5341702,4761,0.6652525663375854
1615977738.6365287,4764,0.6363222599029541
1615977739.6193604,4775,1.4393565654754639
1615977739.7159698,4778,0.7423619627952576
1615977739.7836719,4780,1.8020926713943481
1615977739.8450115,4782,2.4521234035491943
1615977740.2132623,4794,1.1805768013000488
1615977741.4230201,4811,0.6146979928016663
1615977742.0706592,4832,3.8659603595733643
1615977743.027708,4839,0.3172512650489807
1615977743.2870858,4847,3.015974760055542
1615977743.416735,4851,0.6509439945220947
1615977743.6391754,4858,0.9845960736274719
1615977743.670907,4859,1.5633556842803955
1615977743.7004578,4860,1.853501796722412
1615977744.8001273,4870,4.30117654800415
1615977745.6023834,4896,0.7415767908096313
1615977746.5452437,4901,0.44229423999786377
1615977747.064892,4917,0.7397856116294861
1615977747.4045997,4928,5.15406608581543
1615977748.232158,4932,2.9670310020446777
1615977748.2646866,4933,8.984045028686523
1615977748.5144095,4941,4.408772945404053
1615977748.700418,4947,9.619416236877441
1615977748.7935357,4950,0.1784527450799942
1615977749.0656333,4959,0.38033339381217957
1615977749.9498484,4963,0.35329657793045044
1615977750.1780324,4970,3.5925443172454834
1615977750.2083888,4971,20.836029052734375
1615977750.393256,4977,4.247848033905029
1615977750.5767648,4983,3.6185104846954346
1615977750.6365633,4985,4.243524074554443
1615977750.7257361,4988,3.3184540271759033
1615977753.209226,5023,0.550160825252533
1615977753.6018555,5035,0.5876058340072632
1615977754.955395,5054,45.64284896850586
1615977755.0213552,5056,11.950166702270508
1615977756.8091536,5095,8.250528335571289
1615977756.8723967,5097,6.643293380737305
1615977758.3122773,5117,0.3491211235523224
1615977759.0755668,5141,0.8583769798278809
1615977759.164488,5144,4.2691731452941895
1615977760.2289906,5157,0.42915600538253784
1615977760.4757152,5165,33.64447021484375
1615977760.752147,5174,1.6682233810424805
1615977761.5972586,5177,0.5272854566574097
1615977761.666367,5179,0.19720621407032013
1615977761.6974375,5180,0.2088819444179535
1615977763.809012,5224,4.561862945556641
1615977763.993254,5230,2.0033955574035645
1615977764.0834274,5233,0.4734598696231842
1615977765.022978,5240,1.5426725149154663
1615977765.4340217,5253,6.756254196166992
1615977765.4959583,5255,0.2440149188041687
1615977765.5260856,5256,0.4493415951728821
1615977765.7438014,5263,6.012895584106445
1615977766.9628117,5281,3.9555282592773438
1615977768.4176424,5304,2.368138551712036
1615977768.579509,5309,3.1101315021514893
1615977769.2206535,5329,2.843834638595581
1615977769.2783153,5331,3.617241144180298
1615977770.1761668,5337,5.492203712463379
1615977771.6476061,5363,61.88914489746094
1615977771.8016415,5368,0.5756597518920898
1615977772.211031,5381,11.476602554321289
1615977772.3374755,5385,4.3717803955078125
1615977773.5673318,5403,11.26750659942627
1615977773.816339,5411,8.346623420715332
1615977775.213494,5434,4.046924591064453
1615977775.3361242,5438,2.4929044246673584
1615977775.458973,5442,0.2852456271648407
1615977775.4896188,5443,2.272681713104248
1615977776.9900815,5469,2.6769020557403564
1615977778.9547477,5513,0.21271511912345886
1615977780.060479,5526,17.550403594970703
1615977780.5582914,5542,2.225951910018921
1615977781.6681428,5553,0.4652891159057617
1615977782.1639144,5569,1.2301313877105713
1615977783.3255618,5583,0.5848965644836426
1615977783.3588119,5584,0.801067054271698
1615977783.9876847,5604,8.301777839660645
1615977785.430332,5628,1.816726565361023
1615977785.4942026,5630,4.331958293914795
1615977786.621898,5644,0.5374592542648315
1615977787.2257137,5663,0.9612915515899658
1615977787.257159,5664,3.3960013389587402
1615977787.317329,5666,0.2608778476715088
1615977787.464641,5671,2.7500696182250977
1615977790.1499617,5708,0.20585499703884125
1615977790.3800244,5715,38.014007568359375
1615977790.5131161,5719,0.3935531973838806
1615977790.7037666,5725,4.310022830963135
1615977790.8831263,5731,0.2090340405702591
1615977791.7211661,5736,2.682525396347046
1615977791.8187501,5739,0.2579317092895508
1615977791.8844233,5741,0.1748185157775879
1615977792.6334684,5765,2.1793320178985596
1615977793.6408095,5773,1.6967895030975342
1615977794.1663735,5790,6.630666732788086
1615977794.3168614,5795,21.86618423461914
1615977795.0806363,5797,0.13248001039028168
1615977795.469528,5809,0.7306466102600098
1615977795.5324547,5811,6.804036617279053
1615977795.7202158,5817,7.47554349899292
1615977796.7439575,5829,1.6369553804397583
1615977796.9014037,5834,1.4341224431991577
1615977797.2102578,5844,21.688201904296875
1615977797.5322587,5854,4.815229415893555
1615977799.1701632,5882,1.3454054594039917
1615977799.2295759,5884,35.59796142578125
1615977799.349344,5888,2.1582343578338623
1615977800.5865965,5903,0.244147390127182
1615977803.8660111,5966,1.5973314046859741
1615977803.9659786,5969,2.2593796253204346
1615977805.1539683,5987,37.52288818359375
1615977805.722974,6005,10.114508628845215
1615977806.9571872,6022,5.0683112144470215
1615977807.0497677,6025,0.4837849736213684
1615977807.2057843,6030,3.0253143310546875
1615977807.3588734,6035,5.298735618591309
1615977808.58319,6053,0.9554975032806396
1615977808.6150258,6054,0.6727702617645264
1615977809.1457543,6071,4.821897983551025
1615977809.2373698,6074,0.17511175572872162
1615977810.1801121,6081,0.5651492476463318
1615977811.707047,6108,15.09299373626709
1615977811.770153,6110,2.2120227813720703
1615977811.9905288,6117,19.327524185180664
1615977812.5402765,6135,0.9489519596099854
1615977812.6006632,6137,23.293651580810547
1615977813.60857,6144,4.5457305908203125
1615977813.8876214,6153,1.4370006322860718
1615977814.2017772,6163,6.991855144500732
1615977814.233055,6164,0.744514524936676
1615977815.2170177,6174,4.091776371002197
1615977815.3396065,6178,2.5123143196105957
1615977815.3702312,6179,18.93541145324707
1615977815.952107,6198,16.237775802612305
1615977816.7742567,6203,0.6058239340782166
1615977816.8368447,6205,2.086178779602051
1615977816.9626281,6209,0.23763278126716614
1615977817.2440033,6218,7.67220401763916
1615977818.5230556,6236,24.66859245300293
1615977819.1491423,6256,45.31291580200195
1615977819.303093,6261,0.14489039778709412
1615977820.2802901,6270,177.47598266601562
1615977820.4758968,6276,28.9110107421875
1615977820.5084562,6277,0.5295743942260742
1615977820.6387787,6281,0.25302499532699585
1615977820.7326753,6284,22.56565284729004
1615977822.1274767,6306,1.4223556518554688
1615977823.3883262,6324,31.264076232910156
1615977823.5209365,6328,4.250800609588623
1615977825.0136316,6357,1.652632236480713
1615977825.5498908,6373,1.5434277057647705
1615977825.6148827,6375,2.654240608215332
1615977825.9343796,6385,0.22823327779769897
1615977826.84588,6391,6.2418060302734375
1615977826.9068959,6393,1.1507562398910522
1615977827.0954568,6399,9.254315376281738
1615977827.158133,6401,4.861063480377197
1615977827.2203715,6403,0.2619430720806122
1615977827.5876274,6415,53.45875549316406
1615977828.3082411,6417,47.13515090942383
1615977828.3787832,6419,9.359781265258789
1615977829.119255,6442,6.299892425537109
1615977830.1117988,6451,4.9516682624816895
1615977830.2049897,6454,9.673077583312988
1615977830.7023392,6470,37.789207458496094
1615977831.6951036,6480,2.2323524951934814
1615977831.7258604,6481,26.139013290405273
1615977831.7871425,6483,37.707916259765625
1615977831.9710195,6489,0.930462121963501
1615977832.1555214,6495,6.173274993896484
1615977832.36945,6502,44.89745330810547
1615977832.5179212,6507,82.8264389038086
1615977833.4312115,6514,8.6954345703125
1615977833.6260464,6520,11.829169273376465
1615977834.034391,6533,10.267691612243652
1615977835.5446372,6559,3.1400818824768066
1615977836.9505885,6582,0.09576980024576187
1615977837.073644,6586,26.933115005493164
1615977837.103888,6587,2.614267110824585
1615977837.3214922,6594,17.714332580566406
1615977838.5242052,6611,24.186983108520508
1615977838.8638947,6622,2.726870536804199
1615977839.1975656,6633,3.2339670658111572
1615977840.0866263,6640,13.625957489013672
1615977840.272646,6646,11.707582473754883
1615977841.7028952,6670,36.778926849365234
1615977844.042689,6725,14.840662956237793
1615977844.9640868,6729,19.061351776123047
1615977845.383752,6742,4.830716133117676
1615977845.7291138,6753,0.09539106488227844
1615977847.2488842,6782,4.739980220794678
1615977848.1836228,6790,1.8799327611923218
1615977848.2168295,6791,5.165112018585205
1615977848.343584,6795,9.329256057739258
1615977848.6233828,6804,0.6009467244148254
1615977848.65571,6805,6.057699680328369
1615977848.963138,6815,100.54857635498047
1615977848.993105,6816,7.18146276473999
1615977849.0230374,6817,0.8494691848754883
1615977849.972886,6825,0.06315931677818298
1615977850.5966687,6845,25.215620040893555
1615977852.125907,6869,121.14266967773438
1615977852.3214388,6875,0.5851840972900391
1615977852.3518755,6876,16.3828182220459
1615977852.4422276,6879,1.4461722373962402
1615977853.4802785,6889,101.64732360839844
1615977853.76257,6898,0.10146423429250717
1615977853.8557289,6901,37.234649658203125
1615977854.1588998,6911,0.3537294268608093
1615977854.9618888,6916,134.4870147705078
1615977856.8361163,6952,22.474931716918945
1615977857.1208558,6961,14.22233772277832
1615977857.1840982,6963,6.176598072052002
1615977857.307296,6967,7.000375747680664
1615977857.4839334,6973,167.65316772460938
1615977858.3962357,6976,4.714728355407715
1615977858.6242604,6983,38.855525970458984
1615977858.888362,6991,28.610864639282227
1615977858.98625,6994,90.03865814208984
1615977859.2386198,7002,1.4610211849212646
1615977860.014954,7006,18.53721809387207
1615977860.139576,7010,32.61279296875
1615977860.8504374,7033,0.49408555030822754
1615977861.6946368,7037,5.982444763183594
1615977861.9126208,7044,50.908477783203125
1615977862.0378165,7048,85.40872955322266
1615977862.3773496,7059,17.40990447998047
1615977863.4152048,7071,12.120304107666016
1615977863.9234054,7087,0.1520918309688568
1615977865.4396386,7112,45.693843841552734
1615977865.8929029,7127,1.2488257884979248
1615977867.102778,7141,0.8266178369522095
1615977867.3670776,7149,62.60041809082031
1615977867.6178083,7157,3.883615732192993
1615977868.4920113,7163,2.9446067810058594
1615977868.5252032,7164,18.090707778930664
1615977870.4190059,7207,175.25418090820312
1615977870.7117786,7216,8.99948787689209
1615977871.8344767,7230,10.986532211303711
1615977871.9292138,7233,1.7489044666290283
1615977873.2988245,7255,3.771954298019409
1615977873.8282502,7272,1.7787530422210693
1615977874.1935976,7284,48.34529495239258
1615977874.9634147,7287,12.001343727111816
1615977875.1496558,7293,11.826265335083008
1615977875.7128565,7311,11.111328125
1615977875.7733529,7313,3.3386950492858887
1615977877.081481,7331,4.978787422180176
1615977877.2133224,7335,2.1520252227783203
1615977877.3113666,7338,3.421077013015747
1615977878.5114954,7356,484.29351806640625
1615977878.633958,7360,3.0043513774871826
1615977878.8511856,7367,22.12779426574707
1615977879.962374,7380,135.52394104003906
1615977880.1577108,7386,22.279638290405273
1615977880.5991645,7400,50.671932220458984
1615977881.6960835,7412,41.82512664794922
1615977881.9178705,7419,11.764275550842285
1615977882.1661782,7427,60.93559265136719
1615977882.4054492,7435,0.6853418946266174
1615977882.4350138,7436,442.8825988769531
1615977883.8264303,7458,263.7674560546875
1615977883.9521642,7462,171.17405700683594
1615977885.0660982,7476,65.62921905517578
1615977885.4379582,7488,0.9477799534797668
1615977885.4687622,7489,79.39349365234375
1615977885.6881623,7496,24.441871643066406
1615977886.8946378,7510,0.149994894862175
1615977887.0969179,7516,0.7179492115974426
1615977887.3259106,7523,49.74305725097656
1615977887.388712,7525,91.58417510986328
1615977888.3161151,7534,35.2176399230957
1615977888.379165,7536,81.89793395996094
1615977888.411179,7537,192.53761291503906
1615977888.9989176,7556,48.687564849853516
1615977889.0869944,7559,33.59067916870117
1615977890.0935252,7568,24.11381721496582
1615977890.5120742,7581,26.22806739807129
1615977891.6821935,7595,1.0729292631149292
1615977893.5607011,7633,0.39081814885139465
1615977894.060711,7649,3.8953630924224854
1615977895.124334,7660,36.734073638916016
1615977895.6923242,7678,76.26087951660156
1615977896.6649885,7688,8.093844413757324
1615977896.6960177,7689,10.567453384399414
1615977896.8808863,7695,275.3184509277344
1615977897.0986893,7702,10.052337646484375
1615977897.2225552,7706,23.030797958374023
1615977897.2534847,7707,225.6642608642578
1615977897.284355,7708,31.760494232177734
1615977898.6474586,7730,14.162850379943848
1615977898.6797276,7731,35.08187484741211
1615977898.8050225,7735,1.2977213859558105
1615977898.867092,7737,67.81124877929688
1615977899.140807,7746,343.63531494140625
1615977899.9673846,7750,0.14008645713329315
1615977900.850537,7779,16.712501525878906
1615977900.88112,7780,152.42172241210938
1615977901.886446,7789,19.239614486694336
1615977901.9787815,7792,27.84893226623535
1615977902.1963806,7799,6.072571754455566
1615977902.4981437,7809,1.0385907888412476
1615977902.5282655,7810,0.5071854591369629
1615977902.5583405,7811,229.14202880859375
1615977903.2967227,7812,11.541007995605469
1615977903.4630342,7817,3.6628060340881348
1615977903.6532698,7823,0.16043035686016083
1615977903.8015208,7827,88.14253997802734
1615977903.8686519,7829,21.051462173461914
1615977905.1371338,7845,1.0975451469421387
1615977905.3456454,7851,6.369250297546387
1615977905.3772864,7852,492.7016296386719
1615977905.6366374,7860,2.57283616065979
1615977906.8873956,7879,1.4081248044967651
1615977907.4158232,7896,53.0763053894043
1615977908.891865,7922,57.26700973510742
1615977910.2875094,7945,1.122829794883728
1615977910.6902385,7958,39.89903259277344
1615977910.7807882,7961,20.284425735473633
1615977912.4137824,7992,7.07271146774292
1615977912.4440448,7993,31.032325744628906
1615977913.7696972,8009,89.36494445800781
1615977913.8010728,8010,11.258051872253418
1615977914.113285,8020,0.5908464789390564
1615977914.2056208,8023,7.995864391326904
1615977914.2664905,8025,46.19865036010742
1615977916.7201939,8065,11.926615715026855
1615977916.9069474,8071,7.386260032653809
1615977917.0006738,8074,141.18966674804688
1615977917.126438,8078,785.6348266601562
1615977918.385526,8096,41.46125793457031
1615977918.4153879,8097,0.7610530257225037
1615977918.5391695,8101,0.37829259037971497
1615977918.630062,8104,1.2681385278701782
1615977918.6923091,8106,17.410709381103516
1615977919.1224296,8120,190.65255737304688
1615977920.0187097,8124,0.7171431183815002
1615977920.3738644,8135,3.92382550239563
1615977920.4668837,8138,27.37972640991211
1615977921.8003767,8158,27.934932708740234
1615977922.0481985,8166,79.78931427001953
1615977922.3608046,8176,11.916091918945312
1615977922.391016,8177,218.68003845214844
1615977923.3785684,8188,0.3676634132862091
1615977924.0820115,8211,7.098443984985352
1615977924.9582956,8216,369.4475402832031
1615977925.498061,8233,3.5646543502807617
1615977926.980816,8256,61.832557678222656
1615977928.3795702,8277,56.68966293334961
1615977928.4107363,8278,18.85736846923828
1615977928.5472202,8282,0.1344742476940155
1615977928.671648,8286,192.7508087158203
1615977929.2304704,8304,0.27490994334220886
1615977930.094012,8310,62.14197540283203
1615977930.1266015,8311,186.49278259277344
1615977932.1600235,8353,1419.2510986328125
1615977932.414312,8361,6.303391933441162
1615977932.652191,8369,9.68236255645752
1615977933.4302924,8370,21.084331512451172
1615977933.95345,8387,1.163541555404663
1615977934.3486228,8400,12.014949798583984
1615977935.140245,8404,9.637744903564453
1615977935.4805648,8415,17.49485206604004
1615977935.850866,8427,57.93418502807617
1615977935.9415984,8430,527.7880859375
1615977936.7747188,8432,0.794165849685669
1615977936.898707,8436,4.568751335144043
1615977937.1460128,8444,33.58328628540039
1615977942.0470543,8535,2.696967840194702
1615977942.235471,8541,290.8374328613281
1615977942.26733,8542,3.143195629119873
1615977942.3289876,8544,0.8757392168045044
1615977943.529851,8559,25.915851593017578
1615977943.7457387,8566,0.8647880554199219
1615977945.2058353,8589,8.57209587097168
1615977945.3332572,8593,5.959370136260986
1615977945.6782296,8604,0.7256650328636169
1615977945.7705925,8607,13.721498489379883
1615977947.0561807,8624,0.6242117881774902
1615977947.2512398,8630,0.6951789855957031
1615977947.6658218,8643,3.9149153232574463
1615977949.027061,8663,15.318946838378906
1615977949.3185892,8672,24.70003318786621
1615977950.5011177,8688,14.647530555725098
1615977950.5671716,8690,27.51712417602539
1615977950.8517478,8699,18.078506469726562
1615977951.1325648,8708,0.2805051803588867
1615977952.0941887,8716,1.4127000570297241
1615977952.709931,8736,7.10789155960083
1615977952.770079,8738,1.9260250329971313
1615977952.860383,8741,2.570321798324585
1615977953.66753,8743,10.383333206176758
1615977953.8658562,8749,0.1579413115978241
1615977954.255014,8761,57.3059196472168
1615977954.2865725,8762,0.1352614164352417
1615977954.4994395,8769,71.964111328125
1615977954.5897918,8772,0.3051939308643341
1615977955.4903877,8777,0.13252253830432892
1615977955.7127538,8784,0.1910456418991089
1615977955.7741535,8786,0.21995939314365387
1615977958.7487392,8837,6.612542152404785
1615977959.109331,8848,0.22051751613616943
1615977959.2031245,8851,1.64596688747406
1615977959.361688,8856,48.89652633666992
1615977960.5998816,8872,5.245886325836182
1615977960.748177,8876,0.1883947253227234
1615977960.7846048,8877,2.078566789627075
1615977960.851563,8879,0.21598413586616516
1615977960.9443748,8882,6.803805828094482
1615977962.7548518,8921,1.2106566429138184
1615977962.875524,8925,13.429153442382812
1615977963.6767406,8929,21.677478790283203
1615977963.9625142,8938,14.94941234588623
1615977963.993683,8939,15.549790382385254
1615977964.1485312,8944,1.5594007968902588
1615977964.2724364,8948,3.3273417949676514
1615977964.303834,8949,20.92295265197754
1615977965.4076855,8964,30.80951690673828
1615977967.1066313,8995,1.1031447649002075
1615977967.484811,9007,0.16098947823047638
1615977967.703968,9014,1.4862455129623413
1615977967.8557239,9019,0.6632413268089294
1615977968.9401972,9033,1.0895214080810547
1615977969.222738,9042,29.73140525817871
1615977970.4455938,9057,0.6343831419944763
1615977970.7880604,9068,8.436203956604004
1615977971.004475,9075,1.1071746349334717
1615977971.0345914,9076,0.5382670760154724
1615977971.1259985,9079,372.9241027832031
1615977972.071986,9085,1.7120193243026733
1615977974.0132296,9123,33.67034912109375
1615977974.1055996,9126,53.573631286621094
1615977974.1661415,9128,0.5948403477668762
1615977974.258171,9131,18.456289291381836
1615977974.288941,9132,332.34393310546875
1615977974.4110525,9136,0.3471536934375763
1615977976.1018813,9168,8.054636001586914
1615977977.25763,9182,11.017252922058105
1615977978.7466748,9209,5.625053882598877
1615977978.9324923,9215,4.2292327880859375
1615977979.055609,9219,0.4753304421901703
1615977979.6022387,9237,134.32945251464844
1615977980.475672,9242,0.9493409991264343
1615977980.966485,9257,67.59635925292969
1615977981.0604982,9260,5.165535926818848
1615977981.1516051,9263,2162.649658203125
1615977982.5955043,9284,11.828901290893555
1615977982.944942,9295,68.2637939453125
1615977984.104743,9308,48.54829788208008
1615977984.1359546,9309,0.20214730501174927
1615977984.4393494,9319,0.23647041618824005
1615977986.084502,9356,0.23088324069976807
1615977986.206967,9360,2.193859815597534
1615977987.4775217,9377,2.8476076126098633
1615977987.5433533,9379,104.14067077636719
1615977987.6409874,9382,0.8794224858283997
1615977989.0126753,9403,3.612318992614746
1615977989.0785506,9405,74.84457397460938
1615977989.2402406,9410,26.92621612548828
1615977989.5742872,9421,26.425270080566406
1615977990.509798,9429,331.52923583984375
1615977990.6342657,9433,2.278855323791504
1615977991.161636,9450,3.158053398132324
1615977992.069882,9456,1.5555742979049683
1615977992.3766768,9466,3.3396806716918945
1615977992.4384687,9468,27.919784545898438
1615977992.6274517,9474,63.62990951538086
1615977992.7805283,9479,0.06463661044836044
1615977992.9302645,9484,55.11476516723633
1615977993.671563,9487,0.17573139071464539
1615977994.1354692,9502,129.3043975830078
1615977994.1664102,9503,37.93906784057617
1615977995.7217853,9530,1.89347505569458
1615977995.9741366,9538,6.953034400939941
1615977996.9480813,9548,3989.404296875
1615977997.313715,9559,12.48680305480957
1615977998.662559,9580,100.090087890625
1615977998.8612282,9586,0.19316838681697845
1615977999.2196305,9597,59.72102737426758
1615977999.252222,9598,14.072272300720215
1615978001.0046637,9630,34.04314422607422
1615978001.0352664,9631,404.4405822753906
1615978001.2167873,9637,635.1530151367188
1615978004.2467027,9689,3.7336201667785645
1615978004.3080573,9691,13.148974418640137
1615978004.5194213,9698,81.13667297363281
1615978004.6089873,9701,203.14352416992188
1615978005.5977242,9708,0.29696518182754517
1615978007.1304004,9735,59.900997161865234
1615978009.5386217,9792,109.77351379394531
1615978010.5460618,9802,778.2994384765625
1615978011.0439615,9818,14.173515319824219
1615978011.1050286,9820,1.3660006523132324
1615978011.165351,9822,558.3583374023438
1615978011.9818358,9827,2603.864501953125
1615978013.711834,9859,8.617958068847656
1615978013.8693223,9864,22.546186447143555
1615978014.205724,9875,64.39020538330078
1615978014.2373207,9876,7.704673767089844
1615978014.26798,9877,9.114105224609375
1615978014.3602607,9880,41.463478088378906
1615978015.633521,9896,0.4966435730457306
1615978017.1028695,9923,0.046456772834062576
1615978017.1956449,9926,288.21142578125
1615978017.8222337,9946,76.5453109741211
1615978018.7303298,9952,209.10682678222656
1615978018.7639463,9953,29.523778915405273
1615978019.5994434,9979,0.29795151948928833
1615978020.5368223,9986,173.93914794921875
1615978020.5996482,9988,1.4384031295776367
1615978020.7531166,9993,259.6347351074219
1615978020.944964,9999,0.7646075487136841


==> line_analysis/figure_data/figure1/palnsgd_train_acc_1_0.csv <==
Wall time,Step,Value
1613742969.7426186,1,0.15372984111309052
1613742971.0647964,2,0.21370968222618103
1613742972.659693,3,0.25655242800712585
1613742974.2531605,4,0.28780242800712585
1613742975.8865077,5,0.3031753897666931
1613742977.540929,6,0.35030242800712585
1613742979.1707666,7,0.3787802457809448
1613742980.8000255,8,0.3896169364452362
1613742982.452132,9,0.42741936445236206
1613742984.1450431,10,0.43775200843811035
1613742985.7252176,11,0.47832661867141724
1613742987.3275225,12,0.4994959533214569
1613742988.9345982,13,0.5171371102333069
1613742990.5884438,14,0.5370463728904724
1613742992.2507997,15,0.5536794066429138
1613742993.9314704,16,0.5740927457809448
1613742995.4149294,17,0.5914818644523621
1613742997.1547909,18,0.6121471524238586
1613742998.7725823,19,0.6121471524238586
1613743000.351293,20,0.6244959831237793
1613743001.9428842,21,0.6461693644523621
1613743003.60049,22,0.6575101017951965
1613743005.1893003,23,0.6557459831237793
1613743006.7887232,24,0.6748992204666138
1613743008.392948,25,0.6801915168762207
1613743010.013087,26,0.6938003897666931
1613743011.609833,27,0.6930443644523621
1613743013.2046,28,0.7142137289047241
1613743014.8324766,29,0.7066532373428345
1613743016.5281565,30,0.7268145084381104
1613743018.1447341,31,0.7305947542190552
1613743019.737288,32,0.7305947542190552
1613743021.3422523,33,0.7333669066429138
1613743023.0313485,34,0.7457157373428345
1613743024.657234,35,0.7527721524238586
1613743026.306669,36,0.7608367204666138
1613743027.928037,37,0.7699092626571655
1613743029.56266,38,0.7686492204666138
1613743031.1329432,39,0.774193525314331
1613743032.7311394,40,0.7905746102333069
1613743034.3673918,41,0.7867943644523621
1613743035.9717267,42,0.7966229915618896
1613743037.7547023,43,0.8069556355476379
1613743039.4010143,44,0.8198084831237793
1613743041.0204203,45,0.8208165168762207
1613743042.6076407,46,0.8114919066429138
1613743044.2571719,47,0.8296371102333069
1613743045.867285,48,0.8228326439857483
1613743047.5124724,49,0.8301411271095276
1613743049.0755508,50,0.8409778475761414
1613743050.6567767,51,0.8382056355476379
1613743052.292836,52,0.8462701439857483
1613743053.8967898,53,0.8450101017951965
1613743055.500613,54,0.8606351017951965
1613743057.119089,55,0.8583669066429138
1613743058.7642744,56,0.8596270084381104
1613743060.4054809,57,0.8722278475761414
1613743062.0433567,58,0.8767641186714172
1613743063.642265,59,0.8833165168762207
1613743065.245729,60,0.8815523982048035
1613743066.928515,61,0.8868447542190552
1613743068.5712655,62,0.891381025314331
1613743070.1771314,63,0.8901209831237793
1613743071.78975,64,0.8918851017951965
1613743073.4154494,65,0.8966733813285828
1613743075.0325506,66,0.9017137289047241
1613743076.6403224,67,0.9047378897666931
1613743078.3401537,68,0.9102822542190552
1613743079.9911385,69,0.9059979915618896
1613743081.5438976,70,0.9115423560142517
1613743083.138931,71,0.9198588728904724
1613743084.7042556,72,0.9266632795333862
1613743086.2840059,73,0.9294354915618896
1613743087.999875,74,0.9301915168762207
1613743089.6050017,75,0.9276713728904724
1613743091.1914685,76,0.9291834831237793
1613743092.8191059,77,0.9324596524238586
1613743094.4640021,78,0.9332157373428345
1613743096.0638964,79,0.9357358813285828
1613743097.681417,80,0.9357358813285828
1613743099.262683,81,0.9359878897666931
1613743100.8837895,82,0.9400201439857483
1613743102.3534489,83,0.9400201439857483
1613743104.1224527,84,0.9435483813285828
1613743105.785878,85,0.9463205933570862
1613743107.4259663,86,0.9506048560142517
1613743109.0646434,87,0.9478326439857483
1613743110.6655905,88,0.9546371102333069
1613743112.267419,89,0.952368974685669
1613743113.8811972,90,0.9541330933570862
1613743115.4894927,91,0.953125
1613743117.0993922,92,0.9511088728904724
1613743118.7072146,93,0.9571572542190552
1613743120.3198266,94,0.9543851017951965
1613743121.9161465,95,0.9536290168762207
1613743123.4708328,96,0.9561492204666138
1613743125.1040268,97,0.9659778475761414
1613743126.7040038,98,0.9606854915618896
1613743128.4286067,99,0.960181474685669
1613743130.0961077,100,0.9664818644523621
1613743131.7257197,101,0.9659778475761414
1613743133.2967322,102,0.9712701439857483
1613743134.9617815,103,0.9702621102333069
1613743136.548872,104,0.9662298560142517
1613743138.205809,105,0.9659778475761414
1613743139.8489504,106,0.9652217626571655
1613743141.4645367,107,0.9692540168762207
1613743143.123487,108,0.9682459831237793
1613743144.7710016,109,0.9722782373428345
1613743146.3529036,110,0.977318525314331
1613743147.9510834,111,0.9735382795333862
1613743149.531839,112,0.9725302457809448
1613743151.2170322,113,0.969506025314331
1613743152.869208,114,0.9765625
1613743154.5433602,115,0.9750503897666931
1613743156.1196437,116,0.9664818644523621
1613743157.7377946,117,0.9760584831237793
1613743159.3597765,118,0.975806474685669
1613743161.0114517,119,0.9717742204666138
1613743162.6116254,120,0.9722782373428345
1613743164.284048,121,0.9745463728904724
1613743165.8643916,122,0.9778226017951965
1613743167.43055,123,0.9790826439857483
1613743169.0951483,124,0.9826108813285828
1613743170.7213695,125,0.9760584831237793
1613743172.390025,126,0.9805947542190552
1613743174.0625613,127,0.9783266186714172
1613743175.7020485,128,0.9798387289047241
1613743177.2958019,129,0.9760584831237793
1613743178.866448,130,0.9775705933570862
1613743180.458922,131,0.9790826439857483
1613743182.0730562,132,0.9780746102333069
1613743183.667589,133,0.9841229915618896
1613743185.305126,134,0.9848790168762207
1613743186.921479,135,0.9818548560142517
1613743188.5082612,136,0.9818548560142517
1613743190.146363,137,0.9838709831237793
1613743191.7650757,138,0.984375
1613743193.483468,139,0.9868951439857483
1613743195.141182,140,0.9831148982048035
1613743196.7245255,141,0.9856351017951965
1613743198.3407967,142,0.9846270084381104
1613743199.9729295,143,0.9831148982048035
1613743201.6131096,144,0.9861391186714172
1613743203.1891296,145,0.984375
1613743204.792053,146,0.9833669066429138
1613743206.4463289,147,0.9828628897666931
1613743208.0798419,148,0.9848790168762207
1613743209.514641,149,0.9871471524238586
1613743211.236333,150,0.9871471524238586
1613743212.9129908,151,0.9889112710952759
1613743214.4850175,152,0.9879032373428345
1613743216.090717,153,0.9889112710952759
1613743217.7207117,154,0.991431474685669
1613743219.384914,155,0.9879032373428345
1613743220.997836,156,0.9881552457809448
1613743222.603425,157,0.9891632795333862
1613743224.2287898,158,0.9871471524238586
1613743225.838499,159,0.9873992204666138
1613743227.461861,160,0.9916834831237793
1613743229.0735145,161,0.9906753897666931
1613743230.6542823,162,0.9889112710952759
1613743232.26922,163,0.9947076439857483
1613743233.9354334,164,0.9919354915618896
1613743235.565067,165,0.9924395084381104
1613743237.1599507,166,0.9944556355476379
1613743238.846769,167,0.9949596524238586
1613743240.5652373,168,0.9942036271095276
1613743242.1709802,169,0.992943525314331
1613743243.831882,170,0.9944556355476379
1613743245.4827616,171,0.9949596524238586
1613743247.0915163,172,0.9939516186714172
1613743248.7107036,173,0.9936996102333069
1613743250.3110247,174,0.9936996102333069
1613743251.9105473,175,0.9942036271095276
1613743253.4731834,176,0.992943525314331
1613743255.12359,177,0.9959677457809448
1613743256.7503345,178,0.9964717626571655
1613743258.316369,179,0.9964717626571655
1613743259.950356,180,0.9954637289047241
1613743261.5547931,181,0.9974798560142517
1613743263.2454293,182,0.9962197542190552
1613743264.8960009,183,0.9954637289047241
1613743266.495717,184,0.9979838728904724
1613743268.149478,185,0.9967237710952759
1613743269.814093,186,0.9944556355476379
1613743271.4560707,187,0.9969757795333862
1613743273.083186,188,0.9962197542190552
1613743274.6977322,189,0.9964717626571655
1613743276.2981348,190,0.9974798560142517
1613743277.9060826,191,0.9982358813285828
1613743279.5371914,192,0.9964717626571655
1613743281.15576,193,0.9972278475761414
1613743282.7858229,194,0.9987398982048035
1613743284.378509,195,0.9972278475761414
1613743286.0267713,196,0.9962197542190552
1613743287.6289804,197,0.9964717626571655
1613743289.2201855,198,0.9982358813285828
1613743290.8280518,199,0.9989919066429138
1613743292.4267466,200,0.9967237710952759
1613743294.0135648,201,0.9974798560142517
1613743295.5730767,202,0.9979838728904724
1613743297.170318,203,0.9984878897666931
1613743298.82271,204,0.9974798560142517
1613743300.48416,205,0.9979838728904724
1613743302.0690563,206,0.9977318644523621
1613743303.685024,207,0.9984878897666931
1613743305.3175023,208,0.9979838728904724
1613743306.974801,209,0.9982358813285828
1613743308.5970247,210,0.9974798560142517
1613743310.2560833,211,0.9982358813285828
1613743311.876562,212,0.9987398982048035
1613743313.5230017,213,0.9977318644523621
1613743315.11503,214,0.9972278475761414
1613743316.6395981,215,0.9982358813285828
1613743318.2819626,216,0.999243974685669
1613743319.9049325,217,0.9994959831237793
1613743321.5621057,218,0.999243974685669
1613743323.228692,219,0.9994959831237793
1613743324.9589555,220,0.9984878897666931
1613743326.6012833,221,0.9982358813285828
1613743328.2574677,222,0.9979838728904724
1613743329.9068506,223,0.999243974685669
1613743331.5252428,224,0.9987398982048035
1613743333.1708195,225,0.9989919066429138
1613743334.828634,226,0.999243974685669
1613743336.4592779,227,0.9967237710952759
1613743337.9798927,228,0.9994959831237793
1613743339.6035676,229,0.9987398982048035
1613743341.2410843,230,0.9989919066429138
1613743342.925667,231,0.999243974685669
1613743344.542568,232,0.9979838728904724
1613743346.2165196,233,0.9987398982048035
1613743347.8903236,234,1.0
1613743349.5476568,235,0.9987398982048035
1613743351.175611,236,0.9997479915618896
1613743352.8647957,237,0.9989919066429138
1613743354.4905722,238,0.999243974685669
1613743356.079808,239,0.9994959831237793
1613743357.7022488,240,0.9994959831237793
1613743359.2730181,241,0.9989919066429138
1613743360.798135,242,0.9997479915618896
1613743362.3922634,243,0.9994959831237793
1613743364.077397,244,0.9994959831237793
1613743365.7035036,245,0.9994959831237793
1613743367.3052464,246,0.999243974685669
1613743368.9477835,247,0.999243974685669
1613743370.552901,248,0.9994959831237793
1613743372.173818,249,0.9989919066429138
1613743373.8186936,250,0.999243974685669
1613743375.4461057,251,0.9989919066429138
1613743377.093647,252,0.9994959831237793
1613743378.7662976,253,0.999243974685669
1613743380.3961957,254,0.999243974685669
1613743381.9428766,255,0.9994959831237793
1613743383.5547202,256,0.9997479915618896
1613743385.180672,257,0.999243974685669
1613743386.7594416,258,0.999243974685669
1613743388.4576762,259,0.999243974685669
1613743390.0671751,260,0.999243974685669
1613743391.7013762,261,0.9987398982048035
1613743393.2818005,262,0.9997479915618896
1613743394.9005938,263,0.9997479915618896
1613743396.5501795,264,0.9994959831237793
1613743398.1518543,265,0.999243974685669
1613743399.8044338,266,0.9987398982048035
1613743401.4702377,267,0.9989919066429138
1613743403.1183417,268,0.9997479915618896
1613743404.7677326,269,0.999243974685669
1613743406.4900742,270,0.9997479915618896
1613743408.1558366,271,0.9997479915618896
1613743409.7687252,272,0.9997479915618896
1613743411.3444722,273,0.9994959831237793
1613743413.0310562,274,0.999243974685669
1613743414.7220247,275,0.9997479915618896
1613743416.3298533,276,0.9997479915618896
1613743417.9515903,277,1.0
1613743419.5617216,278,1.0
1613743421.2221358,279,0.999243974685669
1613743422.8688784,280,0.9997479915618896
1613743424.4258122,281,0.9989919066429138
1613743426.1187077,282,1.0
1613743427.8184292,283,0.9994959831237793
1613743429.462083,284,0.9997479915618896
1613743431.070958,285,0.9984878897666931
1613743432.6790097,286,0.999243974685669
1613743434.2572074,287,0.9997479915618896
1613743435.9805365,288,0.9994959831237793
1613743437.600248,289,0.9994959831237793
1613743439.2541642,290,0.9994959831237793
1613743440.8552291,291,0.9997479915618896
1613743442.504175,292,0.9994959831237793
1613743444.113114,293,1.0
1613743445.7296185,294,0.9997479915618896
1613743447.4748306,295,1.0
1613743449.099441,296,1.0
1613743450.6859293,297,1.0
1613743452.2885017,298,0.9994959831237793
1613743453.890932,299,0.9997479915618896
1613743455.5460708,300,0.9997479915618896
1613743457.1884289,301,1.0
1613743458.8523147,302,0.9994959831237793
1613743460.4642136,303,0.999243974685669
1613743462.110093,304,0.9997479915618896
1613743463.7499166,305,0.9997479915618896
1613743465.3822424,306,0.9997479915618896
1613743466.982117,307,1.0
1613743468.4897754,308,0.9997479915618896
1613743470.0931437,309,0.9994959831237793
1613743471.7019007,310,1.0
1613743473.3274972,311,0.9997479915618896
1613743474.967496,312,0.9994959831237793
1613743476.6476805,313,1.0
1613743478.3458824,314,0.9994959831237793
1613743480.0159626,315,0.999243974685669
1613743481.7102752,316,0.9994959831237793
1613743483.352653,317,1.0
1613743484.9339225,318,0.9994959831237793
1613743486.5779,319,0.9997479915618896
1613743488.189325,320,0.9994959831237793
1613743489.7988708,321,0.9735382795333862
1613743491.4554036,322,0.9904233813285828


==> line_analysis/figure_data/figure1/palnsgd_train_acc_1_25.csv <==
Wall time,Step,Value
1613740165.8029828,1,0.14591734111309052
1613740167.3269985,2,0.20438508689403534
1613740168.8837054,3,0.265625
1613740170.4243908,4,0.2900705635547638
1613740172.095853,5,0.30796369910240173
1613740173.741188,6,0.3540826737880707
1613740175.3419528,7,0.3870967626571655
1613740177.002969,8,0.4009576737880707
1613740178.6497762,9,0.43724799156188965
1613740180.2652004,10,0.4614415466785431
1613740181.8791497,11,0.48941531777381897
1613740183.5071735,12,0.5141128897666931
1613740185.107852,13,0.5287298560142517
1613740186.7558603,14,0.5378023982048035
1613740188.3565452,15,0.5693044066429138
1613740189.8920362,16,0.5677923560142517
1613740191.4118674,17,0.5887096524238586
1613740193.1564684,18,0.6144153475761414
1613740194.7710488,19,0.6018145084381104
1613740196.3478277,20,0.6212197542190552
1613740197.9784203,21,0.6393648982048035
1613740199.5715802,22,0.6542338728904724
1613740201.1930468,23,0.664818525314331
1613740202.868919,24,0.6628023982048035
1613740204.4140308,25,0.6658266186714172
1613740205.993906,26,0.6948084831237793
1613740207.5889802,27,0.6885080933570862
1613740209.1566403,28,0.7079132795333862
1613740210.7626953,29,0.7197580933570862
1613740212.3269203,30,0.7245463728904724
1613740213.9391685,31,0.725806474685669
1613740215.5520349,32,0.7298387289047241
1613740217.149221,33,0.7348790168762207
1613740218.7633338,34,0.7517641186714172
1613740220.3708189,35,0.7522681355476379
1613740222.0582318,36,0.7671371102333069
1613740223.6746402,37,0.7671371102333069
1613740225.2982512,38,0.7731854915618896
1613740226.9100218,39,0.7807459831237793
1613740228.5006125,40,0.7951108813285828
1613740230.111622,41,0.796875
1613740231.753156,42,0.8011592626571655
1613740233.382294,43,0.8026713728904724
1613740234.907318,44,0.7993951439857483
1613740236.5060923,45,0.8125
1613740238.1353507,46,0.8112398982048035
1613740239.7333002,47,0.8223286271095276
1613740241.294387,48,0.8235887289047241
1613740242.929064,49,0.8336693644523621
1613740244.556312,50,0.8407257795333862
1613740246.2198105,51,0.844506025314331
1613740247.8226445,52,0.8543346524238586
1613740249.4163518,53,0.858618974685669
1613740251.0349789,54,0.8455141186714172
1613740252.6083732,55,0.8583669066429138
1613740254.2189353,56,0.8581148982048035
1613740255.8472493,57,0.8692036271095276
1613740257.4419017,58,0.8661794066429138
1613740259.030946,59,0.8767641186714172
1613740260.6319382,60,0.883568525314331
1613740262.258434,61,0.8838205933570862
1613740263.8533752,62,0.8845766186714172
1613740265.456876,63,0.8858367204666138
1613740267.0547993,64,0.8891128897666931
1613740268.6747997,65,0.8971773982048035
1613740270.2378767,66,0.8949092626571655
1613740271.8475845,67,0.8986895084381104
1613740273.4107416,68,0.9080141186714172
1613740275.0766091,69,0.9002016186714172
1613740276.6702108,70,0.9107862710952759
1613740278.30276,71,0.9140625
1613740279.9108915,72,0.9143145084381104
1613740281.5729504,73,0.9165826439857483
1613740283.201179,74,0.9216229915618896
1613740284.866077,75,0.9243951439857483
1613740286.502525,76,0.9284273982048035
1613740288.1118934,77,0.9266632795333862
1613740289.697258,78,0.930443525314331
1613740291.3490222,79,0.9284273982048035
1613740293.0453079,80,0.9291834831237793
1613740294.7046359,81,0.9342237710952759
1613740296.3334897,82,0.9410282373428345
1613740297.798176,83,0.9385080933570862
1613740299.601754,84,0.9327117204666138
1613740301.2057276,85,0.9349798560142517
1613740302.8407419,86,0.9362398982048035
1613740304.4478638,87,0.944556474685669
1613740306.0286376,88,0.9357358813285828
1613740307.6108124,89,0.9443044066429138
1613740309.2250006,90,0.9450604915618896
1613740310.8803234,91,0.9342237710952759
1613740312.540871,92,0.9508568644523621
1613740314.1467483,93,0.9485887289047241
1613740315.761294,94,0.9465726017951965
1613740317.3259768,95,0.9455645084381104
1613740318.9501748,96,0.9533770084381104
1613740320.5634184,97,0.9541330933570862
1613740322.2541637,98,0.9541330933570862
1613740323.9106839,99,0.9495967626571655
1613740325.5418408,100,0.9564012289047241
1613740327.2385628,101,0.952368974685669
1613740328.8713045,102,0.9576612710952759
1613740330.4807048,103,0.9629536271095276
1613740332.12769,104,0.9606854915618896
1613740333.7755451,105,0.9569052457809448
1613740335.3488398,106,0.9566532373428345
1613740336.9337041,107,0.9627016186714172
1613740338.588695,108,0.9599294066429138
1613740340.2201326,109,0.9609375
1613740341.8065877,110,0.967993974685669
1613740343.3867378,111,0.9594253897666931
1613740345.0307276,112,0.9627016186714172
1613740346.6190112,113,0.9632056355476379
1613740348.236032,114,0.9662298560142517
1613740349.8797612,115,0.9710181355476379
1613740351.483317,116,0.961693525314331
1613740353.0939658,117,0.967993974685669
1613740354.7359283,118,0.9677419066429138
1613740356.3327293,119,0.9697580933570862
1613740357.9317453,120,0.9649697542190552
1613740359.540431,121,0.9710181355476379
1613740361.1159751,122,0.96875
1613740362.706157,123,0.96875
1613740364.3111963,124,0.967993974685669
1613740365.8813605,125,0.9700101017951965
1613740367.4503057,126,0.9667338728904724
1613740369.0307956,127,0.967993974685669
1613740370.6102087,128,0.9692540168762207
1613740372.2839127,129,0.9715221524238586
1613740373.9571683,130,0.9672378897666931
1613740375.6143,131,0.9720262289047241
1613740377.2104502,132,0.9730342626571655
1613740378.868781,133,0.9750503897666931
1613740380.5674875,134,0.9674898982048035
1613740382.1804125,135,0.9727822542190552
1613740383.7463024,136,0.9742943644523621
1613740385.3941135,137,0.9720262289047241
1613740386.9820013,138,0.9740423560142517
1613740388.618716,139,0.9808467626571655
1613740390.2820892,140,0.9750503897666931
1613740391.894305,141,0.9732862710952759
1613740393.516208,142,0.9770665168762207
1613740395.077448,143,0.9808467626571655
1613740396.7043796,144,0.9763104915618896
1613740398.280006,145,0.9753023982048035
1613740399.9371827,146,0.9753023982048035
1613740401.5515933,147,0.975806474685669
1613740403.099205,148,0.9790826439857483
1613740404.5016418,149,0.9846270084381104
1613740406.1959934,150,0.9818548560142517
1613740407.7701209,151,0.9780746102333069
1613740409.3859098,152,0.9823588728904724
1613740410.982198,153,0.9790826439857483
1613740412.5735686,154,0.9823588728904724
1613740414.1904047,155,0.9833669066429138
1613740415.7886283,156,0.9841229915618896
1613740417.3946419,157,0.9790826439857483
1613740419.002636,158,0.9788306355476379
1613740420.5717454,159,0.9800907373428345
1613740422.1161077,160,0.9813507795333862
1613740423.7462947,161,0.9808467626571655
1613740425.2431586,162,0.9805947542190552
1613740426.8411374,163,0.9871471524238586
1613740428.4673545,164,0.9863911271095276
1613740430.088632,165,0.9863911271095276
1613740431.7036467,166,0.9848790168762207
1613740433.2850916,167,0.985131025314331
1613740434.9080567,168,0.9858871102333069
1613740436.5114052,169,0.9863911271095276
1613740438.1462681,170,0.9879032373428345
1613740439.7907917,171,0.9868951439857483
1613740441.4390798,172,0.9891632795333862
1613740443.1163235,173,0.9868951439857483
1613740444.6837533,174,0.9856351017951965
1613740446.2388685,175,0.9876512289047241
1613740447.8517962,176,0.9916834831237793
1613740449.5084789,177,0.9906753897666931
1613740451.1269574,178,0.9896673560142517
1613740452.6977975,179,0.9891632795333862
1613740454.3890615,180,0.9891632795333862
1613740455.9725432,181,0.9894153475761414
1613740457.6469538,182,0.9886592626571655
1613740459.2889214,183,0.9904233813285828
1613740460.9294128,184,0.9894153475761414
1613740462.500986,185,0.9909273982048035
1613740464.0901337,186,0.9879032373428345
1613740465.6943128,187,0.9886592626571655
1613740467.2851722,188,0.9896673560142517
1613740468.8983357,189,0.9921875
1613740470.4962287,190,0.9926915168762207
1613740472.1598358,191,0.9921875
1613740473.714048,192,0.9911794066429138
1613740475.3457904,193,0.9919354915618896
1613740476.9541497,194,0.9904233813285828
1613740478.5446167,195,0.9944556355476379
1613740480.1171436,196,0.9939516186714172
1613740481.6892288,197,0.9934476017951965
1613740483.235125,198,0.9936996102333069
1613740484.8071034,199,0.9891632795333862
1613740486.3678005,200,0.9947076439857483
1613740487.9397478,201,0.9934476017951965
1613740489.4088888,202,0.9949596524238586
1613740490.9571624,203,0.9904233813285828
1613740492.5366063,204,0.9939516186714172
1613740494.1723187,205,0.9936996102333069
1613740495.7733994,206,0.9949596524238586
1613740497.3608925,207,0.9921875
1613740498.993817,208,0.9962197542190552
1613740500.5528312,209,0.9936996102333069
1613740502.1850395,210,0.9952117204666138
1613740503.7285414,211,0.9959677457809448
1613740505.3301914,212,0.9947076439857483
1613740506.935733,213,0.9936996102333069
1613740508.5097997,214,0.9924395084381104
1613740509.9899533,215,0.9942036271095276
1613740511.665928,216,0.9936996102333069
1613740513.2216315,217,0.9957157373428345
1613740514.7884889,218,0.9952117204666138
1613740516.425888,219,0.9974798560142517
1613740518.0282993,220,0.9962197542190552
1613740519.731813,221,0.9977318644523621
1613740521.269137,222,0.9952117204666138
1613740522.9174747,223,0.9964717626571655
1613740524.6359243,224,0.9959677457809448
1613740526.2935355,225,0.9954637289047241
1613740527.942975,226,0.9967237710952759
1613740529.6219862,227,0.9969757795333862
1613740531.130583,228,0.9969757795333862
1613740532.8454711,229,0.9944556355476379
1613740534.4468565,230,0.9967237710952759
1613740536.0788803,231,0.9957157373428345
1613740537.7170115,232,0.9979838728904724
1613740539.311252,233,0.9964717626571655
1613740540.9448388,234,0.9979838728904724
1613740542.6312428,235,0.9952117204666138
1613740544.204339,236,0.9964717626571655
1613740545.8973894,237,0.9977318644523621
1613740547.4877899,238,0.9969757795333862
1613740549.1046116,239,0.9972278475761414
1613740550.7022157,240,0.9982358813285828
1613740552.2864354,241,0.9967237710952759
1613740553.8890493,242,0.9979838728904724
1613740555.5943122,243,0.9982358813285828
1613740557.2829435,244,0.9989919066429138
1613740558.9777362,245,0.9974798560142517
1613740560.623156,246,0.9974798560142517
1613740562.2087424,247,0.9972278475761414
1613740563.8676505,248,0.9987398982048035
1613740565.443042,249,0.9984878897666931
1613740567.0359097,250,0.9982358813285828
1613740568.6105032,251,0.9987398982048035
1613740570.19488,252,0.9987398982048035
1613740571.7419581,253,0.9987398982048035
1613740573.3369775,254,0.9982358813285828
1613740575.0081608,255,0.9982358813285828
1613740576.6786761,256,0.9987398982048035
1613740578.3755,257,0.9997479915618896
1613740580.0299277,258,0.9989919066429138
1613740581.6667368,259,0.9982358813285828
1613740583.2283323,260,0.9979838728904724
1613740584.934355,261,0.9987398982048035
1613740586.536923,262,0.9989919066429138
1613740588.1740816,263,0.9989919066429138
1613740589.7864566,264,0.9984878897666931
1613740591.373832,265,0.9987398982048035
1613740592.928179,266,0.9987398982048035
1613740594.4955852,267,0.999243974685669
1613740596.0495076,268,0.9969757795333862
1613740597.6201522,269,0.9982358813285828
1613740599.183361,270,0.9989919066429138
1613740600.787463,271,0.999243974685669
1613740602.4638305,272,0.9989919066429138
1613740604.0517313,273,0.999243974685669
1613740605.5996075,274,0.9989919066429138
1613740607.2206779,275,0.9984878897666931
1613740608.7956882,276,0.9994959831237793
1613740610.4017212,277,0.9989919066429138
1613740612.004041,278,0.9997479915618896
1613740613.5478845,279,0.999243974685669
1613740615.1353302,280,0.999243974685669
1613740616.7281046,281,1.0
1613740618.2999012,282,0.999243974685669
1613740619.8660052,283,0.9997479915618896
1613740621.4994674,284,0.9994959831237793
1613740623.0435688,285,0.9994959831237793
1613740624.6456969,286,0.9997479915618896
1613740626.204283,287,0.9997479915618896
1613740627.812008,288,0.9997479915618896
1613740629.3590736,289,0.9994959831237793
1613740631.030788,290,0.999243974685669
1613740632.5623753,291,0.9989919066429138
1613740634.1141384,292,0.999243974685669
1613740635.727193,293,0.9989919066429138
1613740637.1881998,294,0.999243974685669
1613740638.8753142,295,0.9997479915618896
1613740640.4724386,296,0.999243974685669
1613740642.077509,297,0.9994959831237793
1613740643.6541283,298,0.9989919066429138
1613740645.2212026,299,0.999243974685669
1613740646.8635023,300,0.9997479915618896
1613740648.4709907,301,0.9997479915618896
1613740650.0150745,302,1.0
1613740651.7006316,303,0.9994959831237793
1613740653.3024004,304,1.0
1613740654.9315696,305,0.999243974685669
1613740656.5975704,306,0.9997479915618896
1613740658.193223,307,1.0
1613740659.7492335,308,1.0
1613740661.3917775,309,0.9987398982048035
1613740662.9983516,310,0.9994959831237793
1613740664.6323586,311,0.9997479915618896
1613740666.2303896,312,0.999243974685669
1613740667.8032298,313,0.9989919066429138
1613740669.417367,314,0.9997479915618896
1613740671.1100667,315,0.9994959831237793
1613740672.7711358,316,0.9987398982048035
1613740674.3588521,317,1.0
1613740675.9222133,318,0.9997479915618896
1613740677.5484362,319,0.9989919066429138
1613740679.152038,320,0.9984878897666931
1613740680.6988037,321,0.9997479915618896
1613740682.3461995,322,0.9997479915618896


==> line_analysis/figure_data/figure1/palnsgd_train_loss1_0.csv <==
Wall time,Step,Value
1615903262.9183638,0,4.404432773590088
1615903264.0986125,1,3.288478136062622
1615903265.4546728,2,2.2907915115356445
1615903267.2164505,3,1.9292980432510376
1615903268.799432,4,1.8064955472946167
1615903270.4566655,5,1.7676684856414795
1615903272.1565213,6,1.6416364908218384
1615903273.793518,7,1.5640592575073242
1615903275.5526612,8,1.5031883716583252
1615903277.2627695,9,1.442332148551941
1615903278.8748043,10,1.3893027305603027
1615903280.5885532,11,1.3146545886993408
1615903282.3750262,12,1.267941951751709
1615903284.0547166,13,1.2228929996490479
1615903285.6386812,14,1.1741849184036255
1615903287.4244692,15,1.1308780908584595
1615903289.0566971,16,1.1205406188964844
1615903290.6309757,17,1.0462111234664917
1615903292.329704,18,1.0266810655593872
1615903294.0478141,19,1.0065749883651733
1615903295.639543,20,0.9742029309272766
1615903297.2578704,21,0.9255228042602539
1615903298.8830214,22,0.8931788206100464
1615903300.5616422,23,0.8976874947547913
1615903302.4027529,24,0.8358576893806458
1615903304.0413609,25,0.8328106999397278
1615903305.7089727,26,0.7989410161972046
1615903307.3418624,27,0.7603561282157898
1615903309.072883,28,0.7459846138954163
1615903310.7946117,29,0.7248755097389221
1615903312.3745272,30,0.7063812613487244
1615903313.9940279,31,0.6726281046867371
1615903315.8123698,32,0.6777582764625549
1615903317.4787352,33,0.6702654361724854
1615903319.1363144,34,0.6633887887001038
1615903320.9559562,35,0.647061288356781
1615903322.5780933,36,0.6143451929092407
1615903324.2645314,37,0.5965837836265564
1615903325.9006813,38,0.5853278040885925
1615903327.4782195,39,0.5550823211669922
1615903329.0902178,40,0.5391334891319275
1615903330.7336292,41,0.5361521244049072
1615903332.5397098,42,0.5100991129875183
1615903334.1001976,43,0.503772497177124
1615903335.8512592,44,0.45097464323043823
1615903337.5476105,45,0.38999542593955994
1615903341.2780154,46,0.3850838541984558
1615903343.38067,47,0.37307897210121155
1615903345.0852087,48,0.37726953625679016
1615903346.8879614,49,0.3543655574321747
1615903348.6382713,50,0.3451189398765564
1615903350.4083128,51,0.32329076528549194
1615903352.0497124,52,0.3295365571975708
1615903353.6662989,53,0.3153055012226105
1615903355.4016511,54,0.3020354211330414
1615903357.0152552,55,0.29121842980384827
1615903358.6843462,56,0.28632885217666626
1615903360.2859387,57,0.27554190158843994
1615903361.9051437,58,0.25164687633514404
1615903363.553763,59,0.2277209609746933
1615903365.1883898,60,0.21798411011695862
1615903367.0113306,61,0.20190653204917908
1615903368.838695,62,0.2062189280986786
1615903370.483016,63,0.19035832583904266
1615903372.1825519,64,0.18882736563682556
1615903373.8002264,65,0.17657792568206787
1615903375.423473,66,0.17854167520999908
1615903377.093832,67,0.17672015726566315
1615903378.7395167,68,0.16110827028751373
1615903380.4098291,69,0.16700509190559387
1615903381.9199595,70,0.15679436922073364
1615903383.7585914,71,0.13143564760684967
1615903385.3844051,72,0.09913556277751923
1615903387.105694,73,0.11007340997457504
1615903388.8343115,74,0.09163819998502731
1615903390.4259806,75,0.09170996397733688
1615903392.148379,76,0.09982995688915253
1615903393.8941474,77,0.08318386971950531
1615903395.499066,78,0.07421945780515671
1615903397.252068,79,0.0713193342089653
1615903398.856707,80,0.08975513279438019
1615903400.5554535,81,0.07545382529497147
1615903402.1847043,82,0.07630962878465652
1615903403.8183534,83,0.07167632132768631
1615903405.4754689,84,0.06165293976664543
1615903407.2310698,85,0.04870077595114708
1615903408.9254978,86,0.04500873014330864
1615903410.5376425,87,0.03921407833695412
1615903412.1163704,88,0.03656765818595886
1615903413.9093535,89,0.03230093792080879
1615903415.5325298,90,0.031056886538863182
1615903417.308366,91,0.03608933836221695
1615903418.9768069,92,0.03722642362117767
1615903420.7021036,93,0.027551686391234398
1615903422.3177078,94,0.031079772859811783
1615903423.9616013,95,0.029378294944763184
1615903425.6186094,96,0.02954394929111004
1615903427.1896553,97,0.025955315679311752
1615903428.9466012,98,0.026473943144083023
1615903430.7729497,99,0.023982910439372063
1615903432.4144866,100,0.023855946958065033
1615903434.1675081,101,0.02086688205599785
1615903435.9533482,102,0.020941516384482384
1615903437.7187045,103,0.02152339182794094
1615903439.3696537,104,0.017618732526898384
1615903440.9549558,105,0.02149483934044838
1615903443.2297406,106,0.021816421300172806
1615903445.0731711,107,0.022100070491433144
1615903446.904635,108,0.02298612706363201
1615903448.6519327,109,0.018124205991625786
1615903450.2881842,110,0.02594977803528309
1615903451.8859947,111,0.019908275455236435
1615903453.6586988,112,0.021568773314356804
1615903455.406398,113,0.022334102541208267
1615903457.0296068,114,0.02436314895749092
1615903458.6760535,115,0.02266046218574047
1615903460.3670118,116,0.01953730173408985
1615903462.0284896,117,0.01811675727367401
1615903463.843416,118,0.020170582458376884
1615903465.4676871,119,0.021061094477772713
1615903467.208569,120,0.019409405067563057
1615903468.8335817,121,0.01940874196588993
1615903470.635658,122,0.02071266435086727
1615903472.3675153,123,0.020668774843215942
1615903473.9150167,124,0.01834380254149437
1615903475.5345733,125,0.021674979478120804
1615903477.174607,126,0.018666360527276993
1615903478.8368492,127,0.013059761375188828
1615903480.7437,128,0.01380110252648592
1615903482.3156943,129,0.014842167496681213
1615903483.994877,130,0.01455792598426342
1615903485.8018334,131,0.01305152103304863
1615903487.6427305,132,0.010245430283248425
1615903489.291033,133,0.011060095392167568
1615903490.8738997,134,0.015043600462377071
1615903492.5084877,135,0.0131069989874959
1615903494.1774468,136,0.012365833856165409
1615903495.5871239,137,0.015761006623506546
1615903497.364993,138,0.012682115659117699
1615903499.058094,139,0.012108772061765194
1615903500.6804163,140,0.016133129596710205
1615903502.2863169,141,0.013224226422607899
1615903503.878706,142,0.0111579904332757
1615903505.4856722,143,0.011623019352555275
1615903507.2993052,144,0.009324765764176846
1615903508.9835443,145,0.008591440506279469
1615903510.7397904,146,0.007773031014949083
1615903512.3612678,147,0.010280240327119827
1615903514.1515236,148,0.009568298235535622
1615903515.9544969,149,0.008401637896895409
1615903517.5558898,150,0.010999021120369434
1615903519.0941362,151,0.01105237752199173
1615903520.6846187,152,0.010731462389230728
1615903522.4336655,153,0.006677242927253246
1615903524.0924933,154,0.008302423171699047
1615903525.7270532,155,0.009331940673291683
1615903527.3919425,156,0.008542614057660103
1615903529.0251133,157,0.01022727694362402
1615903530.6424868,158,0.010542198084294796
1615903532.301453,159,0.010461326688528061
1615903534.021206,160,0.009589443914592266
1615903535.7050836,161,0.007056000642478466
1615903537.3518887,162,0.010117092169821262
1615903538.9902763,163,0.006263404618948698
1615903540.3280036,164,0.007787690963596106
1615903542.0835838,165,0.007291810121387243
1615903543.730548,166,0.00835258886218071
1615903545.5574486,167,0.008228568360209465
1615903547.302374,168,0.014039073139429092
1615903548.9744813,169,0.009195717051625252
1615903550.609917,170,0.007911271415650845
1615903552.2127426,171,0.006011385004967451
1615903553.807402,172,0.006384190171957016
1615903555.4386897,173,0.00834230799227953
1615903557.0259707,174,0.0074798110872507095
1615903558.666597,175,0.008136062882840633
1615903560.2849097,176,0.0056459116749465466
1615903561.9297702,177,0.0074857138097286224
1615903563.4431124,178,0.00753863574936986
1615903565.1048162,179,0.008760466240346432
1615903566.8247979,180,0.008144847117364407
1615903568.481548,181,0.006974779535084963
1615903570.26697,182,0.00603503966704011
1615903571.978337,183,0.011256679892539978
1615903573.6992543,184,0.0054749115370213985
1615903575.392219,185,0.008998728357255459
1615903577.4440856,186,0.006827211007475853
1615903579.2459075,187,0.006096046883612871
1615903581.2536242,188,0.007541753817349672
1615903583.1579297,189,0.0063577028922736645
1615903584.8682623,190,0.00963243655860424
1615903586.404373,191,0.008982270024716854
1615903588.2089028,192,0.007398652378469706
1615903589.9816513,193,0.00988525990396738
1615903591.6563442,194,0.0064783887937664986
1615903593.318208,195,0.004420445300638676
1615903594.9880013,196,0.0064975181594491005
1615903596.7370806,197,0.00840233825147152
1615903598.5047624,198,0.0066292183473706245
1615903600.291915,199,0.008694140240550041
1615903601.946505,200,0.007006569299846888
1615903603.5965657,201,0.006173324305564165
1615903605.2465396,202,0.006011177320033312
1615903606.845431,203,0.005739834625273943
1615903608.487394,204,0.004458477254956961
1615903609.6712453,205,0.005607903469353914
1615903611.5480924,206,0.006501086056232452
1615903613.3039443,207,0.004037951584905386
1615903615.0846748,208,0.0034720581024885178
1615903616.6724877,209,0.004127124324440956
1615903618.315278,210,0.003128800308331847
1615903619.9850338,211,0.003043402684852481
1615903621.6415648,212,0.0015741484239697456
1615903623.3224354,213,0.00307079148478806
1615903624.9362903,214,0.004535420797765255
1615903626.6021132,215,0.0020323453936725855
1615903628.3378744,216,0.003133838763460517
1615903630.0699928,217,0.004902244545519352
1615903631.624392,218,0.0034336517564952374
1615903633.2599998,219,0.002039862796664238
1615903634.953149,220,0.004744379315525293
1615903636.6597555,221,0.005758409854024649
1615903638.414984,222,0.007481234613806009
1615903640.0957694,223,0.004945718217641115
1615903641.9127486,224,0.0034082753118127584
1615903643.5740268,225,0.0034092222340404987
1615903645.2259612,226,0.004702697042375803
1615903646.841886,227,0.004293791018426418
1615903648.6089277,228,0.006253630854189396
1615903650.2435575,229,0.005880443379282951
1615903651.9348636,230,0.00559182558208704
1615903653.7343895,231,0.005968893878161907
1615903655.0422232,232,0.00824845489114523
1615903656.8905313,233,0.006016823463141918
1615903658.5616875,234,0.004332098178565502
1615903660.1846113,235,0.005565904546529055
1615903661.7995112,236,0.007557150442153215
1615903663.5019312,237,0.00791688822209835
1615903665.1273794,238,0.005878655705600977
1615903666.7634282,239,0.004935661796480417
1615903668.4006681,240,0.005532094743102789
1615903670.0801768,241,0.005155626684427261
1615903671.7314963,242,0.003348182188346982
1615903673.4830678,243,0.0036855738144367933
1615903675.1119006,244,0.003941784612834454
1615903676.7392702,245,0.004123736638575792
1615903678.0303957,246,0.009740030393004417
1615903679.881173,247,0.005736364983022213
1615903681.7169495,248,0.002481053350493312
1615903683.3609939,249,0.004185487050563097
1615903684.9628127,250,0.0031357065308839083
1615903686.6372728,251,0.004406007006764412
1615903688.4229038,252,0.0047392575070261955
1615903690.0949218,253,0.004896504804491997
1615903691.9915285,254,0.0038788870442658663
1615903693.6566925,255,0.008071331307291985
1615903695.3317766,256,0.0044643459841609
1615903697.0472982,257,0.006014923099428415
1615903698.7015557,258,0.007589638698846102
1615903700.4444408,259,0.005162219516932964
1615903701.9652126,260,0.004770245403051376
1615903703.631996,261,0.006310587283223867
1615903705.2594035,262,0.0038975956849753857
1615903706.9762497,263,0.005389453377574682
1615903708.6148396,264,0.004056393168866634
1615903710.357832,265,0.006917063612490892
1615903712.2007964,266,0.0034591290168464184
1615903713.9477465,267,0.004741244483739138
1615903715.574764,268,0.0034764648880809546
1615903717.2585814,269,0.004463159944862127
1615903719.0202103,270,0.005656773224473
1615903720.643121,271,0.005070125684142113
1615903722.275133,272,0.008518306538462639
1615903723.935651,273,0.004241477232426405
1615903725.6035092,274,0.007706392556428909
1615903727.382577,275,0.006793994922190905
1615903729.2025483,276,0.004627429414540529
1615903731.2187545,277,0.0061514535918831825
1615903733.2736404,278,0.00798956211656332
1615903734.9786162,279,0.011456002481281757
1615903736.6273844,280,0.006077001336961985
1615903738.2978728,281,0.005256825126707554
1615903739.9630048,282,0.005412952974438667
1615903741.7247639,283,0.004513307474553585
1615903743.4124756,284,0.007201701402664185
1615903745.2336984,285,0.0057001360692083836
1615903746.8504503,286,0.011540787294507027
1615903748.2718196,287,0.00807306170463562
1615903750.0542564,288,0.006687793415039778
1615903751.640095,289,0.004061683546751738
1615903753.2822177,290,0.005627330392599106
1615903754.981791,291,0.0032771991100162268
1615903757.1260517,292,0.003979068249464035
1615903758.8082552,293,0.002627342939376831
1615903760.5928283,294,0.005166718736290932
1615903762.3597443,295,0.0027201450429856777
1615903763.950164,296,0.0045130932703614235
1615903765.6243093,297,0.0028925000224262476
1615903767.572765,298,0.001167679438367486
1615903769.2919998,299,0.0014557050308212638
1615903770.941296,300,0.0020640911534428596
1615903772.3850746,301,0.002388631459325552
1615903774.138064,302,0.0016952846199274063
1615903775.9847336,303,0.00310494820587337
1615903777.7351599,304,0.004114215262234211
1615903779.337059,305,0.0010744159808382392
1615903780.9200976,306,0.00143973168451339
1615903782.5896337,307,0.0023168972693383694
1615903784.2659602,308,0.003517966018989682
1615903785.8873053,309,0.002759947208687663
1615903787.5678475,310,0.0015938431024551392
1615903789.2038412,311,0.002360100392252207
1615903790.8448906,312,0.002015348058193922
1615903792.6210625,313,0.0009639449999667704
1615903794.2057574,314,0.002175335306674242
1615903795.642271,315,0.0014243220211938024
1615903797.475183,316,0.0030643530189990997
1615903799.113921,317,0.00783129408955574
1615903800.772839,318,0.014963547699153423
1615903802.523133,319,0.02326219715178013
1615903804.233735,320,0.029690533876419067
1615903805.9266617,321,0.022044258192181587
1615903807.5978863,322,0.0218048095703125
1615903809.3581166,323,0.020277269184589386
1615903811.1778133,324,0.01658983901143074
1615903813.1343198,325,0.028573622927069664
1615903814.802455,326,0.014465898275375366
1615903816.4494293,327,0.020351625978946686
1615903818.0079048,328,0.021946992725133896
1615903819.4910524,329,0.021861789748072624
1615903821.1325755,330,0.018671181052923203
1615903823.1935513,331,0.007217560429126024
1615903824.808173,332,0.011709080077707767
1615903826.4628565,333,0.0046323430724442005
1615903828.0958674,334,0.010259076952934265
1615903829.737161,335,0.00667150504887104
1615903831.349862,336,0.005847238935530186
1615903833.0219436,337,0.003658999688923359
1615903834.7925444,338,0.0033241454511880875
1615903836.4403262,339,0.0028856589924544096
1615903838.077304,340,0.003687892574816942
1615903839.7618668,341,0.006967559922486544
1615903841.5157044,342,0.0032486668787896633
1615903843.1103826,343,0.0030731745064258575
1615903844.2546258,344,0.004328638315200806
1615903846.5836756,345,0.0035579248797148466
1615903848.2961411,346,0.003456669859588146
1615903850.002399,347,0.0015638144686818123
1615903851.8158145,348,0.002005986636504531
1615903853.4774818,349,0.003474579891189933
1615903855.2248712,350,0.0011962996795773506
1615903856.915687,351,0.001731055206619203
1615903858.614064,352,0.0018480024300515652
1615903860.2808318,353,0.002281274413689971
1615903861.9948444,354,0.003805320244282484
1615903863.6328957,355,0.0015276952181011438
1615903865.2967675,356,0.0023023628164082766
1615903866.8772113,357,0.0009042983874678612
1615903868.1328964,358,0.001600691699422896
1615903870.4105492,359,0.0017007977003231645
1615903872.087992,360,0.001597906113602221
1615903873.7548833,361,0.0008674602140672505
1615903875.4623103,362,0.0010569277219474316
1615903877.066866,363,0.000678509590215981
1615903878.9569843,364,0.0019504227675497532
1615903880.6662002,365,0.001618223381228745
1615903882.2612808,366,0.0005716535379178822
1615903884.002962,367,0.0013996848138049245
1615903885.5859425,368,0.002108470071107149
1615903887.33474,369,0.0029410459101200104
1615903888.971962,370,0.0013345697661861777
1615903890.6190715,371,0.0013329528737813234
1615903891.7247517,372,0.0032135280780494213
1615903893.9098413,373,0.0015240119537338614
1615903895.6103883,374,0.00255272863432765
1615903897.232009,375,0.000938243290875107
1615903898.8540184,376,0.002041111933067441
1615903900.686975,377,0.0011877379147335887
1615903902.328088,378,0.0037870770320296288
1615903903.973471,379,0.0007868977263569832
1615903905.8262792,380,0.0020196344703435898
1615903907.6193612,381,0.0010729091009125113
1615903909.2369819,382,0.001679443521425128
1615903910.9818234,383,0.0016550545115023851
1615903912.6166868,384,0.001790866139344871
1615903914.5947053,385,0.0008013345650397241
1615903915.8555098,386,0.0012579805916175246
1615903917.5832617,387,0.0020791988354176283
1615903919.2315328,388,0.0010007999371737242
1615903920.9051003,389,0.0011929580941796303
1615903922.5278733,390,0.0013112862361595035
1615903924.1337442,391,0.0016168276779353619
1615903925.7692423,392,0.0006344451103359461
1615903927.5281837,393,0.0006887716590426862
1615903929.1404037,394,0.0005590496584773064
1615903930.8586257,395,0.0009275278425775468
1615903932.5625808,396,0.00035816984018310905
1615903934.2104921,397,0.0007710193749517202
1615903935.865571,398,0.001478167250752449
1615903937.476208,399,0.001224260195158422
1615903939.0849636,400,0.0005720771732740104
1615903940.276744,401,0.002401625271886587
1615903942.5576205,402,0.0013516588369384408
1615903944.4228578,403,0.00338037614710629
1615903946.0568464,404,0.0015684763202443719
1615903947.705541,405,0.0031234112102538347
1615903949.34393,406,0.0026944803539663553
1615903951.0093794,407,0.002169930376112461
1615903952.68993,408,0.006386403925716877
1615903954.3209121,409,0.0014271896798163652
1615903955.9842196,410,0.0035283786710351706
1615903957.7760756,411,0.004267728887498379
1615903959.4423792,412,0.005673748906701803
1615903961.3947961,413,0.00329941650852561
1615903963.1096365,414,0.004821321927011013
1615903964.368567,415,0.002940778387710452
1615903966.2965138,416,0.001994007732719183
1615903968.059388,417,0.002551957266405225
1615903969.730225,418,0.00283631170168519
1615903971.3929677,419,0.002426017774268985
1615903973.1771598,420,0.0053391242399811745
1615903974.8048463,421,0.0022868476808071136
1615903976.4647415,422,0.002106621628627181
1615903978.1957564,423,0.002801808761432767
1615903979.9200153,424,0.005550903268158436
1615903981.4833388,425,0.001533226459287107
1615903983.1757677,426,0.007057590875774622
1615903984.8033016,427,0.001617556088604033
1615903986.4369066,428,0.004483022261410952
1615903987.9009242,429,0.00314506608992815
1615903989.064365,430,0.004358314443379641
1615903991.3138583,431,0.003371451748535037
1615903992.9322588,432,0.004325767047703266
1615903994.6342082,433,0.0055325389839708805
1615903996.309007,434,0.005599444732069969
1615903998.0028534,435,0.0018750854069367051
1615903999.623579,436,0.0032923922408372164
1615904001.242896,437,0.003425158094614744
1615904002.8932521,438,0.002088980982080102
1615904004.4934678,439,0.0057661272585392
1615904006.1361675,440,0.000924213498365134
1615904007.9467633,441,0.005035798531025648
1615904009.8465714,442,0.004076453857123852
1615904011.4602334,443,0.0025270048063248396
1615904012.7522726,444,0.0020285260397940874
1615904013.8027983,445,0.002186616649851203
1615904016.0509586,446,0.003368683625012636
1615904017.8752904,447,0.0013830306706950068
1615904019.4945524,448,0.0004369543748907745
1615904021.1721509,449,0.001090073143132031
1615904022.7545698,450,0.0006374649819917977
1615904024.3408952,451,0.0015249567804858088
1615904025.9589581,452,0.0003987803356721997
1615904027.646483,453,0.0013925294624641538
1615904029.3060591,454,0.00250169076025486
1615904030.9443927,455,0.002085527405142784
1615904032.6092346,456,0.0008727129898034036
1615904034.179313,457,0.0009012496448121965
1615904035.8831549,458,0.0002212308900197968
1615904037.0331943,459,0.00013514800230041146
1615904038.1542914,460,0.0004398454912006855
1615904040.6992626,461,0.0016962139634415507
1615904042.5577273,462,0.004217418376356363
1615904044.3187575,463,0.0032965897116810083
1615904045.9853094,464,0.002489230129867792
1615904047.5702908,465,0.004189664963632822
1615904049.1890328,466,0.00647592032328248
1615904050.7755723,467,0.003739756066352129
1615904052.407485,468,0.0032024269457906485
1615904054.0507073,469,0.001925639109686017
1615904055.744638,470,0.004364202730357647
1615904057.3881996,471,0.005579882301390171
1615904059.0819235,472,0.004414272494614124
1615904060.797688,473,0.007339635863900185
1615904061.9021955,474,0.005521353799849749
1615904063.79483,475,0.003595737973228097
1615904065.552267,476,0.004549863748252392
1615904067.2398171,477,0.005732526071369648
1615904069.0279312,478,0.005812744610011578
1615904070.715475,479,0.00605128426104784
1615904072.475997,480,0.004900780506432056
1615904074.266967,481,0.009304358623921871
1615904075.975858,482,0.00836868491023779
1615904077.6380672,483,0.013347627595067024
1615904079.2637205,484,0.011823643930256367
1615904080.9062939,485,0.010777987539768219
1615904082.7597487,486,0.011327858082950115
1615904084.4594991,487,0.01560105662792921
1615904085.977272,488,0.012449980713427067
1615904087.1002338,489,0.006875613238662481
1615904088.1565468,490,0.010196122340857983
1615904090.6013415,491,0.018931951373815536
1615904092.3021977,492,0.01504105981439352
1615904094.1273386,493,0.006693579256534576
1615904095.8275867,494,0.010486839339137077
1615904097.4856668,495,0.009967859834432602
1615904099.2063384,496,0.0122971897944808
1615904100.857435,497,0.008556654676795006
1615904102.643123,498,0.01570838876068592
1615904104.4131086,499,0.014146171510219574
1615904106.0396566,500,0.011464696377515793
1615904107.6665015,501,0.0185895673930645
1615904109.248473,502,0.017363540828227997
1615904110.9460886,503,0.014610093086957932
1615904112.1030562,504,0.009626872837543488
1615904113.1625648,505,0.010332921519875526
1615904115.5332763,506,0.009018932469189167
1615904117.2052848,507,0.008626324124634266
1615904118.8010275,508,0.004717427305877209
1615904120.4815402,509,0.008152725175023079
1615904122.1677637,510,0.00572707736864686
1615904123.8619041,511,0.0067282975651323795
1615904125.4572878,512,0.003912349697202444
1615904127.16213,513,0.006358752027153969
1615904128.92834,514,0.007550792768597603
1615904130.6374393,515,0.009589713998138905
1615904132.2550142,516,0.009349541738629341
1615904133.9311855,517,0.009276198223233223
1615904135.5411701,518,0.00743059953674674
1615904136.6756504,519,0.008581778965890408
1615904137.726637,520,0.0076962118037045
1615904140.1158526,521,0.013004456646740437
1615904141.7690213,522,0.01405933778733015
1615904143.3923748,523,0.01997268944978714
1615904145.0668144,524,0.02989679016172886
1615904146.7527747,525,0.02231171354651451
1615904148.510296,526,0.01649012602865696
1615904150.2858846,527,0.02091953158378601
1615904152.0635307,528,0.022114086896181107
1615904153.9131804,529,0.016298528760671616
1615904155.6462917,530,0.02146483212709427
1615904157.3129103,531,0.026406021788716316
1615904159.1325052,532,0.015815038233995438
1615904160.8672507,533,0.022393666207790375
1615904162.1296105,534,0.01681247539818287
1615904163.221868,535,0.016188297420740128
1615904165.6407404,536,0.016338089480996132
1615904167.283393,537,0.01949223503470421
1615904168.8978136,538,0.014980422332882881
1615904170.5084908,539,0.026244981214404106
1615904172.1582983,540,0.021165881305933
1615904173.8090794,541,0.019506987184286118
1615904175.428384,542,0.01707403175532818
1615904177.1834764,543,0.02102889120578766
1615904179.6755576,544,0.018223337829113007
1615904181.6630304,545,0.018604805693030357
1615904183.3102295,546,0.01649172604084015
1615904184.9728687,547,0.02550778165459633
1615904186.6820722,548,0.028082862496376038
1615904188.1010704,549,0.03159689903259277
1615904189.2314458,550,0.027535444125533104
1615904190.4097338,551,0.02841433510184288
1615904192.9760802,552,0.017997169867157936
1615904194.6365142,553,0.00649355910718441
1615904196.3033807,554,0.017077431082725525
1615904198.0121408,555,0.008407162502408028
1615904199.9267282,556,0.011832311749458313
1615904201.6170433,557,0.011305870488286018
1615904203.2647676,558,0.01240996178239584
1615904204.872483,559,0.013127866201102734
1615904206.6662886,560,0.013180632144212723
1615904208.4232135,561,0.00973653793334961
1615904210.0527062,562,0.012928181327879429
1615904211.7269385,563,0.006850672420114279
1615904213.489918,564,0.011681698262691498
1615904214.6940908,565,0.00468168780207634
1615904215.7829173,566,0.006325786933302879
1615904216.8392448,567,0.006465469021350145
1615904219.957797,568,0.002699503442272544
1615904221.6830997,569,0.0030807009898126125
1615904223.3449652,570,0.005097873974591494
1615904224.9558463,571,0.0016532465815544128
1615904226.629038,572,0.0029393616132438183
1615904228.4436615,573,0.0028653829358518124
1615904230.0781803,574,0.0048366086557507515
1615904231.7097657,575,0.006938678678125143
1615904233.3190792,576,0.003543522907420993
1615904234.9986846,577,0.0013777256244793534
1615904236.6615198,578,0.004407361149787903
1615904238.349343,579,0.002213526051491499
1615904239.9771829,580,0.0031581835355609655
1615904241.0745847,581,0.004328994080424309
1615904242.1093261,582,0.0035699924919754267
1615904244.6820738,583,0.002741100499406457
1615904246.3363247,584,0.003662839299067855
1615904247.936681,585,0.002116536255925894
1615904249.7229903,586,0.0042807538993656635
1615904251.4576814,587,0.008649458177387714
1615904253.0747528,588,0.004102711565792561
1615904254.7827415,589,0.002082610037177801
1615904256.5486102,590,0.004940013401210308
1615904258.2764835,591,0.004605559632182121
1615904260.0485456,592,0.006523552816361189
1615904261.6329343,593,0.0045897518284618855
1615904263.407971,594,0.003243041690438986
1615904265.330718,595,0.002238448476418853
1615904266.8470454,596,0.0017853887984529138
1615904267.9183042,597,0.0017594998935237527
1615904269.0247695,598,0.0032946313731372356
1615904271.7174356,599,0.0034493703860789537
1615904273.4515047,600,0.006464235484600067
1615904275.0852225,601,0.009050508961081505
1615904276.8404667,602,0.005964209325611591
1615904278.580396,603,0.0024026238825172186
1615904280.281652,604,0.005942478775978088
1615904282.0161235,605,0.007264742627739906
1615904283.6713583,606,0.0073047541081905365
1615904285.29475,607,0.00473290728405118
1615904287.1215405,608,0.0048210653476417065
1615904288.8761334,609,0.00596666382625699
1615904290.484873,610,0.00738792959600687
1615904292.2434611,611,0.005397426895797253
1615904293.7318978,612,0.004409834276884794
1615904294.7932587,613,0.007644697092473507
1615904295.9524353,614,0.00787204410880804
1615904297.0275679,615,0.007173438090831041
1615904299.9915504,616,0.006096451077610254
1615904301.7730365,617,0.0020246636122465134
1615904303.4545066,618,0.003087842371314764
1615904305.3079689,619,0.0024384513963013887
1615904307.2308798,620,0.0025825488846749067
1615904308.8961353,621,0.0002543871523812413
1615904310.4925792,622,0.0013460933696478605
1615904312.153226,623,0.001040835864841938
1615904313.8689125,624,0.0011408913414925337
1615904316.6192906,625,0.0007676731329411268
1615904318.5094328,626,0.0018120930762961507
1615904320.2781515,627,0.001396890147589147
1615904322.0178888,628,0.001847172505222261
1615904323.4749465,629,0.0005747873801738024
1615904324.975892,630,0.0012482363963499665
1615904326.089908,631,0.00123272102791816
1615904329.0402632,632,0.0006875807885080576
1615904330.6224353,633,0.0006474278634414077
1615904332.3121557,634,0.0002886751026380807
1615904333.9264627,635,0.001190475421026349
1615904335.545483,636,0.00031404540641233325
1615904337.3348184,637,0.0006894839461892843
1615904339.0346482,638,0.0011970150517299771
1615904340.6391435,639,0.00039190705865621567
1615904342.2375586,640,0.00020177855913061649
1615904343.9568553,641,0.0004895050660707057
1615904345.6105578,642,0.00027339154621586204
1615904347.2343163,643,1.8544826161814854e-05
1615904348.8984838,644,0.0014740959741175175
1615904350.1431713,645,0.00023434973263647407


==> line_analysis/figure_data/figure1/palnsgd_train_loss1_25.csv <==
Wall time,Step,Value
1615977477.8862674,0,3.6516342163085938
1615977478.9976182,1,2.8765180110931396
1615977480.4396753,2,2.227604627609253
1615977482.0715945,3,2.0377862453460693
1615977483.7164018,4,1.8796697854995728
1615977485.3278012,5,1.929477334022522
1615977486.9907606,6,1.7537764310836792
1615977488.6692297,7,1.6464687585830688
1615977490.390467,8,1.577491044998169
1615977492.0532699,9,1.4709336757659912
1615977493.893254,10,1.4255765676498413
1615977495.6389656,11,1.3652633428573608
1615977497.30791,12,1.310671091079712
1615977498.9586952,13,1.2587759494781494
1615977500.631312,14,1.1992106437683105
1615977502.31842,15,1.1629434823989868
1615977503.9161327,16,1.1366751194000244
1615977505.425597,17,1.07280695438385
1615977507.20389,18,1.0759795904159546
1615977508.8675225,19,1.0325084924697876
1615977510.4988244,20,1.0231592655181885
1615977512.1033845,21,0.990644097328186
1615977513.7381597,22,0.9567834734916687
1615977515.4258745,23,0.9244778156280518
1615977517.156706,24,0.8867610692977905
1615977518.920532,25,0.8620065450668335
1615977520.6476865,26,0.8307041525840759
1615977524.35357,27,0.8136241436004639
1615977526.0483377,28,0.7874045968055725
1615977527.7566714,29,0.7896108627319336
1615977529.5051289,30,0.7283538579940796
1615977531.2298722,31,0.6723181009292603
1615977532.953357,32,0.6662910580635071
1615977534.7212944,33,0.6532090306282043
1615977536.4670188,34,0.634982705116272
1615977538.0969014,35,0.6259281635284424
1615977539.8384113,36,0.5936121344566345
1615977541.5606225,37,0.556935727596283
1615977543.2762885,38,0.5599347949028015
1615977544.951002,39,0.5398496389389038
1615977546.6915689,40,0.535144567489624
1615977548.3769722,41,0.5060285329818726
1615977550.2098384,42,0.5060723423957825
1615977551.8769028,43,0.4850970208644867
1615977553.6408322,44,0.46442246437072754
1615977555.4015396,45,0.48459115624427795
1615977557.1067817,46,0.49423864483833313
1615977558.7770429,47,0.4607991874217987
1615977560.4219456,48,0.47395965456962585
1615977562.1126835,49,0.4452872574329376
1615977563.8496408,50,0.42861777544021606
1615977565.552344,51,0.4179001748561859
1615977567.1619112,52,0.40630993247032166
1615977568.958515,53,0.3987167179584503
1615977570.6186216,54,0.3831716775894165
1615977572.3900616,55,0.3668254017829895
1615977574.0604722,56,0.35829800367355347
1615977575.778945,57,0.3370784819126129
1615977577.6095896,58,0.32271307706832886
1615977579.3109257,59,0.30471983551979065
1615977581.0176356,60,0.29891863465309143
1615977582.6382039,61,0.29528504610061646
1615977584.4386613,62,0.29966697096824646
1615977586.222983,63,0.2742144465446472
1615977587.9428647,64,0.25586220622062683
1615977589.7018685,65,0.2479843944311142
1615977591.4616554,66,0.2589366137981415
1615977593.101585,67,0.25071701407432556
1615977594.9012034,68,0.2296970933675766
1615977596.6577199,69,0.21135258674621582
1615977598.2640219,70,0.2316935807466507
1615977600.0152764,71,0.23361937701702118
1615977601.7935557,72,0.22988231480121613
1615977603.463833,73,0.2175697684288025
1615977605.1277778,74,0.21076945960521698
1615977606.727837,75,0.22004996240139008
1615977608.3494058,76,0.20112785696983337
1615977610.0160677,77,0.2058524638414383
1615977611.7604766,78,0.20031434297561646
1615977613.4408298,79,0.18904967606067657
1615977615.0570579,80,0.1830410659313202
1615977616.724495,81,0.1790134310722351
1615977618.3979301,82,0.17771019041538239
1615977620.1282835,83,0.19095183908939362
1615977621.7523339,84,0.1726801097393036
1615977623.5110846,85,0.17850734293460846
1615977625.1839879,86,0.17806775867938995
1615977626.8358142,87,0.17776672542095184
1615977628.4925168,88,0.17833355069160461
1615977630.1363611,89,0.16319799423217773
1615977631.7891092,90,0.16230300068855286
1615977633.472701,91,0.16103355586528778
1615977635.0584915,92,0.15318650007247925
1615977636.773883,93,0.16686803102493286
1615977638.4392052,94,0.15297408401966095
1615977640.1382725,95,0.14733783900737762
1615977641.7620373,96,0.13676846027374268
1615977643.449555,97,0.14547991752624512
1615977645.0907958,98,0.11141645163297653
1615977646.782779,99,0.10470707714557648
1615977648.390472,100,0.09734174609184265
1615977650.0454774,101,0.09951125085353851
1615977651.738131,102,0.11109764128923416
1615977653.3960593,103,0.09990377724170685
1615977655.0804632,104,0.09508112818002701
1615977656.7791393,105,0.09692837297916412
1615977658.4935176,106,0.086295947432518
1615977660.191527,107,0.09492293745279312
1615977661.8829753,108,0.0842343270778656
1615977663.5651257,109,0.08644252270460129
1615977665.1401117,110,0.08923399448394775
1615977666.8445635,111,0.06566262990236282
1615977668.5678008,112,0.05589326098561287
1615977670.2621229,113,0.061662208288908005
1615977672.043421,114,0.06374950706958771
1615977673.688243,115,0.050424329936504364
1615977675.3146138,116,0.055677905678749084
1615977676.96114,117,0.04708944261074066
1615977678.58996,118,0.04734955355525017
1615977680.3060043,119,0.05415736138820648
1615977681.9850862,120,0.05227378010749817
1615977683.6419718,121,0.04195403307676315
1615977685.2726855,122,0.048541728407144547
1615977687.0103104,123,0.04708877578377724
1615977688.717681,124,0.06261048465967178
1615977690.4544296,125,0.03937503322958946
1615977692.0976,126,0.04216472804546356
1615977693.7348754,127,0.03891226276755333
1615977695.4152098,128,0.028398826718330383
1615977697.1220949,129,0.03519321605563164
1615977698.804742,130,0.030349155887961388
1615977700.5353312,131,0.03310968354344368
1615977702.1828928,132,0.03893745318055153
1615977703.938178,133,0.034536007791757584
1615977705.6756353,134,0.03001454845070839
1615977707.2742424,135,0.030363313853740692
1615977708.9862428,136,0.026637934148311615
1615977710.426115,137,0.02475377358496189
1615977712.1132743,138,0.02071497030556202
1615977713.8203773,139,0.01269181352108717
1615977715.4412556,140,0.01322244480252266
1615977717.101459,141,0.012368006631731987
1615977718.7268777,142,0.016140328720211983
1615977720.4052505,143,0.013538610190153122
1615977722.0924997,144,0.01790638454258442
1615977723.8787112,145,0.013591138646006584
1615977725.5559905,146,0.01236867904663086
1615977727.196831,147,0.010922575369477272
1615977728.9612865,148,0.015529999509453773
1615977730.6506553,149,0.009889904409646988
1615977732.3099582,150,0.013774425722658634
1615977733.8355412,151,0.009379559196531773
1615977735.5160623,152,0.00844794325530529
1615977737.1943867,153,0.004368175752460957
1615977738.9055018,154,0.006469703745096922
1615977740.512655,155,0.005486530717462301
1615977742.1616218,156,0.00524496054276824
1615977743.8812652,157,0.0049351295456290245
1615977745.6331224,158,0.0047543649561703205
1615977747.4054613,159,0.004909240175038576
1615977749.066454,160,0.005723290145397186
1615977750.7864733,161,0.005196891259402037
1615977752.4834232,162,0.004520085174590349
1615977754.1348832,163,0.004284742288291454
1615977755.620512,164,0.005273849703371525
1615977757.4154615,165,0.004352494142949581
1615977759.1953816,166,0.00546327605843544
1615977760.813754,167,0.005178528837859631
1615977762.5631194,168,0.007616622373461723
1615977764.2322078,169,0.006144359707832336
1615977765.9235375,170,0.006114649586379528
1615977767.5539324,171,0.004284467548131943
1615977769.2790244,172,0.00463377358391881
1615977770.947289,173,0.002214543055742979
1615977772.5836725,174,0.001945874304510653
1615977774.2138157,175,0.003057899186387658
1615977775.850161,176,0.0032212785445153713
1615977777.5172849,177,0.003708834061399102
1615977779.0777314,178,0.002710678381845355
1615977780.7380466,179,0.0031516163144260645
1615977782.470928,180,0.0014318404719233513
1615977784.1667352,181,0.002451519249007106
1615977785.838204,182,0.0017380956560373306
1615977787.4951942,183,0.001539213815703988
1615977789.221027,184,0.0025567628908902407
1615977790.9736607,185,0.0020817399490624666
1615977792.634368,186,0.002790771657600999
1615977794.3479714,187,0.002359753707423806
1615977796.0326002,188,0.0053606280125677586
1615977797.662375,189,0.002078876132145524
1615977799.380215,190,0.0011821782682090998
1615977800.910196,191,0.0009388052276335657
1615977802.6522584,192,0.0012303580297157168
1615977804.3641987,193,0.0016043450450524688
1615977805.9583142,194,0.0028940350748598576
1615977807.6283052,195,0.002593058394268155
1615977809.2682855,196,0.004455563612282276
1615977810.9440804,197,0.00230190041474998
1615977812.6014564,198,0.0034096718300133944
1615977814.3549104,199,0.0023660962469875813
1615977815.9829018,200,0.0007949450518935919
1615977817.6075623,201,0.0018918710993602872
1615977819.3039641,202,0.0040677692741155624
1615977820.9745944,203,0.003334345994517207
1615977822.6502864,204,0.0020903649274259806
1615977823.900328,205,0.0022167933639138937
1615977825.9350586,206,0.00440976582467556
1615977827.6185935,207,0.001715207239612937
1615977829.2673736,208,0.0018493146635591984
1615977830.9443035,209,0.0015308777801692486
1615977832.5785236,210,0.0010788834188133478
1615977834.249913,211,0.0025012611877173185
1615977835.9146812,212,0.0015647573163732886
1615977837.5630069,213,0.0014965790323913097
1615977839.1983476,214,0.0009410225320607424
1615977840.8273404,215,0.0005003274418413639
1615977842.4689362,216,0.0009219367639161646
1615977844.074008,217,0.0006171372369863093
1615977845.8008626,218,0.00174096564296633
1615977847.4335537,219,0.00037558437907136977
1615977849.0839834,220,0.0013119560899212956
1615977850.7442918,221,0.0017948986496776342
1615977852.5037289,222,0.0007184105343185365
1615977854.1897066,223,0.0006499497685581446
1615977855.789459,224,0.0008543551084585488
1615977857.5143242,225,0.0001466286339564249
1615977859.3297482,226,0.002331369323655963
1615977860.9415674,227,0.000753997010178864
1615977862.6190364,228,0.0006445936160162091
1615977864.2591558,229,0.0005176920094527304
1615977865.9533374,230,0.0013446651864796877
1615977867.7093205,231,0.0003048576763831079
1615977869.096601,232,0.0010648064780980349
1615977870.904832,233,0.0010913506848737597
1615977872.5500863,234,0.0005436206702142954
1615977874.1943603,235,0.00017659486911725253
1615977875.8340302,236,0.00034907253575511277
1615977877.5532858,237,0.00015886487381067127
1615977879.1552863,238,0.0018698639469221234
1615977880.8381462,239,0.00018624484073370695
1615977882.5231392,240,0.00025692288181744516
1615977884.1926107,241,0.00021691087749786675
1615977885.8419812,242,0.0001278526906389743
1615977887.5992904,243,0.0008892215555533767
1615977889.2063549,244,0.0001903000520542264
1615977890.9188945,245,0.0003256619384046644
1615977892.2566004,246,0.0002097563265124336
1615977894.2747896,247,0.00113482226151973
1615977895.9655588,248,0.00057791150175035
1615977897.5863037,249,0.001234579598531127
1615977899.229883,250,0.0007626026053912938
1615977900.8819413,251,0.0007182976696640253
1615977902.5591247,252,0.0005392173188738525
1615977904.2784715,253,0.0022131321020424366
1615977906.0282547,254,0.0011706179939210415
1615977907.6595871,255,0.0007194590871222317
1615977909.2892447,256,0.0009101748000830412
1615977910.9331336,257,0.0010183567646890879
1615977912.5641139,258,0.0020021963864564896
1615977914.358523,259,0.000474404776468873
1615977915.8834245,260,0.0010273896623402834
1615977917.491334,261,0.001716711325570941
1615977919.152735,262,0.0008557554101571441
1615977920.8965535,263,0.00044719467405229807
1615977922.5714753,264,0.0007138375076465309
1615977924.1725023,265,0.002428361913189292
1615977925.8615713,266,0.0007872601854614913
1615977927.6575916,267,0.005998658947646618
1615977929.3223119,268,0.001142528373748064
1615977930.9698224,269,0.00033989912481047213
1615977932.6529195,270,0.0010777305578812957
1615977934.3494067,271,0.0007031849818304181
1615977935.9725273,272,0.0012875963002443314
1615977937.6281545,273,0.002187156118452549
1615977939.312904,274,0.0007372574182227254
1615977940.979461,275,0.0006725002313032746
1615977942.667025,276,0.001942272880114615
1615977944.3952398,277,0.0037812129594385624
1615977946.0713456,278,0.004209756385535002
1615977947.8123071,279,0.0028872592374682426
1615977949.5318215,280,0.004830347374081612
1615977951.1937475,281,0.004013975150883198
1615977952.8611672,282,0.004995564464479685
1615977954.590622,283,0.0034877145662903786
1615977956.292135,284,0.006024214904755354
1615977957.930087,285,0.0036836022045463324
1615977959.6357176,286,0.0014697583392262459
1615977961.2157848,287,0.01075364463031292
1615977962.9369285,288,0.008449270389974117
1615977964.5771515,289,0.0056458390317857265
1615977966.1930997,290,0.004885986912995577
1615977967.8873706,291,0.004331234376877546
1615977969.4905028,292,0.002629917813464999
1615977971.21783,293,0.007617927622050047
1615977972.995278,294,0.002415329683572054
1615977974.6461265,295,0.0057417647913098335
1615977976.3129098,296,0.008168243803083897
1615977977.9994361,297,0.0027821355033665895
1615977979.6029916,298,0.005045164842158556
1615977981.3011532,299,0.003212359268218279
1615977983.0665736,300,0.0019119714852422476
1615977984.5558207,301,0.0034980294294655323
1615977986.2386541,302,0.0014001326635479927
1615977987.9440408,303,0.002737736329436302
1615977989.6318247,304,0.0012106887297704816
1615977991.281045,305,0.0005306110833771527
1615977992.9615362,306,0.0020442786626517773
1615977994.564586,307,0.0005518447142094374
1615977996.2507722,308,0.0018289583967998624
1615977997.8931878,309,0.000683692516759038
1615977999.5933206,310,0.0003814414667431265
1615978001.306866,311,0.0014021981041878462
1615978002.9458323,312,0.0006932106916792691
1615978004.6402016,313,0.0008506763842888176
1615978006.407248,314,0.0017133490182459354
1615978007.8324494,315,0.003977933432906866
1615978009.6302304,316,0.0024308133870363235
1615978011.2868664,317,0.0009804846486076713
1615978012.9122858,318,0.0003524375206325203
1615978014.5993602,319,0.0006211427389644086
1615978016.3484132,320,0.00021945017215330154
1615978017.9397614,321,0.0021065622568130493
1615978019.661293,322,0.00014606633340008557


==> line_analysis/figure_data/figure1/palnsgd_upd_step_1_0.csv <==
Wall time,Step,Value
1615903264.0252006,28,1.0
1615903265.1703954,52,1.0
1615903265.2640243,55,1.0
1615903266.2857766,66,1.0
1615903266.8235788,81,1.0
1615903268.2607439,104,1.0
1615903271.8785553,176,1.0
1615903271.9719398,179,1.0
1615903272.870844,188,1.0
1615903276.3500187,250,1.0
1615903276.5208757,255,1.0
1615903277.2004795,276,1.0
1615903278.219452,288,1.0
1615903278.4093628,294,1.0
1615903280.2474487,329,1.0
1615903280.3090398,331,1.0
1615903280.5566437,339,1.0
1615903282.249166,368,1.0
1615903283.627297,388,1.0
1615903286.6752596,442,1.0
1615903287.3929553,463,1.0
1615903288.6068404,481,1.0
1615903289.0556073,495,1.0
1615903293.3761573,568,0.9320901036262512
1615903294.8917694,595,0.9320901036262512
1615903295.3958175,611,0.9320901036262512
1615903295.607501,618,0.9320901036262512
1615903295.6383464,619,0.9320901036262512
1615903297.9805038,652,0.9320901036262512
1615903298.4203317,666,0.9320901036262512
1615903298.669097,674,0.9320901036262512
1615903298.8216295,679,0.9320901036262512
1615903299.9577723,693,0.9320901036262512
1615903300.2814758,703,0.9320901036262512
1615903303.142282,746,0.9320901036262512
1615903303.4090846,754,0.9320901036262512
1615903303.668246,762,0.9320901036262512
1615903305.1567326,788,0.9320901036262512
1615903305.4460692,797,0.9320901036262512
1615903305.5728924,801,0.9320901036262512
1615903305.6397393,803,0.9320901036262512
1615903306.7459981,817,0.9320901036262512
1615903306.8091488,819,0.9320901036262512
1615903307.030508,826,0.9320901036262512
1615903307.2753818,834,0.9320901036262512
1615903308.1716387,840,0.9320901036262512
1615903309.7957633,868,0.9320901036262512
1615903315.7362754,989,1.0
1615903316.9737618,1006,1.0
1615903317.2592359,1015,1.0
1615903317.290724,1016,1.0
1615903317.4775162,1022,1.0
1615903318.3357635,1028,1.0
1615903318.9194806,1046,1.0
1615903319.0105565,1049,1.0
1615903319.9901266,1058,1.0
1615903322.3269029,1107,1.0
1615903322.4188843,1110,1.0
1615903323.256775,1116,1.0
1615903323.4618149,1122,1.0
1615903323.9861395,1137,1.0
1615903324.1701307,1143,1.0
1615903324.9820533,1148,1.0
1615903327.2351027,1200,1.0
1615903327.3875039,1205,1.0
1615903327.41756,1206,1.0
1615903328.6347623,1224,1.0
1615903329.0308654,1237,1.0
1615903332.0600865,1288,1.0
1615903333.2554333,1305,1.0
1615903336.8309696,1372,0.7218891978263855
1615903336.9303167,1375,0.7218891978263855
1615903337.3901525,1389,0.7218891978263855
1615903337.513011,1393,0.7218891978263855
1615903342.8878567,1441,0.7218891978263855
1615903343.1193242,1448,0.7218891978263855
1615903344.5406334,1470,0.7218891978263855
1615903344.9252298,1482,0.7218891978263855
1615903345.959416,1492,0.7218891978263855
1615903347.7898414,1522,0.7218891978263855
1615903348.1358542,1533,0.7218891978263855
1615903348.3848772,1541,0.7218891978263855
1615903348.57198,1547,0.7218891978263855
1615903350.371922,1579,0.7218891978263855
1615903351.9608114,1608,0.7218891978263855
1615903353.1059375,1624,0.7218891978263855
1615903353.603829,1640,0.7218891978263855
1615903354.4528713,1644,0.7218891978263855
1615903355.0325484,1661,0.7218891978263855
1615903356.7734146,1696,0.7218891978263855
1615903359.460098,1738,0.7218891978263855
1615903359.77218,1747,0.7218891978263855
1615903360.2850804,1766,0.584693968296051
1615903361.0766914,1771,0.584693968296051
1615903361.3160925,1778,0.584693968296051
1615903361.596899,1787,0.584693968296051
1615903362.7021556,1801,0.584693968296051
1615903362.7637641,1803,0.584693968296051
1615903362.8598487,1806,0.584693968296051
1615903363.143251,1815,0.584693968296051
1615903364.8917146,1850,0.584693968296051
1615903367.8915205,1895,0.584693968296051
1615903368.545513,1913,0.584693968296051
1615903369.538163,1922,0.584693968296051
1615903369.95564,1935,0.584693968296051
1615903370.0494332,1938,0.584693968296051
1615903370.299464,1946,0.584693968296051
1615903372.9240909,1986,0.584693968296051
1615903373.4595635,2003,0.584693968296051
1615903373.7682183,2013,0.584693968296051
1615903374.5054753,2016,0.584693968296051
1615903375.1418264,2036,0.584693968296051
1615903376.9078207,2070,0.584693968296051
1615903377.940305,2082,0.584693968296051
1615903378.6717064,2105,0.584693968296051
1615903381.1746905,2142,0.584693968296051
1615903381.2685707,2145,0.584693968296051
1615903381.2999468,2146,0.584693968296051
1615903381.5492387,2154,0.584693968296051
1615903381.6741903,2158,0.584693968296051
1615903383.0069447,2179,0.36458417773246765
1615903386.0426679,2232,0.36458417773246765
1615903386.284446,2239,0.36458417773246765
1615903386.6069248,2248,0.36458417773246765
1615903388.0915654,2270,0.36458417773246765
1615903388.2250123,2274,0.36458417773246765
1615903388.4879262,2282,0.36458417773246765
1615903388.7389078,2290,0.36458417773246765
1615903389.495872,2294,0.36458417773246765
1615903390.1191123,2314,0.36458417773246765
1615903390.2728488,2319,0.36458417773246765
1615903390.3022935,2320,0.36458417773246765
1615903391.096951,2325,0.36458417773246765
1615903391.5876677,2340,0.36458417773246765
1615903391.764711,2345,0.36458417773246765
1615903393.1378744,2364,0.36458417773246765
1615903393.675808,2380,0.36458417773246765
1615903394.637636,2390,0.36458417773246765
1615903395.0167935,2402,0.36458417773246765
1615903396.5326293,2428,0.36458417773246765
1615903396.8542573,2437,0.36458417773246765
1615903398.6329315,2472,0.36458417773246765
1615903398.66356,2473,0.36458417773246765
1615903398.7248056,2475,0.36458417773246765
1615903401.4897823,2519,0.36458417773246765
1615903401.744391,2527,0.36458417773246765
1615903402.028971,2536,0.36458417773246765
1615903402.0901191,2538,0.36458417773246765
1615903402.890303,2543,0.36458417773246765
1615903403.6968496,2568,0.36458417773246765
1615903403.7267733,2569,0.36458417773246765
1615903405.1392848,2594,0.1435007005929947
1615903405.214394,2596,0.1435007005929947
1615903405.4009256,2601,0.1435007005929947
1615903406.5837886,2615,0.1435007005929947
1615903406.7835608,2621,0.1435007005929947
1615903407.071299,2630,0.1435007005929947
1615903408.3053365,2645,0.1435007005929947
1615903408.4935167,2651,0.1435007005929947
1615903411.3929443,2704,0.1435007005929947
1615903415.3494785,2783,0.1435007005929947
1615903415.501231,2788,0.1435007005929947
1615903416.6548927,2801,0.1435007005929947
1615903418.5568786,2838,0.1435007005929947
1615903419.6383815,2852,0.1435007005929947
1615903421.4889073,2887,0.1435007005929947
1615903425.4660583,2970,0.1435007005929947
1615903427.9314723,3009,0.13299694657325745
1615903428.8017406,3033,0.13299694657325745
1615903431.8151884,3080,0.13299694657325745
1615903432.0699654,3088,0.13299694657325745
1615903433.959276,3124,0.13299694657325745
1615903435.3559952,3143,0.13299694657325745
1615903435.626838,3151,0.13299694657325745
1615903435.725937,3154,0.13299694657325745
1615903439.025572,3212,0.13299694657325745
1615903442.6927385,3268,0.13299694657325745
1615903442.886401,3274,0.13299694657325745
1615903444.2186637,3290,0.13299694657325745
1615903444.8242307,3308,0.13299694657325745
1615903444.856951,3309,0.13299694657325745
1615903446.754203,3343,0.13299694657325745
1615903447.8124833,3353,0.13299694657325745
1615903447.9089558,3356,0.13299694657325745
1615903447.9402235,3357,0.13299694657325745
1615903448.0063283,3359,0.13299694657325745
1615903448.037977,3360,0.13299694657325745
1615903449.508849,3385,0.13299694657325745
1615903451.6976101,3434,0.16142939031124115
1615903454.4314528,3474,0.16142939031124115
1615903456.147878,3505,0.16142939031124115
1615903456.996286,3532,0.16142939031124115
1615903457.8427794,3537,0.16142939031124115
1615903458.5254493,3559,0.16142939031124115
1615903459.819906,3578,0.16142939031124115
1615903460.3036711,3593,0.16142939031124115
1615903461.46644,3609,0.16142939031124115
1615903463.1414664,3638,0.16142939031124115
1615903463.2557516,3641,0.16142939031124115
1615903464.74821,3666,0.16142939031124115
1615903468.1568372,3729,0.16142939031124115
1615903468.7398849,3747,0.16142939031124115
1615903468.8010674,3749,0.16142939031124115
1615903469.4707763,3751,0.16142939031124115
1615903469.7310221,3757,0.16142939031124115
1615903471.3870242,3785,0.16142939031124115
1615903471.8958926,3799,0.16142939031124115
1615903475.4713204,3872,0.12587080895900726
1615903476.2437024,3876,0.12587080895900726
1615903476.6140943,3887,0.12587080895900726
1615903479.69955,3939,0.12587080895900726
1615903479.891937,3944,0.12587080895900726
1615903480.485031,3960,0.12587080895900726
1615903480.6679943,3965,0.12587080895900726
1615903480.7424104,3967,0.12587080895900726
1615903481.6596808,3977,0.12587080895900726
1615903483.3652627,4010,0.12587080895900726
1615903483.7809088,4022,0.12587080895900726
1615903487.028001,4074,0.12587080895900726
1615903487.4223819,4085,0.12587080895900726
1615903488.641908,4102,0.12587080895900726
1615903490.149469,4130,0.12587080895900726
1615903492.0049748,4168,0.12587080895900726
1615903492.355121,4179,0.12587080895900726
1615903492.4452548,4182,0.12587080895900726
1615903496.674693,4257,0.10399933904409409
1615903496.8329868,4262,0.10399933904409409
1615903497.2028434,4273,0.10399933904409409
1615903501.5189245,4346,0.10399933904409409
1615903501.868685,4357,0.10399933904409409
1615903501.901395,4358,0.10399933904409409
1615903501.9639964,4360,0.10399933904409409
1615903502.1222372,4365,0.10399933904409409
1615903502.1530492,4366,0.10399933904409409
1615903503.5633955,4391,0.10399933904409409
1615903503.7209036,4396,0.10399933904409409
1615903503.8149524,4399,0.10399933904409409
1615903504.6894844,4407,0.10399933904409409
1615903505.3297668,4427,0.10399933904409409
1615903505.4228196,4430,0.10399933904409409
1615903506.670656,4446,0.10399933904409409
1615903508.1535618,4468,0.10399933904409409
1615903508.5741954,4481,0.10399933904409409
1615903508.6372678,4483,0.10399933904409409
1615903511.6234353,4533,0.10399933904409409
1615903513.0675695,4557,0.10399933904409409
1615903513.3262436,4564,0.10399933904409409
1615903513.537412,4570,0.10399933904409409
1615903515.0759368,4594,0.10399933904409409
1615903515.182151,4597,0.10399933904409409
1615903518.9358757,4675,0.09944048523902893
1615903520.0891953,4692,0.09944048523902893
1615903521.4495316,4713,0.09944048523902893
1615903521.5581625,4716,0.09944048523902893
1615903523.7100885,4761,0.09944048523902893
1615903523.8068376,4764,0.09944048523902893
1615903524.9784644,4780,0.09944048523902893
1615903526.60664,4811,0.09944048523902893
1615903528.169165,4839,0.09944048523902893
1615903528.4255135,4847,0.09944048523902893
1615903528.5508327,4851,0.09944048523902893
1615903528.8054013,4859,0.09944048523902893
1615903530.6075256,4896,0.09944048523902893
1615903531.445909,4901,0.09944048523902893
1615903533.1037884,4933,0.09944048523902893
1615903533.3742902,4941,0.09944048523902893
1615903533.6944194,4950,0.09944048523902893
1615903535.031061,4971,0.09944048523902893
1615903535.4512663,4983,0.09944048523902893
1615903535.5216863,4985,0.09944048523902893
1615903538.0409534,5023,0.09944048523902893
1615903538.4246113,5035,0.09944048523902893
1615903539.6545844,5054,0.09944048523902893
1615903541.5482924,5097,0.10382742434740067
1615903542.804975,5117,0.10382742434740067
1615903545.159564,5165,0.10382742434740067
1615903545.4813848,5174,0.10382742434740067
1615903546.3145773,5177,0.10382742434740067
1615903550.1145186,5253,0.10382742434740067
1615903550.1773543,5255,0.10382742434740067
1615903550.2088094,5256,0.10382742434740067
1615903553.1169581,5309,0.10382742434740067
1615903553.7443771,5329,0.10382742434740067
1615903554.6526027,5337,0.10382742434740067
1615903556.7798967,5385,0.10382742434740067
1615903557.9888499,5403,0.10382742434740067
1615903558.2448878,5411,0.10382742434740067
1615903559.8672147,5442,0.10382742434740067
1615903563.3177571,5513,0.11749453097581863
1615903565.9185464,5553,0.11749453097581863
1615903566.4954302,5569,0.11749453097581863
1615903567.6327455,5583,0.11749453097581863
1615903568.305061,5604,0.11749453097581863
1615903571.0447857,5644,0.11749453097581863
1615903571.7690206,5666,0.11749453097581863
1615903571.943567,5671,0.11749453097581863
1615903574.9025497,5719,0.11749453097581863
1615903576.6229765,5739,0.11749453097581863
1615903576.687877,5741,0.11749453097581863
1615903578.5176277,5773,0.11749453097581863
1615903580.2862277,5797,0.11749453097581863
1615903580.7463703,5811,0.11749453097581863
1615903583.0125048,5854,0.11749453097581863
1615903584.63932,5882,0.11749453097581863
1615903584.702532,5884,0.11749453097581863
1615903584.8329833,5888,0.11749453097581863
1615903586.0119255,5903,0.11749453097581863
1615903589.4386315,5966,0.11893147975206375
1615903589.5452712,5969,0.11893147975206375
1615903592.6209357,6022,0.11893147975206375
1615903594.2793658,6053,0.11893147975206375
1615903594.312993,6054,0.11893147975206375
1615903594.8639371,6071,0.11893147975206375
1615903594.9562469,6074,0.11893147975206375
1615903597.4769595,6108,0.11893147975206375
1615903597.539186,6110,0.11893147975206375
1615903597.7850876,6117,0.11893147975206375
1615903599.7992384,6153,0.11893147975206375
1615903601.160853,6174,0.11893147975206375
1615903601.9148011,6198,0.11893147975206375
1615903602.7446244,6203,0.11893147975206375
1615903602.9382641,6209,0.11893147975206375
1615903604.4307697,6236,0.11893147975206375
1615903605.0912578,6256,0.11893147975206375
1615903605.245312,6261,0.11893147975206375
1615903606.3515847,6276,0.11893147975206375
1615903606.507319,6281,0.11893147975206375
1615903609.1162493,6324,0.11893147975206375
1615903611.1788683,6373,0.016985610127449036
1615903611.2420766,6375,0.016985610127449036
1615903612.4042056,6391,0.016985610127449036
1615903612.7665195,6401,0.016985610127449036
1615903615.82238,6451,0.016985610127449036
1615903616.4268646,6470,0.016985610127449036
1615903617.485085,6483,0.016985610127449036
1615903617.6835458,6489,0.016985610127449036
1615903618.10855,6502,0.016985610127449036
1615903619.3713775,6520,0.016985610127449036
1615903621.264866,6559,0.016985610127449036
1615903622.687448,6582,0.016985610127449036
1615903622.853582,6587,0.016985610127449036
1615903624.2546194,6611,0.016985610127449036
1615903624.5988657,6622,0.016985610127449036
1615903624.9351587,6633,0.016985610127449036
1615903626.0317538,6646,0.016985610127449036
1615903627.531095,6670,0.016985610127449036
1615903633.975775,6790,0.10997997224330902
1615903634.007313,6791,0.10997997224330902
1615903634.142919,6795,0.10997997224330902
1615903634.827059,6815,0.10997997224330902
1615903634.8582878,6816,0.10997997224330902
1615903635.8281035,6825,0.10997997224330902
1615903637.9744523,6869,0.10997997224330902
1615903638.2278957,6876,0.10997997224330902
1615903638.3414435,6879,0.10997997224330902
1615903639.6519992,6898,0.10997997224330902
1615903642.8844,6952,0.10997997224330902
1615903643.1711895,6961,0.10997997224330902
1615903643.2337005,6963,0.10997997224330902
1615903643.3610752,6967,0.10997997224330902
1615903643.5427845,6973,0.10997997224330902
1615903644.3045945,6976,0.10997997224330902
1615903644.5250397,6983,0.10997997224330902
1615903644.7789395,6991,0.10997997224330902
1615903644.874571,6994,0.10997997224330902
1615903645.88769,7006,0.10997997224330902
1615903646.7526703,7033,0.10997997224330902
1615903647.540217,7037,0.10997997224330902
1615903647.95528,7048,0.10997997224330902
1615903651.8613114,7127,0.10997997224330902
1615903653.0600166,7141,0.10997997224330902
1615903653.3415227,7149,0.10997997224330902
1615903654.4222744,7163,0.10997997224330902
1615903654.455855,7164,0.10997997224330902
1615903656.7075372,7216,0.09356754273176193
1615903659.2702014,7255,0.09356754273176193
1615903660.1836848,7284,0.09356754273176193
1615903660.9109685,7287,0.09356754273176193
1615903661.7305589,7313,0.09356754273176193
1615903663.0136566,7331,0.09356754273176193
1615903663.1466317,7335,0.09356754273176193
1615903664.5758471,7360,0.09356754273176193
1615903667.536133,7412,0.09356754273176193
1615903668.0195196,7427,0.09356754273176193
1615903668.2743373,7435,0.09356754273176193
1615903668.305608,7436,0.09356754273176193
1615903669.702614,7458,0.09356754273176193
1615903670.9418309,7476,0.09356754273176193
1615903672.897877,7516,0.09356754273176193
1615903674.293822,7537,0.09356754273176193
1615903675.9158711,7568,0.09356754273176193
1615903679.6679838,7649,0.11414732038974762
1615903680.6976337,7660,0.11414732038974762
1615903681.3961723,7678,0.11414732038974762
1615903682.417091,7688,0.11414732038974762
1615903682.4507334,7689,0.11414732038974762
1615903683.0551293,7708,0.11414732038974762
1615903684.4009395,7731,0.11414732038974762
1615903685.6410415,7750,0.11414732038974762
1615903687.64328,7789,0.11414732038974762
1615903687.7374408,7792,0.11414732038974762
1615903687.9866803,7799,0.11414732038974762
1615903688.3472934,7809,0.11414732038974762
1615903689.1265004,7812,0.11414732038974762
1615903689.3192155,7817,0.11414732038974762
1615903689.6287134,7827,0.11414732038974762
1615903691.5223923,7860,0.11414732038974762
1615903692.8580465,7879,0.11414732038974762
1615903696.7958581,7958,0.11414732038974762
1615903698.5855882,7993,0.11414732038974762
1615903699.849341,8010,0.11414732038974762
1615903700.34992,8025,0.11414732038974762
1615903702.8437638,8065,0.1124432161450386
1615903703.03568,8071,0.1124432161450386
1615903704.4704385,8096,0.1124432161450386
1615903704.629621,8101,0.1124432161450386
1615903704.7855446,8106,0.1124432161450386
1615903706.0557036,8124,0.1124432161450386
1615903706.4450781,8135,0.1124432161450386
1615903706.5390553,8138,0.1124432161450386
1615903707.8345163,8158,0.1124432161450386
1615903708.0861893,8166,0.1124432161450386
1615903708.4023807,8176,0.1124432161450386
1615903710.2620122,8211,0.1124432161450386
1615903711.1222951,8216,0.1124432161450386
1615903714.6274242,8277,0.1124432161450386
1615903714.6624265,8278,0.1124432161450386
1615903716.367105,8310,0.1124432161450386
1615903718.7274673,8361,0.1124432161450386
1615903719.0190341,8369,0.1124432161450386
1615903719.6513898,8370,0.1124432161450386
1615903721.4225054,8404,0.1124432161450386
1615903721.767376,8415,0.1124432161450386
1615903722.1483393,8427,0.1124432161450386
1615903723.4241126,8444,0.1124432161450386
1615903728.5385504,8535,0.13830538094043732
1615903730.2391746,8559,0.13830538094043732
1615903732.2685523,8589,0.13830538094043732
1615903732.4128823,8593,0.13830538094043732
1615903732.9198139,8607,0.13830538094043732
1615903734.2337344,8624,0.13830538094043732
1615903734.4227428,8630,0.13830538094043732
1615903736.4107237,8672,0.13830538094043732
1615903737.6147196,8688,0.13830538094043732
1615903737.960698,8699,0.13830538094043732
1615903738.2353039,8708,0.13830538094043732
1615903739.1766658,8716,0.13830538094043732
1615903739.807313,8736,0.13830538094043732
1615903739.9618201,8741,0.13830538094043732
1615903740.6894572,8743,0.13830538094043732
1615903740.90134,8749,0.13830538094043732
1615903741.6097987,8769,0.13830538094043732
1615903741.7234986,8772,0.13830538094043732
1615903742.5449235,8777,0.13830538094043732
1615903742.8361955,8786,0.13830538094043732
1615903747.7893517,8876,0.13830538094043732
1615903747.8203564,8877,0.13830538094043732
1615903747.885385,8879,0.13830538094043732
1615903751.0399034,8939,0.06930860131978989
1615903751.1963289,8944,0.06930860131978989
1615903751.3566618,8949,0.06930860131978989
1615903752.461815,8964,0.06930860131978989
1615903754.5554252,9007,0.06930860131978989
1615903754.7807953,9014,0.06930860131978989
1615903756.4660091,9033,0.06930860131978989
1615903756.7946892,9042,0.06930860131978989
1615903758.5827773,9075,0.06930860131978989
1615903758.6134322,9076,0.06930860131978989
1615903759.5804908,9085,0.06930860131978989
1615903761.6363664,9123,0.06930860131978989
1615903761.9029393,9131,0.06930860131978989
1615903762.06364,9136,0.06930860131978989
1615903763.7344072,9168,0.06930860131978989
1615903766.8886328,9215,0.06930860131978989
1615903767.0146556,9219,0.06930860131978989
1615903768.4165716,9242,0.06930860131978989
1615903769.0375223,9260,0.06930860131978989
1615903769.1314106,9263,0.06930860131978989
1615903770.4504893,9284,0.06930860131978989
1615903770.8047295,9295,0.06930860131978989
1615903772.2585635,9319,0.06930860131978989
1615903774.1030562,9360,0.06930860131978989
1615903775.4493663,9377,0.06930860131978989
1615903775.5327885,9379,0.06930860131978989
1615903775.6443846,9382,0.06930860131978989
1615903777.0056052,9403,0.06930860131978989
1615903777.079115,9405,0.06930860131978989
1615903777.261558,9410,0.06930860131978989
1615903777.6608393,9421,0.06930860131978989
1615903778.6716986,9433,0.06930860131978989
1615903779.2119174,9450,0.06930860131978989
1615903780.3703218,9468,0.06930860131978989
1615903780.5733435,9474,0.06930860131978989
1615903780.8873084,9484,0.06930860131978989
1615903782.168009,9503,0.06930860131978989
1615903783.652664,9530,0.06930860131978989
1615903783.9446883,9538,0.06930860131978989
1615903785.288455,9559,0.06930860131978989
1615903786.5956948,9580,0.06930860131978989
1615903788.8945417,9630,0.06930860131978989
1615903789.1124446,9637,0.06930860131978989
1615903792.2274067,9691,0.06930860131978989
1615903792.5836232,9701,0.06930860131978989
1615903793.4067247,9708,0.06930860131978989
1615903794.9360883,9735,0.06930860131978989
1615903797.3658502,9792,0.2388334572315216
1615903798.3359818,9802,0.2388334572315216
1615903798.8495495,9818,0.2388334572315216
1615903799.833148,9827,0.2388334572315216
1615903801.6033666,9859,0.2388334572315216
1615903802.274901,9880,0.2388334572315216
1615903805.0213645,9923,0.2388334572315216
1615903805.1203885,9926,0.2388334572315216
1615903805.7972748,9946,0.2388334572315216
1615903806.7130911,9953,0.2388334572315216
1615903807.5358622,9979,0.2388334572315216
1615903812.3448942,10049,0.2388334572315216
1615903812.6366577,10058,0.2388334572315216
1615903812.8571334,10065,0.2388334572315216
1615903813.8901432,10078,0.2388334572315216
1615903814.6425457,10100,0.2388334572315216
1615903815.664077,10111,0.2388334572315216
1615903816.0120676,10122,0.2388334572315216
1615903817.1013935,10138,0.2388334572315216
1615903817.8556447,10162,0.2388334572315216
1615903818.697379,10168,0.2388334572315216
1615903821.1316385,10229,0.09084008634090424
1615903822.724354,10247,0.09084008634090424
1615903826.0114634,10308,0.09084008634090424
1615903826.3088222,10317,0.09084008634090424
1615903828.988634,10361,0.09084008634090424
1615903830.5383933,10389,0.09084008634090424
1615903830.6347456,10392,0.09084008634090424
1615903832.557753,10432,0.09084008634090424
1615903834.0360847,10456,0.09084008634090424
1615903837.4685073,10521,0.09084008634090424
1615903841.4416692,10599,0.09084008634090424
1615903842.30654,10604,0.09084008634090424
1615903842.416613,10607,0.09084008634090424
1615903842.925647,10621,0.09084008634090424
1615903845.7849555,10673,0.07247430831193924
1615903847.3294842,10696,0.07247430831193924
1615903847.5293412,10702,0.07247430831193924
1615903848.0224686,10717,0.07247430831193924
1615903848.226846,10723,0.07247430831193924
1615903849.275079,10733,0.07247430831193924
1615903850.8566551,10757,0.07247430831193924
1615903851.4064717,10774,0.07247430831193924
1615903852.7730896,10796,0.07247430831193924
1615903854.6813374,10834,0.07247430831193924
1615903855.0823205,10845,0.07247430831193924
1615903856.4157403,10865,0.07247430831193924
1615903856.6493082,10872,0.07247430831193924
1615903856.8159688,10877,0.07247430831193924
1615903861.407518,10955,0.07247430831193924
1615903863.0064,10985,0.07247430831193924
1615903863.1010225,10988,0.07247430831193924
1615903863.6004534,11003,0.07247430831193924
1615903864.4476118,11009,0.07247430831193924
1615903864.6117926,11014,0.07247430831193924
1615903866.20216,11043,0.07247430831193924
1615903866.6460989,11057,0.07247430831193924
1615903869.791989,11110,0.07247430831193924
1615903870.139869,11120,0.07247430831193924
1615903870.2721334,11124,0.07247430831193924
1615903870.306101,11125,0.07247430831193924
1615903871.9008055,11153,0.07247430831193924
1615903872.8569376,11162,0.07247430831193924
1615903873.6047823,11185,0.07247430831193924
1615903873.6352344,11186,0.07247430831193924
1615903874.7000127,11198,0.07247430831193924
1615903876.354995,11229,0.07247430831193924
1615903876.6347392,11238,0.07247430831193924
1615903877.896626,11255,0.07247430831193924
1615903878.085678,11260,0.07247430831193924
1615903878.4457428,11269,0.07247430831193924
1615903878.7434912,11277,0.07247430831193924
1615903879.7295387,11285,0.07247430831193924
1615903880.2854013,11302,0.07247430831193924
1615903881.8555984,11332,0.07247430831193924
1615903882.1666703,11342,0.07247430831193924
1615903884.692568,11379,0.07247430831193924
1615903884.980223,11388,0.07247430831193924
1615903885.0120625,11389,0.07247430831193924
1615903886.3530843,11411,0.07247430831193924
1615903886.611097,11418,0.07247430831193924
1615903888.2277787,11446,0.07247430831193924
1615903888.259629,11447,0.07247430831193924
1615903888.5484436,11456,0.07247430831193924
1615903888.7081776,11461,0.07247430831193924
1615903889.7062492,11472,0.07247430831193924
1615903890.0185394,11481,0.07247430831193924
1615903890.462677,11495,0.07247430831193924
1615903895.1068287,11577,0.09034527838230133
1615903895.2007644,11580,0.09034527838230133
1615903895.4862814,11589,0.09034527838230133
1615903896.924122,11614,0.09034527838230133
1615903897.0484276,11618,0.09034527838230133
1615903897.9628618,11627,0.09034527838230133
1615903898.4144294,11641,0.09034527838230133
1615903898.6048121,11647,0.09034527838230133
1615903898.6671817,11649,0.09034527838230133
1615903900.579776,11683,0.09034527838230133
1615903901.4333816,11689,0.09034527838230133
1615903901.632526,11695,0.09034527838230133
1615903901.6981568,11697,0.09034527838230133
1615903902.043051,11708,0.09034527838230133
1615903902.1936023,11713,0.09034527838230133
1615903903.3081572,11727,0.09034527838230133
1615903903.5946102,11736,0.09034527838230133
1615903904.8410335,11752,0.09034527838230133
1615903905.7494164,11777,0.09034527838230133
1615903907.109837,11796,0.09034527838230133
1615903907.432079,11805,0.09034527838230133
1615903908.6707404,11823,0.09034527838230133
1615903910.1898985,11850,0.09034527838230133
1615903911.660854,11873,0.09034527838230133
1615903911.724991,11875,0.09034527838230133
1615903911.7584066,11876,0.09034527838230133
1615903915.2263563,11935,0.09034527838230133
1615903915.333279,11938,0.09034527838230133
1615903915.633462,11947,0.09034527838230133
1615903920.0410132,12032,0.067276731133461
1615903921.7044983,12063,0.067276731133461
1615903922.3405523,12083,0.067276731133461
1615903923.567556,12102,0.067276731133461
1615903925.2025003,12133,0.067276731133461
1615903925.4563217,12141,0.067276731133461
1615903925.519995,12143,0.067276731133461
1615903927.339274,12177,0.067276731133461
1615903928.5333686,12194,0.067276731133461
1615903929.8490882,12214,0.067276731133461
1615903930.7908301,12242,0.067276731133461
1615903931.5730045,12245,0.067276731133461
1615903931.619461,12246,0.067276731133461
1615903931.817801,12252,0.067276731133461
1615903931.8833246,12254,0.067276731133461
1615903932.4389167,12271,0.067276731133461
1615903933.3495464,12279,0.067276731133461
1615903933.633361,12288,0.067276731133461
1615903934.109122,12303,0.067276731133461
1615903935.294426,12319,0.067276731133461
1615903937.1607518,12358,0.067276731133461
1615903938.1759648,12370,0.067276731133461
1615903938.247968,12372,0.067276731133461
1615903938.6031847,12382,0.067276731133461
1615903938.997535,12393,0.067276731133461
1615903942.3747556,12456,0.13305971026420593
1615903942.4448225,12458,0.13305971026420593
1615903943.7839973,12475,0.13305971026420593
1615903945.1384602,12494,0.13305971026420593
1615903946.9502754,12530,0.13305971026420593
1615903948.4644153,12557,0.13305971026420593
1615903948.653023,12563,0.13305971026420593
1615903948.940167,12572,0.13305971026420593
1615903950.5707304,12602,0.13305971026420593
1615903951.9031317,12625,0.13305971026420593
1615903951.9348233,12626,0.13305971026420593
1615903952.5757873,12644,0.13305971026420593
1615903954.1326375,12672,0.13305971026420593
1615903954.2892027,12677,0.13305971026420593
1615903955.8262646,12704,0.13305971026420593
1615903956.9378045,12717,0.13305971026420593
1615903957.0110266,12719,0.13305971026420593
1615903957.0460167,12720,0.13305971026420593
1615903957.7748358,12740,0.13305971026420593
1615903958.6160953,12745,0.13305971026420593
1615903959.0614007,12759,0.13305971026420593
1615903959.3764946,12769,0.13305971026420593
1615903960.3536499,12774,0.13305971026420593
1615903960.6214118,12781,0.13305971026420593
1615903961.3185008,12800,0.13305971026420593
1615903962.4249046,12812,0.13305971026420593
1615903967.079584,12899,5.157370105735026e-05
1615903970.5394926,12961,5.157370105735026e-05
1615903971.0171976,12976,5.157370105735026e-05
1615903971.3616679,12987,5.157370105735026e-05
1615903972.1798038,12991,5.157370105735026e-05
1615903972.7576966,13007,5.157370105735026e-05
1615903974.4894826,13040,5.157370105735026e-05
1615903974.7734547,13049,5.157370105735026e-05
1615903977.5012324,13093,5.157370105735026e-05
1615903978.919703,13113,5.157370105735026e-05
1615903979.0327246,13116,5.157370105735026e-05
1615903979.5718446,13132,5.157370105735026e-05
1615903980.6676123,13148,5.157370105735026e-05
1615903984.2608197,13219,5.157370105735026e-05
1615903984.5475461,13228,5.157370105735026e-05
1615903986.187351,13259,5.157370105735026e-05
1615903987.3806267,13278,5.157370105735026e-05
1615903987.4767754,13281,5.157370105735026e-05
1615903991.213451,13357,0.10902851819992065
1615903994.6333013,13422,0.10902851819992065
1615903995.5166483,13428,0.10902851819992065
1615903995.5812023,13430,0.10902851819992065
1615903996.246697,13451,0.10902851819992065
1615903997.640436,13473,0.10902851819992065
1615903999.2172706,13502,0.10902851819992065
1615904001.970268,13548,0.10902851819992065
1615904002.8622432,13576,0.10902851819992065
1615904006.0112586,13635,0.10902851819992065
1615904007.3409953,13651,0.10902851819992065
1615904009.2631462,13682,0.10902851819992065
1615904009.5138466,13690,0.10902851819992065
1615904010.808028,13711,0.10902851819992065
1615904012.241805,13736,0.10902851819992065
1615904012.3991883,13741,0.10902851819992065
1615904015.6108024,13811,0.06094292178750038
1615904016.0178668,13824,0.06094292178750038
1615904016.8979812,13830,0.06094292178750038
1615904019.0257635,13872,0.06094292178750038
1615904019.0566216,13873,0.06094292178750038
1615904020.3903356,13893,0.06094292178750038
1615904023.4336998,13951,0.06094292178750038
1615904023.9691858,13968,0.06094292178750038
1615904025.4636836,13995,0.06094292178750038
1615904025.4952753,13996,0.06094292178750038
1615904025.7477987,14004,0.06094292178750038
1615904026.7967148,14016,0.06094292178750038
1615904027.2103055,14028,0.06094292178750038
1615904028.327863,14043,0.06094292178750038
1615904028.4674296,14047,0.06094292178750038
1615904029.0036376,14064,0.06094292178750038
1615904030.2646794,14082,0.06094292178750038
1615904030.82011,14100,0.06094292178750038
1615904031.9888644,14115,0.06094292178750038
1615904032.3014872,14125,0.06094292178750038
1615904032.3956668,14128,0.06094292178750038
1615904033.3571064,14140,0.06094292178750038
1615904033.3886569,14141,0.06094292178750038
1615904033.5153613,14145,0.06094292178750038
1615904035.1020362,14173,0.06094292178750038
1615904036.5977528,14199,0.06094292178750038
1615904041.5024097,14292,0.14279700815677643
1615904042.0721977,14307,0.14279700815677643
1615904043.9933715,14343,0.14279700815677643
1615904044.168928,14348,0.14279700815677643
1615904046.9998114,14396,0.14279700815677643
1615904047.1265898,14400,0.14279700815677643
1615904048.4140306,14420,0.14279700815677643
1615904050.5531502,14469,0.14279700815677643
1615904052.0359592,14495,0.14279700815677643
1615904052.1296947,14498,0.14279700815677643
1615904054.8003237,14540,0.14279700815677643
1615904055.3408365,14556,0.14279700815677643
1615904057.107908,14591,0.14279700815677643
1615904058.2320309,14606,0.14279700815677643
1615904058.520047,14614,0.14279700815677643
1615904058.7278492,14620,0.14279700815677643
1615904064.786881,14734,0.1853151023387909
1615904064.885213,14737,0.1853151023387909
1615904064.9808056,14740,0.1853151023387909
1615904065.4688373,14753,0.1853151023387909
1615904067.0438237,14780,0.1853151023387909
1615904068.6016276,14805,0.1853151023387909
1615904068.8489556,14812,0.1853151023387909
1615904070.2511375,14834,0.1853151023387909
1615904071.6884253,14855,0.1853151023387909
1615904072.131436,14868,0.1853151023387909
1615904074.0132558,14903,0.1853151023387909
1615904075.4863038,14926,0.1853151023387909
1615904075.584603,14929,0.1853151023387909
1615904076.6789007,14942,0.1853151023387909
1615904076.8083055,14946,0.1853151023387909
1615904079.0001235,14995,0.1853151023387909
1615904079.0315568,14996,0.1853151023387909
1615904080.3001177,15015,0.1853151023387909
1615904080.3959053,15018,0.1853151023387909
1615904080.6802053,15027,0.1853151023387909
1615904080.7107275,15028,0.1853151023387909
1615904080.9052541,15034,0.1853151023387909
1615904082.371713,15054,0.1853151023387909
1615904082.4425042,15056,0.1853151023387909
1615904083.7291958,15074,0.1853151023387909
1615904089.6814394,15191,0.20442041754722595
1615904090.1285267,15205,0.20442041754722595
1615904090.320026,15211,0.20442041754722595
1615904092.115324,15245,0.20442041754722595
1615904094.920202,15286,0.20442041754722595
1615904096.5275772,15314,0.20442041754722595
1615904097.3924453,15341,0.20442041754722595
1615904098.2548933,15346,0.20442041754722595
1615904098.4544084,15352,0.20442041754722595
1615904099.205117,15375,0.20442041754722595
1615904101.711623,15412,0.20442041754722595
1615904101.7491415,15413,0.20442041754722595
1615904101.976916,15419,0.20442041754722595
1615904102.3151634,15428,0.20442041754722595
1615904103.591755,15445,0.20442041754722595
1615904104.0188413,15457,0.20442041754722595
1615904104.230138,15463,0.20442041754722595
1615904105.5407078,15483,0.20442041754722595
1615904105.6672504,15487,0.20442041754722595
1615904107.060725,15511,0.20442041754722595
1615904107.4103646,15522,0.20442041754722595
1615904110.316378,15572,0.20442041754722595
1615904114.9728904,15667,0.15647846460342407
1615904116.3509274,15690,0.15647846460342407
1615904118.151787,15726,0.15647846460342407
1615904119.5795019,15750,0.15647846460342407
1615904119.65946,15752,0.15647846460342407
1615904119.6926906,15753,0.15647846460342407
1615904122.963984,15813,0.15647846460342407
1615904123.4760225,15828,0.15647846460342407
1615904123.6709688,15834,0.15647846460342407
1615904125.2449625,15864,0.15647846460342407
1615904126.2363153,15873,0.15647846460342407
1615904126.3686044,15877,0.15647846460342407
1615904126.5669568,15883,0.15647846460342407
1615904127.069628,15899,0.15647846460342407
1615904129.9313004,15942,0.15647846460342407
1615904130.3262942,15954,0.15647846460342407
1615904131.6145198,15975,0.15647846460342407
1615904131.6460156,15976,0.15647846460342407
1615904131.774896,15980,0.15647846460342407
1615904131.9032972,15984,0.15647846460342407
1615904132.0321715,15988,0.15647846460342407
1615904133.2639513,16005,0.15647846460342407
1615904133.4577672,16011,0.15647846460342407
1615904133.5861237,16015,0.15647846460342407
1615904133.6491394,16017,0.15647846460342407
1615904135.0711744,16042,0.15647846460342407
1615904139.6130683,16135,0.2510629892349243
1615904139.8513107,16142,0.2510629892349243
1615904139.884039,16143,0.2510629892349243
1615904141.119246,16162,0.2510629892349243
1615904142.8237877,16194,0.2510629892349243
1615904142.85697,16195,0.2510629892349243
1615904142.8880641,16196,0.2510629892349243
1615904144.3272831,16220,0.2510629892349243
1615904144.7777371,16234,0.2510629892349243
1615904147.802569,16285,0.2510629892349243
1615904148.2305076,16297,0.2510629892349243
1615904151.8423083,16360,0.2510629892349243
1615904154.6877968,16402,0.2510629892349243
1615904154.819214,16406,0.2510629892349243
1615904156.9892166,16450,0.2510629892349243
1615904157.053901,16452,0.2510629892349243
1615904158.3344595,16469,0.2510629892349243
1615904160.3627615,16506,0.2510629892349243
1615904165.604269,16614,0.2671213448047638
1615904166.4309459,16619,0.2671213448047638
1615904166.4960132,16621,0.2671213448047638
1615904166.8121119,16631,0.2671213448047638
1615904168.0140173,16649,0.2671213448047638
1615904168.7420993,16672,0.2671213448047638
1615904169.891163,16689,0.2671213448047638
1615904170.0804906,16695,0.2671213448047638
1615904170.3047802,16702,0.2671213448047638
1615904173.1482954,16749,0.2671213448047638
1615904173.306303,16754,0.2671213448047638
1615904173.8081565,16770,0.2671213448047638
1615904174.6378565,16776,0.2671213448047638
1615904174.9529924,16786,0.2671213448047638
1615904176.1892562,16804,0.2671213448047638
1615904176.4159951,16811,0.2671213448047638
1615904176.813399,16821,0.2671213448047638
1615904176.8490946,16822,0.2671213448047638
1615904176.883451,16823,0.2671213448047638
1615904178.0959287,16836,0.2671213448047638
1615904179.3717048,16855,0.2671213448047638
1615904181.0329645,16875,0.2671213448047638
1615904181.412206,16886,0.2671213448047638
1615904184.2413542,16933,0.2671213448047638
1615904184.628026,16945,0.2671213448047638
1615904184.9717686,16956,0.2671213448047638
1615904192.7264078,17103,0.18762317299842834
1615904194.3876367,17134,0.18762317299842834
1615904196.2388155,17171,0.18762317299842834
1615904197.7198439,17195,0.18762317299842834
1615904198.0109873,17204,0.18762317299842834
1615904198.908923,17210,0.18762317299842834
1615904199.4613702,17225,0.18762317299842834
1615904200.8558564,17242,0.18762317299842834
1615904201.3048046,17256,0.18762317299842834
1615904201.3991275,17259,0.18762317299842834
1615904202.6190898,17278,0.18762317299842834
1615904203.2634091,17297,0.18762317299842834
1615904207.9643826,17377,0.18762317299842834
1615904209.7142544,17410,0.18762317299842834
1615904209.9595482,17418,0.18762317299842834
1615904210.8069592,17424,0.18762317299842834
1615904211.5976517,17448,0.18762317299842834
1615904211.6297224,17449,0.18762317299842834
1615904212.5140045,17456,0.18762317299842834
1615904214.2654183,17487,0.18762317299842834
1615904219.7337995,17601,0.11282584071159363
1615904220.8145726,17613,0.11282584071159363
1615904221.409665,17630,0.11282584071159363
1615904221.540452,17634,0.11282584071159363
1615904224.7393062,17693,0.11282584071159363
1615904225.8356164,17706,0.11282584071159363
1615904226.1562104,17716,0.11282584071159363
1615904226.2833807,17720,0.11282584071159363
1615904226.4726684,17726,0.11282584071159363
1615904227.8184726,17745,0.11282584071159363
1615904229.2471304,17767,0.11282584071159363
1615904229.662974,17780,0.11282584071159363
1615904232.8164508,17839,0.11282584071159363
1615904234.1988182,17861,0.11282584071159363
1615904234.325046,17865,0.11282584071159363
1615904234.3922982,17867,0.11282584071159363
1615904234.4263752,17868,0.11282584071159363
1615904234.748853,17878,0.11282584071159363
1615904236.0651062,17898,0.11282584071159363
1615904237.5962517,17924,0.11282584071159363
1615904239.331426,17958,0.11282584071159363
1615904239.6171637,17967,0.11282584071159363
1615904247.3334215,18115,0.14651918411254883
1615904250.477294,18169,0.14651918411254883
1615904251.4191377,18195,0.14651918411254883
1615904252.1980906,18200,0.14651918411254883
1615904252.8424258,18220,0.14651918411254883
1615904255.8931582,18271,0.14651918411254883
1615904256.0353491,18275,0.14651918411254883
1615904257.8036976,18307,0.14651918411254883
1615904260.8129532,18356,0.14651918411254883
1615904261.455117,18376,0.14651918411254883
1615904263.2251735,18408,0.14651918411254883
1615904264.4244516,18418,0.14651918411254883
1615904264.4600153,18419,0.14651918411254883
1615904265.3294518,18444,0.14651918411254883
1615904266.1605732,18449,0.14651918411254883
1615904266.2888234,18453,0.14651918411254883
1615904266.7363584,18467,0.14651918411254883
1615904274.3263242,18606,0.18607884645462036
1615904274.8088622,18621,0.18607884645462036
1615904275.78343,18631,0.18607884645462036
1615904279.7495832,18706,0.18607884645462036
1615904283.3010674,18773,0.18607884645462036
1615904284.9197214,18804,0.18607884645462036
1615904286.8001075,18838,0.18607884645462036
1615904286.8355646,18839,0.18607884645462036
1615904288.2584965,18861,0.18607884645462036
1615904290.1833184,18899,0.18607884645462036
1615904290.336369,18904,0.18607884645462036
1615904290.4838064,18909,0.18607884645462036
1615904291.58326,18919,0.18607884645462036
1615904293.1103191,18946,0.18607884645462036
1615904293.1398642,18947,0.18607884645462036
1615904293.352173,18954,0.18607884645462036
1615904299.127342,19070,0.10521949827671051
1615904299.5005817,19081,0.10521949827671051
1615904300.815061,19099,0.10521949827671051
1615904300.879449,19101,0.10521949827671051
1615904301.7037392,19124,0.10521949827671051
1615904301.7381153,19125,0.10521949827671051
1615904301.7718635,19126,0.10521949827671051
1615904302.5888846,19129,0.10521949827671051
1615904303.1854193,19148,0.10521949827671051
1615904305.152934,19183,0.10521949827671051
1615904306.3215876,19196,0.10521949827671051
1615904306.4704125,19200,0.10521949827671051
1615904306.913848,19213,0.10521949827671051
1615904307.0410476,19214,0.10521949827671051
1615904308.0575993,19224,0.10521949827671051
1615904308.4419706,19235,0.10521949827671051
1615904308.7498705,19245,0.10521949827671051
1615904309.575413,19253,0.10521949827671051
1615904309.956122,19263,0.10521949827671051
1615904312.1520944,19312,0.10521949827671051
1615904313.1440618,19320,0.10521949827671051
1615904313.2755573,19324,0.10521949827671051
1615904315.8615654,19352,0.10521949827671051
1615904316.3489063,19366,0.10521949827671051
1615904316.5493324,19372,0.10521949827671051
1615904317.851093,19386,0.10521949827671051
1615904317.9211493,19388,0.10521949827671051
1615904318.1660259,19395,0.10521949827671051
1615904318.306285,19399,0.10521949827671051
1615904318.4069448,19402,0.10521949827671051
1615904318.4403725,19403,0.10521949827671051
1615904319.3621643,19407,0.10521949827671051
1615904319.5395944,19412,0.10521949827671051
1615904320.1618712,19432,0.10521949827671051
1615904321.2538006,19442,0.10521949827671051
1615904321.4000332,19446,0.10521949827671051
1615904321.8970516,19462,0.10521949827671051
1615904328.7096972,19583,0.04022207483649254
1615904330.5343654,19619,0.04022207483649254
1615904330.5633874,19620,0.04022207483649254
1615904331.4526508,19627,0.04022207483649254
1615904331.815398,19638,0.04022207483649254
1615904332.1909273,19649,0.04022207483649254
1615904333.4401677,19668,0.04022207483649254
1615904334.6859396,19687,0.04022207483649254
1615904334.7186184,19688,0.04022207483649254
1615904334.8743474,19693,0.04022207483649254
1615904336.445319,19720,0.04022207483649254
1615904337.0593495,19738,0.04022207483649254
1615904338.4370096,19758,0.04022207483649254
1615904343.9211597,19869,0.04022207483649254
1615904344.8918395,19878,0.04022207483649254
1615904345.4017117,19894,0.04022207483649254
1615904345.4898157,19897,0.04022207483649254
1615904346.4381213,19906,0.04022207483649254
1615904347.9477315,19934,0.04022207483649254
1615904349.730107,19968,0.04022207483649254
1615904349.7626264,19969,0.04022207483649254
1615904349.828838,19971,0.04022207483649254


==> line_analysis/figure_data/figure1/palnsgd_upd_step_1_25.csv <==
Wall time,Step,Value
1615977478.9305208,28,0.6977164149284363
1615977479.5967987,34,0.6977164149284363
1615977480.1183722,50,0.6977164149284363
1615977480.1815813,52,0.6977164149284363
1615977480.270793,55,0.6977164149284363
1615977481.3070838,66,0.6977164149284363
1615977481.7548754,81,0.6977164149284363
1615977481.844681,84,0.6977164149284363
1615977483.2024608,104,0.6977164149284363
1615977483.715607,123,0.935075581073761
1615977484.5221457,127,0.935075581073761
1615977485.1286209,147,0.935075581073761
1615977486.7318566,176,0.935075581073761
1615977486.8212142,179,0.935075581073761
1615977487.812647,188,0.935075581073761
1615977488.1705103,199,0.935075581073761
1615977488.3214307,204,0.935075581073761
1615977488.3816445,206,0.935075581073761
1615977491.213594,250,0.935075581073761
1615977491.3653026,255,0.935075581073761
1615977491.8235185,270,0.935075581073761
1615977491.9948363,276,0.935075581073761
1615977493.0161343,281,0.935075581073761
1615977493.2497294,288,0.935075581073761
1615977493.4432907,294,0.935075581073761
1615977494.7895563,313,0.935075581073761
1615977495.3171792,329,0.935075581073761
1615977495.379445,331,0.935075581073761
1615977495.6100433,339,0.935075581073761
1615977496.6868696,351,0.935075581073761
1615977496.9584548,360,0.935075581073761
1615977497.220365,368,0.935075581073761
1615977498.418431,384,0.935075581073761
1615977498.5415795,388,0.935075581073761
1615977501.642881,442,0.935075581073761
1615977501.6755493,443,0.935075581073761
1615977502.1993582,460,0.935075581073761
1615977502.2886453,463,0.935075581073761
1615977503.0436084,466,0.935075581073761
1615977503.5028043,481,0.935075581073761
1615977503.5956476,484,0.935075581073761
1615977503.6252844,485,0.935075581073761
1615977503.9153407,495,0.935075581073761
1615977505.1840363,514,0.935075581073761
1615977506.8505173,546,1.0
1615977508.1187143,563,1.0
1615977508.2757955,568,1.0
1615977509.780606,595,1.0
1615977510.0872855,605,1.0
1615977510.2693586,611,1.0
1615977510.4699154,618,1.0
1615977510.4980178,619,1.0
1615977512.8677979,652,1.0
1615977512.9425595,654,1.0
1615977513.3005962,666,1.0
1615977513.510865,673,1.0
1615977513.5404944,674,1.0
1615977513.5979426,676,1.0
1615977513.6816561,679,1.0
1615977513.737371,681,1.0
1615977514.8281827,693,1.0
1615977515.1502314,703,1.0
1615977516.4241257,720,1.0
1615977518.0558717,746,1.0
1615977518.1802802,750,1.0
1615977518.3042254,754,1.0
1615977518.5579426,762,1.0
1615977518.8295057,771,1.0
1615977520.0039542,784,1.0
1615977520.1254842,788,1.0
1615977520.401299,797,1.0
1615977520.5212116,801,1.0
1615977520.582692,803,1.0
1615977520.6457582,805,1.0
1615977523.6096587,812,1.0
1615977523.7679393,817,1.0
1615977523.8298264,819,1.0
1615977523.9831874,824,1.0
1615977524.0429583,826,1.0
1615977524.1703727,830,1.0
1615977524.2915876,834,1.0
1615977525.2188377,840,1.0
1615977525.2488,841,1.0
1615977525.9560757,864,1.0
1615977526.8186672,868,1.0
1615977528.607929,901,1.0
1615977528.8346453,908,1.0
1615977529.028858,914,1.0
1615977529.4736145,928,1.0
1615977530.6761265,944,0.8741114139556885
1615977530.9387164,951,0.8741114139556885
1615977531.0030897,953,0.8741114139556885
1615977531.1959045,959,0.8741114139556885
1615977532.0330403,961,0.8741114139556885
1615977532.4659243,975,0.8741114139556885
1615977532.4958222,976,0.8741114139556885
1615977532.7995162,986,0.8741114139556885
1615977532.8900685,989,0.8741114139556885
1615977533.9769218,998,0.8741114139556885
1615977534.1131966,1002,0.8741114139556885
1615977534.2378097,1006,0.8741114139556885
1615977534.51155,1015,0.8741114139556885
1615977534.542031,1016,0.8741114139556885
1615977534.7201076,1022,0.8741114139556885
1615977535.549588,1023,0.8741114139556885
1615977535.7016172,1028,0.8741114139556885
1615977536.255399,1046,0.8741114139556885
1615977536.3447723,1049,0.8741114139556885
1615977537.299308,1058,0.8741114139556885
1615977538.9503105,1088,0.8741114139556885
1615977539.3885732,1101,0.8741114139556885
1615977539.5822618,1107,0.8741114139556885
1615977539.677828,1110,0.8741114139556885
1615977539.7402945,1112,0.8741114139556885
1615977540.6117198,1116,0.8741114139556885
1615977540.814919,1122,0.8741114139556885
1615977540.975031,1127,0.8741114139556885
1615977541.2862008,1137,0.8741114139556885
1615977541.469128,1143,0.8741114139556885
1615977542.355966,1148,0.8741114139556885
1615977542.6785533,1158,0.8741114139556885
1615977544.7068229,1200,0.8741114139556885
1615977544.8270836,1204,0.8741114139556885
1615977544.8566034,1205,0.8741114139556885
1615977544.88877,1206,0.8741114139556885
1615977546.2428088,1224,0.8741114139556885
1615977546.6324987,1237,0.8741114139556885
1615977547.758751,1250,0.8741114139556885
1615977549.4022427,1276,0.8741114139556885
1615977549.8053398,1288,0.8741114139556885
1615977550.1482751,1299,0.8741114139556885
1615977550.9311302,1302,0.8741114139556885
1615977551.0320122,1305,0.8741114139556885
1615977551.6630623,1325,0.8741114139556885
1615977551.8455336,1331,0.8741114139556885
1615977552.9132378,1338,0.8741114139556885
1615977553.4287872,1356,1.0
1615977554.7193747,1372,1.0
1615977554.8160834,1375,1.0
1615977555.1600974,1386,1.0
1615977555.251311,1389,1.0
1615977555.3408728,1392,1.0
1615977555.3707647,1393,1.0
1615977558.3235183,1441,1.0
1615977558.415616,1444,1.0
1615977558.506115,1447,1.0
1615977558.5365093,1448,1.0
1615977559.8901713,1470,1.0
1615977560.270039,1482,1.0
1615977560.3297946,1484,1.0
1615977561.3220596,1492,1.0
1615977561.4423883,1496,1.0
1615977562.9603364,1521,1.0
1615977562.9932718,1522,1.0
1615977563.3483667,1533,1.0
1615977563.6056697,1541,1.0
1615977563.727715,1545,1.0
1615977563.7877123,1547,1.0
1615977565.5219262,1579,1.0
1615977566.292777,1583,1.0
1615977567.0689821,1608,1.0
1615977568.3974876,1624,1.0
1615977568.4289956,1625,1.0
1615977568.8975084,1640,1.0
1615977569.7168796,1644,1.0
1615977570.2212903,1660,1.0
1615977570.253073,1661,1.0
1615977571.7273266,1683,1.0
1615977571.8917842,1688,1.0
1615977572.0530963,1693,1.0
1615977572.148549,1696,1.0
1615977572.299191,1701,1.0
1615977572.3888097,1704,1.0
1615977573.480719,1716,1.0
1615977573.7254508,1724,1.0
1615977573.937927,1731,1.0
1615977574.965396,1738,1.0
1615977575.2603858,1747,1.0
1615977575.3850882,1751,1.0
1615977575.777645,1766,0.8987123966217041
1615977576.6849926,1768,0.8987123966217041
1615977576.7861931,1771,0.8987123966217041
1615977577.0136373,1778,0.8987123966217041
1615977577.3032022,1787,0.8987123966217041
1615977577.608399,1797,0.8987123966217041
1615977578.4569397,1801,0.8987123966217041
1615977578.5213566,1803,0.8987123966217041
1615977578.6187007,1806,0.8987123966217041
1615977578.7795312,1811,0.8987123966217041
1615977578.8773475,1814,0.8987123966217041
1615977578.9092247,1815,0.8987123966217041
1615977580.2898247,1835,0.8987123966217041
1615977580.562085,1844,0.8987123966217041
1615977580.7452223,1850,0.8987123966217041
1615977580.9558465,1857,0.8987123966217041
1615977580.986165,1858,0.8987123966217041
1615977581.9373055,1867,0.8987123966217041
1615977582.152874,1874,0.8987123966217041
1615977583.6081529,1895,0.8987123966217041
1615977583.7382085,1899,0.8987123966217041
1615977584.0647442,1909,0.8987123966217041
1615977584.1910853,1913,0.8987123966217041
1615977585.233539,1922,0.8987123966217041
1615977585.6638548,1935,0.8987123966217041
1615977585.7545862,1938,0.8987123966217041
1615977585.9584677,1944,0.8987123966217041
1615977586.0217416,1946,0.8987123966217041
1615977587.8442442,1980,0.8987123966217041
1615977588.846309,1986,0.8987123966217041
1615977589.3642,2003,0.8987123966217041
1615977589.6702838,2013,0.8987123966217041
1615977590.5322394,2016,0.8987123966217041
1615977590.605769,2018,0.8987123966217041
1615977591.1857247,2036,0.8987123966217041
1615977592.3032944,2050,0.8987123966217041
1615977592.363476,2052,0.8987123966217041
1615977592.9198725,2070,0.8987123966217041
1615977593.0389123,2074,0.8987123966217041
1615977594.1416948,2082,0.8987123966217041
1615977594.6606262,2099,0.8987123966217041
1615977594.8393815,2105,0.8987123966217041
1615977596.3816023,2129,0.8987123966217041
1615977597.5123043,2142,0.8987123966217041
1615977597.6132894,2145,0.8987123966217041
1615977597.6449714,2146,0.8987123966217041
1615977597.7109475,2148,0.8987123966217041
1615977597.7770576,2150,0.8987123966217041
1615977597.90138,2154,0.8987123966217041
1615977598.0230353,2158,0.8987123966217041
1615977599.3388038,2179,0.922483503818512
1615977599.8210833,2194,0.922483503818512
1615977601.7026665,2228,0.922483503818512
1615977602.5368345,2232,0.922483503818512
1615977602.7604387,2239,0.922483503818512
1615977603.037691,2248,0.922483503818512
1615977603.4030561,2260,0.922483503818512
1615977604.416708,2270,0.922483503818512
1615977604.4788442,2272,0.922483503818512
1615977604.5403874,2274,0.922483503818512
1615977604.6986759,2279,0.922483503818512
1615977604.791361,2282,0.922483503818512
1615977605.033407,2290,0.922483503818512
1615977605.7968714,2294,0.922483503818512
1615977606.429416,2314,0.922483503818512
1615977606.5805867,2319,0.922483503818512
1615977606.6103833,2320,0.922483503818512
1615977606.6686857,2322,0.922483503818512
1615977607.4111154,2325,0.922483503818512
1615977607.5462024,2329,0.922483503818512
1615977607.5783272,2330,0.922483503818512
1615977607.7942636,2337,0.922483503818512
1615977607.8856556,2340,0.922483503818512
1615977608.045762,2345,0.922483503818512
1615977609.3317268,2364,0.922483503818512
1615977609.6485057,2374,0.922483503818512
1615977609.8356555,2380,0.922483503818512
1615977610.0151165,2386,0.922483503818512
1615977610.884656,2390,0.922483503818512
1615977611.273962,2402,0.922483503818512
1615977611.3065922,2403,0.922483503818512
1615977612.7992954,2428,0.922483503818512
1615977613.1019535,2437,0.922483503818512
1615977614.8490791,2472,0.922483503818512
1615977614.8789618,2473,0.922483503818512
1615977614.9384873,2475,0.922483503818512
1615977616.054598,2489,0.922483503818512
1615977617.7140977,2519,0.922483503818512
1615977617.962301,2527,0.922483503818512
1615977618.1837375,2534,0.922483503818512
1615977618.2445407,2536,0.922483503818512
1615977618.3062272,2538,0.922483503818512
1615977619.2244802,2543,0.922483503818512
1615977620.008119,2568,0.922483503818512
1615977620.0375938,2569,0.922483503818512
1615977621.4797904,2594,0.968779444694519
1615977621.5411112,2596,0.968779444694519
1615977621.6909745,2601,0.968779444694519
1615977622.9069796,2615,0.968779444694519
1615977623.1001182,2621,0.968779444694519
1615977623.3901227,2630,0.968779444694519
1615977624.5663297,2645,0.968779444694519
1615977624.6919487,2649,0.968779444694519
1615977624.7543695,2651,0.968779444694519
1615977625.1528435,2664,0.968779444694519
1615977626.2228327,2676,0.968779444694519
1615977626.5944552,2688,0.968779444694519
1615977627.6018047,2698,0.968779444694519
1615977627.7884746,2704,0.968779444694519
1615977628.3127851,2721,0.968779444694519
1615977628.4913425,2727,0.968779444694519
1615977629.1959279,2728,0.968779444694519
1615977629.6442547,2742,0.968779444694519
1615977629.8304734,2748,0.968779444694519
1615977629.9863372,2753,0.968779444694519
1615977631.3940778,2776,0.968779444694519
1615977631.6095405,2783,0.968779444694519
1615977631.7576804,2788,0.968779444694519
1615977632.886969,2801,0.968779444694519
1615977633.1076007,2808,0.968779444694519
1615977634.2024772,2823,0.968779444694519
1615977634.5737438,2835,0.968779444694519
1615977634.666199,2838,0.968779444694519
1615977635.8440042,2852,0.968779444694519
1615977635.8785899,2853,0.968779444694519
1615977635.9421985,2855,0.968779444694519
1615977637.6238034,2887,0.968779444694519
1615977637.6538312,2888,0.968779444694519
1615977637.6855698,2889,0.968779444694519
1615977638.2548172,2907,0.968779444694519
1615977639.4634383,2922,0.968779444694519
1615977639.6202285,2927,0.968779444694519
1615977641.6130896,2970,0.968779444694519
1615977642.6614037,2979,0.968779444694519
1615977642.9526494,2988,0.968779444694519
1615977644.221518,3009,0.7670318484306335
1615977644.3511202,3013,0.7670318484306335
1615977644.8796246,3030,0.7670318484306335
1615977644.9411907,3032,0.7670318484306335
1615977644.9707584,3033,0.7670318484306335
1615977647.8159292,3080,0.7670318484306335
1615977648.0656357,3088,0.7670318484306335
1615977649.460128,3111,0.7670318484306335
1615977649.7405753,3120,0.7670318484306335
1615977649.8643458,3124,0.7670318484306335
1615977649.983863,3128,0.7670318484306335
1615977650.013854,3129,0.7670318484306335
1615977651.090984,3140,0.7670318484306335
1615977651.1861844,3143,0.7670318484306335
1615977651.4365633,3151,0.7670318484306335
1615977651.5289366,3154,0.7670318484306335
1615977652.966427,3178,0.7670318484306335
1615977653.093513,3182,0.7670318484306335
1615977653.1560903,3184,0.7670318484306335
1615977654.7424753,3212,0.7670318484306335
1615977656.1719394,3235,0.7670318484306335
1615977656.658785,3250,0.7670318484306335
1615977657.6506352,3258,0.7670318484306335
1615977657.8133829,3263,0.7670318484306335
1615977657.973864,3268,0.7670318484306335
1615977658.0977898,3272,0.7670318484306335
1615977658.1592817,3274,0.7670318484306335
1615977659.3823023,3290,0.7670318484306335
1615977659.949992,3308,0.7670318484306335
1615977659.9812133,3309,0.7670318484306335
1615977660.1904845,3316,0.7670318484306335
1615977661.0210156,3319,0.7670318484306335
1615977661.7611284,3343,0.7670318484306335
1615977661.8514113,3346,0.7670318484306335
1615977662.776787,3353,0.7670318484306335
1615977662.8733954,3356,0.7670318484306335
1615977662.90584,3357,0.7670318484306335
1615977662.9720066,3359,0.7670318484306335
1615977663.0033953,3360,0.7670318484306335
1615977664.4733849,3385,0.7670318484306335
1615977664.7547226,3394,0.7670318484306335
1615977666.6672513,3434,0.5824952125549316
1615977667.6723125,3442,0.5824952125549316
1615977668.1104677,3456,0.5824952125549316
1615977668.14273,3457,0.5824952125549316
1615977669.3908257,3474,0.5824952125549316
1615977671.0854669,3503,0.5824952125549316
1615977671.1520233,3505,0.5824952125549316
1615977671.4929364,3515,0.5824952125549316
1615977672.0131924,3532,0.5824952125549316
1615977672.8557122,3537,0.5824952125549316
1615977673.5356143,3559,0.5824952125549316
1615977673.6260686,3562,0.5824952125549316
1615977674.4478571,3567,0.5824952125549316
1615977674.789465,3578,0.5824952125549316
1615977674.8528163,3580,0.5824952125549316
1615977675.0725563,3587,0.5824952125549316
1615977675.2527323,3593,0.5824952125549316
1615977676.1706476,3600,0.5824952125549316
1615977676.3543146,3606,0.5824952125549316
1615977676.446824,3609,0.5824952125549316
1615977676.9602551,3626,0.5824952125549316
1615977678.0078454,3638,0.5824952125549316
1615977678.1017823,3641,0.5824952125549316
1615977678.320402,3648,0.5824952125549316
1615977679.5580442,3664,0.5824952125549316
1615977679.6223505,3666,0.5824952125549316
1615977679.8108895,3672,0.5824952125549316
1615977679.935393,3676,0.5824952125549316
1615977681.1535096,3692,0.5824952125549316
1615977681.6821353,3709,0.5824952125549316
1615977682.9972506,3729,0.5824952125549316
1615977683.5501435,3747,0.5824952125549316
1615977683.610595,3749,0.5824952125549316
1615977684.3117352,3751,0.5824952125549316
1615977684.409781,3754,0.5824952125549316
1615977684.5068285,3757,0.5824952125549316
1615977685.0593889,3774,0.5824952125549316
1615977686.1561618,3785,0.5824952125549316
1615977686.611553,3799,0.5824952125549316
1615977689.575558,3846,0.46765822172164917
1615977689.6397128,3848,0.46765822172164917
1615977690.3923311,3872,0.46765822172164917
1615977691.1968074,3876,0.46765822172164917
1615977691.2735724,3878,0.46765822172164917
1615977691.4569342,3884,0.46765822172164917
1615977691.5494373,3887,0.46765822172164917
1615977691.6111803,3889,0.46765822172164917
1615977691.8881395,3898,0.46765822172164917
1615977692.0964255,3905,0.46765822172164917
1615977693.1886928,3918,0.46765822172164917
1615977693.4351385,3926,0.46765822172164917
1615977694.5452142,3939,0.46765822172164917
1615977694.6067817,3941,0.46765822172164917
1615977694.6992965,3944,0.46765822172164917
1615977695.0714512,3956,0.46765822172164917
1615977695.201149,3960,0.46765822172164917
1615977695.354108,3965,0.46765822172164917
1615977695.414268,3967,0.46765822172164917
1615977696.4719014,3977,0.46765822172164917
1615977696.600472,3981,0.46765822172164917
1615977698.2165232,4010,0.46765822172164917
1615977698.3784804,4015,0.46765822172164917
1615977698.5946813,4022,0.46765822172164917
1615977701.401668,4066,0.46765822172164917
1615977701.6627579,4074,0.46765822172164917
1615977701.881321,4081,0.46765822172164917
1615977702.0038366,4085,0.46765822172164917
1615977703.1070943,4096,0.46765822172164917
1615977703.3039682,4102,0.46765822172164917
1615977703.5032098,4108,0.46765822172164917
1615977704.9496922,4130,0.46765822172164917
1615977705.3053846,4141,0.46765822172164917
1615977705.4654315,4146,0.46765822172164917
1615977706.3770912,4155,0.46765822172164917
1615977706.4070396,4156,0.46765822172164917
1615977706.78429,4168,0.46765822172164917
1615977707.123079,4179,0.46765822172164917
1615977707.2123413,4182,0.46765822172164917
1615977708.24777,4192,0.46765822172164917
1615977711.4941547,4257,0.2894131541252136
1615977711.6574237,4262,0.2894131541252136
1615977711.688024,4263,0.2894131541252136
1615977711.9924276,4273,0.2894131541252136
1615977716.3663836,4346,0.2894131541252136
1615977716.7044897,4357,0.2894131541252136
1615977716.7352865,4358,0.2894131541252136
1615977716.7967894,4360,0.2894131541252136
1615977716.8584745,4362,0.2894131541252136
1615977716.948658,4365,0.2894131541252136
1615977716.9803686,4366,0.2894131541252136
1615977718.4212222,4391,0.2894131541252136
1615977718.576239,4396,0.2894131541252136
1615977718.6656647,4399,0.2894131541252136
1615977719.6310136,4407,0.2894131541252136
1615977719.9838576,4418,0.2894131541252136
1615977720.2578037,4427,0.2894131541252136
1615977720.3457859,4430,0.2894131541252136
1615977720.375256,4431,0.2894131541252136
1615977721.5563436,4446,0.2894131541252136
1615977722.0615714,4462,0.2894131541252136
1615977723.0350726,4468,0.2894131541252136
1615977723.1603549,4472,0.2894131541252136
1615977723.4702127,4481,0.2894131541252136
1615977723.5368416,4483,0.2894131541252136
1615977723.8167489,4492,0.2894131541252136
1615977724.657651,4496,0.2894131541252136
1615977724.858043,4502,0.2894131541252136
1615977725.0130267,4507,0.2894131541252136
1615977726.498097,4533,0.2894131541252136
1615977726.773705,4542,0.2894131541252136
1615977727.9826257,4557,0.2894131541252136
1615977728.2325566,4564,0.2894131541252136
1615977728.4299438,4570,0.2894131541252136
1615977728.5612721,4574,0.2894131541252136
1615977728.5940301,4575,0.2894131541252136
1615977729.9032972,4594,0.2894131541252136
1615977730.0010817,4597,0.2894131541252136
1615977730.194706,4603,0.2894131541252136
1615977731.8222413,4633,0.2894131541252136
1615977732.0066242,4639,0.2894131541252136
1615977733.6254818,4673,0.18140538036823273
1615977733.6843512,4675,0.18140538036823273
1615977734.9317052,4692,0.18140538036823273
1615977734.9623814,4693,0.18140538036823273
1615977736.252035,4712,0.18140538036823273
1615977736.28765,4713,0.18140538036823273
1615977736.3877532,4716,0.18140538036823273
1615977736.67209,4725,0.18140538036823273
1615977737.0143573,4736,0.18140538036823273
1615977738.5338805,4761,0.18140538036823273
1615977738.6363225,4764,0.18140538036823273
1615977739.6173184,4775,0.18140538036823273
1615977739.7156878,4778,0.18140538036823273
1615977739.7834682,4780,0.18140538036823273
1615977739.8447928,4782,0.18140538036823273
1615977740.2130492,4794,0.18140538036823273
1615977741.4228034,4811,0.18140538036823273
1615977742.0704458,4832,0.18140538036823273
1615977743.0274746,4839,0.18140538036823273
1615977743.286855,4847,0.18140538036823273
1615977743.4165027,4851,0.18140538036823273
1615977743.6389596,4858,0.18140538036823273
1615977743.6706924,4859,0.18140538036823273
1615977743.70024,4860,0.18140538036823273
1615977744.7999203,4870,0.18140538036823273
1615977745.6021214,4896,0.18140538036823273
1615977746.5450094,4901,0.18140538036823273
1615977747.0646615,4917,0.18140538036823273
1615977747.4043665,4928,0.18140538036823273
1615977748.231923,4932,0.18140538036823273
1615977748.26446,4933,0.18140538036823273
1615977748.5141985,4941,0.18140538036823273
1615977748.7002077,4947,0.18140538036823273
1615977748.793319,4950,0.18140538036823273
1615977749.065241,4959,0.18140538036823273
1615977749.9496183,4963,0.18140538036823273
1615977750.1778054,4970,0.18140538036823273
1615977750.2081795,4971,0.18140538036823273
1615977750.393042,4977,0.18140538036823273
1615977750.576555,4983,0.18140538036823273
1615977750.6363506,4985,0.18140538036823273
1615977750.7255263,4988,0.18140538036823273
1615977753.208989,5023,0.18140538036823273
1615977753.6015844,5035,0.18140538036823273
1615977754.9551492,5054,0.18140538036823273
1615977755.0211272,5056,0.18140538036823273
1615977756.8089108,5095,0.18068796396255493
1615977756.8721817,5097,0.18068796396255493
1615977758.3117747,5117,0.18068796396255493
1615977759.075353,5141,0.18068796396255493
1615977759.1641397,5144,0.18068796396255493
1615977760.228777,5157,0.18068796396255493
1615977760.475501,5165,0.18068796396255493
1615977760.75192,5174,0.18068796396255493
1615977761.5969622,5177,0.18068796396255493
1615977761.6661572,5179,0.18068796396255493
1615977761.6972253,5180,0.18068796396255493
1615977763.8087983,5224,0.18068796396255493
1615977763.993042,5230,0.18068796396255493
1615977764.0832179,5233,0.18068796396255493
1615977765.0223262,5240,0.18068796396255493
1615977765.4338105,5253,0.18068796396255493
1615977765.4957423,5255,0.18068796396255493
1615977765.5258656,5256,0.18068796396255493
1615977765.7435882,5263,0.18068796396255493
1615977766.9624465,5281,0.18068796396255493
1615977768.4174004,5304,0.18068796396255493
1615977768.5792832,5309,0.18068796396255493
1615977769.2202852,5329,0.18068796396255493
1615977769.2780914,5331,0.18068796396255493
1615977770.1759355,5337,0.18068796396255493
1615977771.6473958,5363,0.18068796396255493
1615977771.8014317,5368,0.18068796396255493
1615977772.2108204,5381,0.18068796396255493
1615977772.3372526,5385,0.18068796396255493
1615977773.5671222,5403,0.18068796396255493
1615977773.8161182,5411,0.18068796396255493
1615977775.213289,5434,0.18068796396255493
1615977775.3359137,5438,0.18068796396255493
1615977775.4587657,5442,0.18068796396255493
1615977775.489414,5443,0.18068796396255493
1615977776.9898667,5469,0.18068796396255493
1615977778.9544322,5513,0.13802798092365265
1615977780.060269,5526,0.13802798092365265
1615977780.5580842,5542,0.13802798092365265
1615977781.6679175,5553,0.13802798092365265
1615977782.1636703,5569,0.13802798092365265
1615977783.3253224,5583,0.13802798092365265
1615977783.3585641,5584,0.13802798092365265
1615977783.9874709,5604,0.13802798092365265
1615977785.4300787,5628,0.13802798092365265
1615977785.4939675,5630,0.13802798092365265
1615977786.6216762,5644,0.13802798092365265
1615977787.2254765,5663,0.13802798092365265
1615977787.2569165,5664,0.13802798092365265
1615977787.3170512,5666,0.13802798092365265
1615977787.4643738,5671,0.13802798092365265
1615977790.1495376,5708,0.13802798092365265
1615977790.379788,5715,0.13802798092365265
1615977790.5128677,5719,0.13802798092365265
1615977790.703559,5725,0.13802798092365265
1615977790.8829117,5731,0.13802798092365265
1615977791.720917,5736,0.13802798092365265
1615977791.8185232,5739,0.13802798092365265
1615977791.884198,5741,0.13802798092365265
1615977792.6332057,5765,0.13802798092365265
1615977793.640594,5773,0.13802798092365265
1615977794.1661575,5790,0.13802798092365265
1615977794.316473,5795,0.13802798092365265
1615977795.0803866,5797,0.13802798092365265
1615977795.4693167,5809,0.13802798092365265
1615977795.5322418,5811,0.13802798092365265
1615977795.7199602,5817,0.13802798092365265
1615977796.7437274,5829,0.13802798092365265
1615977796.9011915,5834,0.13802798092365265
1615977797.2098439,5844,0.13802798092365265
1615977797.531826,5854,0.13802798092365265
1615977799.1699445,5882,0.13802798092365265
1615977799.2293603,5884,0.13802798092365265
1615977799.348888,5888,0.13802798092365265
1615977800.5863793,5903,0.13802798092365265
1615977803.865695,5966,0.17565256357192993
1615977803.9657514,5969,0.17565256357192993
1615977805.1537452,5987,0.17565256357192993
1615977805.7227569,6005,0.17565256357192993
1615977806.956959,6022,0.17565256357192993
1615977807.0495543,6025,0.17565256357192993
1615977807.2055585,6030,0.17565256357192993
1615977807.3584626,6035,0.17565256357192993
1615977808.5829685,6053,0.17565256357192993
1615977808.6148133,6054,0.17565256357192993
1615977809.1455395,6071,0.17565256357192993
1615977809.2371562,6074,0.17565256357192993
1615977810.1798863,6081,0.17565256357192993
1615977811.706834,6108,0.17565256357192993
1615977811.7699451,6110,0.17565256357192993
1615977811.9903233,6117,0.17565256357192993
1615977812.53993,6135,0.17565256357192993
1615977812.600276,6137,0.17565256357192993
1615977813.6083524,6144,0.17565256357192993
1615977813.8874106,6153,0.17565256357192993
1615977814.2014723,6163,0.17565256357192993
1615977814.232804,6164,0.17565256357192993
1615977815.2168005,6174,0.17565256357192993
1615977815.3393958,6178,0.17565256357192993
1615977815.3700202,6179,0.17565256357192993
1615977815.9517164,6198,0.17565256357192993
1615977816.774047,6203,0.17565256357192993
1615977816.8366354,6205,0.17565256357192993
1615977816.9624166,6209,0.17565256357192993
1615977817.2437618,6218,0.17565256357192993
1615977818.522836,6236,0.17565256357192993
1615977819.1489055,6256,0.17565256357192993
1615977819.3028207,6261,0.17565256357192993
1615977820.2800653,6270,0.17565256357192993
1615977820.4756596,6276,0.17565256357192993
1615977820.5082228,6277,0.17565256357192993
1615977820.6383734,6281,0.17565256357192993
1615977820.732442,6284,0.17565256357192993
1615977822.1272423,6306,0.17565256357192993
1615977823.3880188,6324,0.17565256357192993
1615977823.5207174,6328,0.17565256357192993
1615977825.0132015,6357,0.11164278537034988
1615977825.5496473,6373,0.11164278537034988
1615977825.6146555,6375,0.11164278537034988
1615977825.934164,6385,0.11164278537034988
1615977826.8456736,6391,0.11164278537034988
1615977826.9066868,6393,0.11164278537034988
1615977827.0952485,6399,0.11164278537034988
1615977827.1579218,6401,0.11164278537034988
1615977827.2201662,6403,0.11164278537034988
1615977827.5872335,6415,0.11164278537034988
1615977828.3079743,6417,0.11164278537034988
1615977828.3785353,6419,0.11164278537034988
1615977829.118883,6442,0.11164278537034988
1615977830.1115851,6451,0.11164278537034988
1615977830.2047753,6454,0.11164278537034988
1615977830.702123,6470,0.11164278537034988
1615977831.6948938,6480,0.11164278537034988
1615977831.725657,6481,0.11164278537034988
1615977831.7869408,6483,0.11164278537034988
1615977831.9708087,6489,0.11164278537034988
1615977832.15529,6495,0.11164278537034988
1615977832.3692071,6502,0.11164278537034988
1615977832.5176468,6507,0.11164278537034988
1615977833.4309804,6514,0.11164278537034988
1615977833.6258166,6520,0.11164278537034988
1615977834.0341265,6533,0.11164278537034988
1615977835.544423,6559,0.11164278537034988
1615977836.9503562,6582,0.11164278537034988
1615977837.0733962,6586,0.11164278537034988
1615977837.1036625,6587,0.11164278537034988
1615977837.3212776,6594,0.11164278537034988
1615977838.523995,6611,0.11164278537034988
1615977838.8636644,6622,0.11164278537034988
1615977839.1973088,6633,0.11164278537034988
1615977840.086412,6640,0.11164278537034988
1615977840.2723503,6646,0.11164278537034988
1615977841.7026534,6670,0.11164278537034988
1615977844.0422733,6725,0.11164278537034988
1615977844.9638581,6729,0.11164278537034988
1615977845.3835502,6742,0.11164278537034988
1615977845.7286723,6753,0.11164278537034988
1615977847.2486675,6782,0.0797630101442337
1615977848.1833906,6790,0.0797630101442337
1615977848.2162707,6791,0.0797630101442337
1615977848.3433673,6795,0.0797630101442337
1615977848.6231682,6804,0.0797630101442337
1615977848.6555026,6805,0.0797630101442337
1615977848.9627872,6815,0.0797630101442337
1615977848.9928284,6816,0.0797630101442337
1615977849.0227861,6817,0.0797630101442337
1615977849.9726655,6825,0.0797630101442337
1615977850.5964687,6845,0.0797630101442337
1615977852.1256654,6869,0.0797630101442337
1615977852.3210294,6875,0.0797630101442337
1615977852.3516276,6876,0.0797630101442337
1615977852.4419756,6879,0.0797630101442337
1615977853.48003,6889,0.0797630101442337
1615977853.7623222,6898,0.0797630101442337
1615977853.8554866,6901,0.0797630101442337
1615977854.1584933,6911,0.0797630101442337
1615977854.9616783,6916,0.0797630101442337
1615977856.8358827,6952,0.0797630101442337
1615977857.1206422,6961,0.0797630101442337
1615977857.1838796,6963,0.0797630101442337
1615977857.3070889,6967,0.0797630101442337
1615977857.4837263,6973,0.0797630101442337
1615977858.395986,6976,0.0797630101442337
1615977858.6239212,6983,0.0797630101442337
1615977858.8881311,6991,0.0797630101442337
1615977858.986017,6994,0.0797630101442337
1615977859.2383616,7002,0.0797630101442337
1615977860.0146985,7006,0.0797630101442337
1615977860.1392648,7010,0.0797630101442337
1615977860.8501902,7033,0.0797630101442337
1615977861.6944191,7037,0.0797630101442337
1615977861.9124088,7044,0.0797630101442337
1615977862.0376048,7048,0.0797630101442337
1615977862.377132,7059,0.0797630101442337
1615977863.414975,7071,0.0797630101442337
1615977863.923194,7087,0.0797630101442337
1615977865.4394174,7112,0.0797630101442337
1615977865.892589,7127,0.0797630101442337
1615977867.1025453,7141,0.0797630101442337
1615977867.3668277,7149,0.0797630101442337
1615977867.6174047,7157,0.0797630101442337
1615977868.4917817,7163,0.0797630101442337
1615977868.5249815,7164,0.0797630101442337
1615977870.4187603,7207,0.06544031947851181
1615977870.711536,7216,0.06544031947851181
1615977871.834266,7230,0.06544031947851181
1615977871.9289935,7233,0.06544031947851181
1615977873.298509,7255,0.06544031947851181
1615977873.8280365,7272,0.06544031947851181
1615977874.1932492,7284,0.06544031947851181
1615977874.9632063,7287,0.06544031947851181
1615977875.149444,7293,0.06544031947851181
1615977875.712509,7311,0.06544031947851181
1615977875.7730865,7313,0.06544031947851181
1615977877.0812438,7331,0.06544031947851181
1615977877.2130806,7335,0.06544031947851181
1615977877.3111365,7338,0.06544031947851181
1615977878.5112884,7356,0.06544031947851181
1615977878.6337485,7360,0.06544031947851181
1615977878.8508193,7367,0.06544031947851181
1615977879.9618568,7380,0.06544031947851181
1615977880.1574824,7386,0.06544031947851181
1615977880.5989482,7400,0.06544031947851181
1615977881.6958387,7412,0.06544031947851181
1615977881.9176607,7419,0.06544031947851181
1615977882.1658034,7427,0.06544031947851181
1615977882.4052205,7435,0.06544031947851181
1615977882.4348116,7436,0.06544031947851181
1615977883.8262055,7458,0.06544031947851181
1615977883.951962,7462,0.06544031947851181
1615977885.0658522,7476,0.06544031947851181
1615977885.4377394,7488,0.06544031947851181
1615977885.4685526,7489,0.06544031947851181
1615977885.6879299,7496,0.06544031947851181
1615977886.8943706,7510,0.06544031947851181
1615977887.0966585,7516,0.06544031947851181
1615977887.3255358,7523,0.06544031947851181
1615977887.3883328,7525,0.06544031947851181
1615977888.3158884,7534,0.06544031947851181
1615977888.3789477,7536,0.06544031947851181
1615977888.410965,7537,0.06544031947851181
1615977888.9987094,7556,0.06544031947851181
1615977889.0867908,7559,0.06544031947851181
1615977890.09329,7568,0.06544031947851181
1615977890.511845,7581,0.06544031947851181
1615977891.6819565,7595,0.06544031947851181
1615977893.5604544,7633,0.1612328737974167
1615977894.0604985,7649,0.1612328737974167
1615977895.1241026,7660,0.1612328737974167
1615977895.6921086,7678,0.1612328737974167
1615977896.6647553,7688,0.1612328737974167
1615977896.6957977,7689,0.1612328737974167
1615977896.8806772,7695,0.1612328737974167
1615977897.0984752,7702,0.1612328737974167
1615977897.222346,7706,0.1612328737974167
1615977897.2532768,7707,0.1612328737974167
1615977897.2841434,7708,0.1612328737974167
1615977898.6472235,7730,0.1612328737974167
1615977898.6793945,7731,0.1612328737974167
1615977898.804801,7735,0.1612328737974167
1615977898.8668776,7737,0.1612328737974167
1615977899.1405964,7746,0.1612328737974167
1615977899.9671106,7750,0.1612328737974167
1615977900.8503067,7779,0.1612328737974167
1615977900.8808377,7780,0.1612328737974167
1615977901.8862333,7789,0.1612328737974167
1615977901.9785483,7792,0.1612328737974167
1615977902.196165,7799,0.1612328737974167
1615977902.4979,7809,0.1612328737974167
1615977902.5278852,7810,0.1612328737974167
1615977902.5579314,7811,0.1612328737974167
1615977903.2963996,7812,0.1612328737974167
1615977903.4628294,7817,0.1612328737974167
1615977903.6530488,7823,0.1612328737974167
1615977903.8012679,7827,0.1612328737974167
1615977903.8684177,7829,0.1612328737974167
1615977905.1369026,7845,0.1612328737974167
1615977905.3454037,7851,0.1612328737974167
1615977905.3770425,7852,0.1612328737974167
1615977905.6364157,7860,0.1612328737974167
1615977906.88719,7879,0.1612328737974167
1615977907.4155617,7896,0.1612328737974167
1615977908.8916554,7922,0.1612328737974167
1615977910.287296,7945,0.1612328737974167
1615977910.6900156,7958,0.1612328737974167
1615977910.7805736,7961,0.1612328737974167
1615977912.4133666,7992,0.1612328737974167
1615977912.4436479,7993,0.1612328737974167
1615977913.769485,8009,0.1612328737974167
1615977913.8008611,8010,0.1612328737974167
1615977914.113071,8020,0.1612328737974167
1615977914.205193,8023,0.1612328737974167
1615977914.2660775,8025,0.1612328737974167
1615977916.7199776,8065,0.1388113647699356
1615977916.9067268,8071,0.1388113647699356
1615977917.0004284,8074,0.1388113647699356
1615977917.1262171,8078,0.1388113647699356
1615977918.3853116,8096,0.1388113647699356
1615977918.4151757,8097,0.1388113647699356
1615977918.5389621,8101,0.1388113647699356
1615977918.6298537,8104,0.1388113647699356
1615977918.6921072,8106,0.1388113647699356
1615977919.1222286,8120,0.1388113647699356
1615977920.0184813,8124,0.1388113647699356
1615977920.3736515,8135,0.1388113647699356
1615977920.4666684,8138,0.1388113647699356
1615977921.8001654,8158,0.1388113647699356
1615977922.0479872,8166,0.1388113647699356
1615977922.3605902,8176,0.1388113647699356
1615977922.3907638,8177,0.1388113647699356
1615977923.3783064,8188,0.1388113647699356
1615977924.0817783,8211,0.1388113647699356
1615977924.9577358,8216,0.1388113647699356
1615977925.4976697,8233,0.1388113647699356
1615977926.9805918,8256,0.1388113647699356
1615977928.3793464,8277,0.1388113647699356
1615977928.410483,8278,0.1388113647699356
1615977928.5468986,8282,0.1388113647699356
1615977928.6714132,8286,0.1388113647699356
1615977929.2302136,8304,0.1388113647699356
1615977930.093778,8310,0.1388113647699356
1615977930.1263695,8311,0.1388113647699356
1615977932.1596026,8353,0.1388113647699356
1615977932.4141035,8361,0.1388113647699356
1615977932.651966,8369,0.1388113647699356
1615977933.4300735,8370,0.1388113647699356
1615977933.9532456,8387,0.1388113647699356
1615977934.3483849,8400,0.1388113647699356
1615977935.1400306,8404,0.1388113647699356
1615977935.4803555,8415,0.1388113647699356
1615977935.8504543,8427,0.1388113647699356
1615977935.9413538,8430,0.1388113647699356
1615977936.7744887,8432,0.1388113647699356
1615977936.8984208,8436,0.1388113647699356
1615977937.1458015,8444,0.1388113647699356
1615977942.0468113,8535,0.22631588578224182
1615977942.2352588,8541,0.22631588578224182
1615977942.2671058,8542,0.22631588578224182
1615977942.32878,8544,0.22631588578224182
1615977943.529631,8559,0.22631588578224182
1615977943.745515,8566,0.22631588578224182
1615977945.2055993,8589,0.22631588578224182
1615977945.333026,8593,0.22631588578224182
1615977945.6780243,8604,0.22631588578224182
1615977945.77039,8607,0.22631588578224182
1615977947.0559506,8624,0.22631588578224182
1615977947.2509902,8630,0.22631588578224182
1615977947.6654565,8643,0.22631588578224182
1615977949.0268314,8663,0.22631588578224182
1615977949.3183718,8672,0.22631588578224182
1615977950.5008721,8688,0.22631588578224182
1615977950.5668635,8690,0.22631588578224182
1615977950.8515255,8699,0.22631588578224182
1615977951.1323159,8708,0.22631588578224182
1615977952.0939648,8716,0.22631588578224182
1615977952.709715,8736,0.22631588578224182
1615977952.7698324,8738,0.22631588578224182
1615977952.859993,8741,0.22631588578224182
1615977953.6672835,8743,0.22631588578224182
1615977953.8654869,8749,0.22631588578224182
1615977954.2547836,8761,0.22631588578224182
1615977954.2863395,8762,0.22631588578224182
1615977954.4990628,8769,0.22631588578224182
1615977954.5893853,8772,0.22631588578224182
1615977955.489973,8777,0.22631588578224182
1615977955.7125428,8784,0.22631588578224182
1615977955.7739463,8786,0.22631588578224182
1615977958.7485182,8837,0.22631588578224182
1615977959.109096,8848,0.22631588578224182
1615977959.202899,8851,0.22631588578224182
1615977959.361474,8856,0.22631588578224182
1615977960.599579,8872,0.22631588578224182
1615977960.7478933,8876,0.22631588578224182
1615977960.7843158,8877,0.22631588578224182
1615977960.8513482,8879,0.22631588578224182
1615977960.9441535,8882,0.22631588578224182
1615977962.7544425,8921,0.20678779482841492
1615977962.8751073,8925,0.20678779482841492
1615977963.676533,8929,0.20678779482841492
1615977963.962283,8938,0.20678779482841492
1615977963.9934547,8939,0.20678779482841492
1615977964.1483104,8944,0.20678779482841492
1615977964.2721322,8948,0.20678779482841492
1615977964.303628,8949,0.20678779482841492
1615977965.4074748,8964,0.20678779482841492
1615977967.1064053,8995,0.20678779482841492
1615977967.4845996,9007,0.20678779482841492
1615977967.7035756,9014,0.20678779482841492
1615977967.8554685,9019,0.20678779482841492
1615977968.9398232,9033,0.20678779482841492
1615977969.222332,9042,0.20678779482841492
1615977970.4453762,9057,0.20678779482841492
1615977970.7878513,9068,0.20678779482841492
1615977971.0042446,9075,0.20678779482841492
1615977971.0341763,9076,0.20678779482841492
1615977971.1255891,9079,0.20678779482841492
1615977972.071743,9085,0.20678779482841492
1615977974.0130181,9123,0.20678779482841492
1615977974.1053898,9126,0.20678779482841492
1615977974.165932,9128,0.20678779482841492
1615977974.2579587,9131,0.20678779482841492
1615977974.2887297,9132,0.20678779482841492
1615977974.4108365,9136,0.20678779482841492
1615977976.1015494,9168,0.20678779482841492
1615977977.257412,9182,0.20678779482841492
1615977978.7464592,9209,0.20678779482841492
1615977978.9322815,9215,0.20678779482841492
1615977979.055394,9219,0.20678779482841492
1615977979.6018732,9237,0.20678779482841492
1615977980.4754546,9242,0.20678779482841492
1615977980.9661973,9257,0.20678779482841492
1615977981.0602794,9260,0.20678779482841492
1615977981.151393,9263,0.20678779482841492
1615977982.5952663,9284,0.20678779482841492
1615977982.9445252,9295,0.20678779482841492
1615977984.104531,9308,0.20678779482841492
1615977984.1357503,9309,0.20678779482841492
1615977984.4391408,9319,0.20678779482841492
1615977986.0842512,9356,0.12021422386169434
1615977986.2065456,9360,0.12021422386169434
1615977987.477243,9377,0.12021422386169434
1615977987.5431178,9379,0.12021422386169434
1615977987.6407757,9382,0.12021422386169434
1615977989.0123425,9403,0.12021422386169434
1615977989.0783157,9405,0.12021422386169434
1615977989.2400072,9410,0.12021422386169434
1615977989.574077,9421,0.12021422386169434
1615977990.509311,9429,0.12021422386169434
1615977990.634051,9433,0.12021422386169434
1615977991.1614223,9450,0.12021422386169434
1615977992.069663,9456,0.12021422386169434
1615977992.3764682,9466,0.12021422386169434
1615977992.438256,9468,0.12021422386169434
1615977992.6272407,9474,0.12021422386169434
1615977992.780315,9479,0.12021422386169434
1615977992.9300082,9484,0.12021422386169434
1615977993.6713424,9487,0.12021422386169434
1615977994.1352599,9502,0.12021422386169434
1615977994.1662061,9503,0.12021422386169434
1615977995.721571,9530,0.12021422386169434
1615977995.9738922,9538,0.12021422386169434
1615977996.9478257,9548,0.12021422386169434
1615977997.3134668,9559,0.12021422386169434
1615977998.6623101,9580,0.12021422386169434
1615977998.8609881,9586,0.12021422386169434
1615977999.2193904,9597,0.12021422386169434
1615977999.2519922,9598,0.12021422386169434
1615978001.0044565,9630,0.12021422386169434
1615978001.035058,9631,0.12021422386169434
1615978001.216544,9637,0.12021422386169434
1615978004.2464964,9689,0.12021422386169434
1615978004.3078535,9691,0.12021422386169434
1615978004.5192096,9698,0.12021422386169434
1615978004.6085978,9701,0.12021422386169434
1615978005.5974877,9708,0.12021422386169434
1615978007.1301677,9735,0.12021422386169434
1615978009.5382159,9792,0.051062822341918945
1615978010.5458431,9802,0.051062822341918945
1615978011.0437481,9818,0.051062822341918945
1615978011.1048083,9820,0.051062822341918945
1615978011.1651263,9822,0.051062822341918945
1615978011.9816263,9827,0.051062822341918945
1615978013.7115915,9859,0.051062822341918945
1615978013.869093,9864,0.051062822341918945
1615978014.2055142,9875,0.051062822341918945
1615978014.2371097,9876,0.051062822341918945
1615978014.2677765,9877,0.051062822341918945
1615978014.3600507,9880,0.051062822341918945
1615978015.6333046,9896,0.051062822341918945
1615978017.102661,9923,0.051062822341918945
1615978017.1954377,9926,0.051062822341918945
1615978017.8220167,9946,0.051062822341918945
1615978018.7300806,9952,0.051062822341918945
1615978018.763427,9953,0.051062822341918945
1615978019.5990746,9979,0.051062822341918945
1615978020.5366144,9986,0.051062822341918945
1615978020.599437,9988,0.051062822341918945
1615978020.7528763,9993,0.051062822341918945
1615978020.944748,9999,0.051062822341918945


==> line_analysis/figure_data/figure1/palnsgd_val_acc_1_0.csv <==
Wall time,Step,Value
1615903264.1419961,1,0.1428571492433548
1615903265.7828336,2,0.2354910671710968
1615903267.5718856,3,0.2433035671710968
1615903269.1463635,4,0.2600446343421936
1615903270.8454442,5,0.2946428656578064
1615903272.4917965,6,0.3136160671710968
1615903274.1414912,7,0.3537946343421936
1615903275.9444025,8,0.3024553656578064
1615903277.6054933,9,0.3716517984867096
1615903279.2834682,10,0.4598214328289032
1615903280.9343798,11,0.3560267984867096
1615903282.7381265,12,0.4854910671710968
1615903284.3866858,13,0.4720982015132904
1615903286.0531788,14,0.5133928656578064
1615903287.7976897,15,0.4765625
1615903289.4150314,16,0.4776785671710968
1615903291.0067232,17,0.4966517984867096
1615903292.69499,18,0.4140625
1615903294.3787408,19,0.4944196343421936
1615903296.010695,20,0.4140625
1615903297.5993063,21,0.5558035969734192
1615903299.283102,22,0.4754464328289032
1615903300.9266665,23,0.5479910969734192
1615903302.7691095,24,0.5546875
1615903304.3859003,25,0.5859375
1615903306.0965679,26,0.5580357313156128
1615903307.75604,27,0.5345982313156128
1615903309.4779158,28,0.5323660969734192
1615903311.1206093,29,0.5658482313156128
1615903312.7316234,30,0.6104910969734192
1615903314.3861523,31,0.5859375
1615903316.186072,32,0.5714285969734192
1615903317.8446994,33,0.6138392686843872
1615903319.5165002,34,0.6026785969734192
1615903321.3293374,35,0.6071428656578064
1615903322.9583585,36,0.578125
1615903324.6431756,37,0.6127232313156128
1615903326.24526,38,0.5758928656578064
1615903327.8300135,39,0.6495535969734192
1615903329.4556408,40,0.5926339030265808
1615903331.0899973,41,0.6450892686843872
1615903332.8723366,42,0.5982142686843872
1615903334.4813378,43,0.609375
1615903336.2312891,44,0.6383928656578064
1615903338.0841143,45,0.6662946343421936
1615903341.6605177,46,0.6986607313156128
1615903343.7966392,47,0.6785714030265808
1615903345.5022612,48,0.6138392686843872
1615903347.3785923,49,0.6830357313156128
1615903348.9930975,50,0.671875
1615903350.7504923,51,0.6808035969734192
1615903352.3936374,52,0.65625
1615903354.0839953,53,0.5736607313156128
1615903355.7769842,54,0.6551339030265808
1615903357.3723001,55,0.6930803656578064
1615903359.064445,56,0.6473214030265808
1615903360.6241658,57,0.6662946343421936
1615903362.282736,58,0.65625
1615903363.924293,59,0.6741071343421936
1615903365.527972,60,0.6729910969734192
1615903367.3952603,61,0.6729910969734192
1615903369.2209678,62,0.671875
1615903370.889412,63,0.6729910969734192
1615903372.5373433,64,0.6707589030265808
1615903374.1330929,65,0.6808035969734192
1615903375.8051023,66,0.6729910969734192
1615903377.4528708,67,0.6696428656578064
1615903379.1136706,68,0.6640625
1615903380.7586942,69,0.6819196343421936
1615903382.303504,70,0.6763392686843872
1615903384.1229978,71,0.6741071343421936
1615903385.730411,72,0.6752232313156128
1615903387.480005,73,0.7142857313156128
1615903389.178685,74,0.6774553656578064
1615903390.780909,75,0.6763392686843872
1615903392.5372357,76,0.6886160969734192
1615903394.2549675,77,0.6975446343421936
1615903395.8780477,78,0.6997767686843872
1615903397.5890388,79,0.6830357313156128
1615903399.2385278,80,0.6941964030265808
1615903400.8846653,81,0.6696428656578064
1615903402.5566823,82,0.6863839030265808
1615903404.1513681,83,0.671875
1615903405.8228188,84,0.7265625
1615903407.6495507,85,0.7254464030265808
1615903409.2824075,86,0.7165178656578064
1615903410.8823497,87,0.7020089030265808
1615903412.4920766,88,0.6964285969734192
1615903414.2701757,89,0.7198660969734192
1615903415.915436,90,0.7198660969734192
1615903417.681708,91,0.7477678656578064
1615903419.3523066,92,0.6953125
1615903421.0508318,93,0.7087053656578064
1615903422.674953,94,0.7142857313156128
1615903424.3432553,95,0.7075892686843872
1615903425.9723213,96,0.7366071343421936
1615903427.5457618,97,0.7042410969734192
1615903429.2971327,98,0.6953125
1615903431.1479409,99,0.7209821343421936
1615903432.781771,100,0.7131696343421936
1615903434.5527878,101,0.7299107313156128
1615903436.3017159,102,0.7154017686843872
1615903438.0804617,103,0.7243303656578064
1615903439.7338004,104,0.7075892686843872
1615903441.9386666,105,0.7265625
1615903443.7962675,106,0.7254464030265808
1615903445.4882252,107,0.7098214030265808
1615903447.3097513,108,0.7220982313156128
1615903448.9965112,109,0.7075892686843872
1615903450.6249206,110,0.7243303656578064
1615903452.2840889,111,0.7165178656578064
1615903454.0062814,112,0.7131696343421936
1615903455.768776,113,0.6997767686843872
1615903457.4114923,114,0.7154017686843872
1615903459.072455,115,0.7098214030265808
1615903460.722039,116,0.7254464030265808
1615903462.3746345,117,0.7098214030265808
1615903464.1756735,118,0.7131696343421936
1615903465.8688362,119,0.7198660969734192
1615903467.5382636,120,0.6964285969734192
1615903469.1708374,121,0.7020089030265808
1615903470.971773,122,0.7087053656578064
1615903472.7434103,123,0.7109375
1615903474.2810197,124,0.7198660969734192
1615903475.9159756,125,0.7131696343421936
1615903477.5624318,126,0.7120535969734192
1615903479.2826111,127,0.703125
1615903481.078234,128,0.6919642686843872
1615903482.6861515,129,0.7265625
1615903484.3963606,130,0.6964285969734192
1615903486.2150707,131,0.7198660969734192
1615903488.0141768,132,0.7142857313156128
1615903489.6171668,133,0.6964285969734192
1615903491.2535295,134,0.7109375
1615903492.853845,135,0.7008928656578064
1615903494.5398273,136,0.7020089030265808
1615903495.9230227,137,0.703125
1615903497.7463932,138,0.71875
1615903499.407699,139,0.7098214030265808
1615903501.0126684,140,0.6975446343421936
1615903502.636841,141,0.7154017686843872
1615903504.2426324,142,0.7176339030265808
1615903505.8635485,143,0.7053571343421936
1615903507.7035036,144,0.7098214030265808
1615903509.3504155,145,0.7243303656578064
1615903511.0831661,146,0.7142857313156128
1615903512.7618072,147,0.6997767686843872
1615903514.5382142,148,0.7209821343421936
1615903516.3312461,149,0.7176339030265808
1615903517.9122481,150,0.7276785969734192
1615903519.4280102,151,0.7131696343421936
1615903521.060059,152,0.7220982313156128
1615903522.809907,153,0.7209821343421936
1615903524.4640448,154,0.7020089030265808
1615903526.1203976,155,0.7064732313156128
1615903527.7572823,156,0.7232142686843872
1615903529.3959832,157,0.7198660969734192
1615903531.0417721,158,0.7165178656578064
1615903532.6643555,159,0.6941964030265808
1615903534.3716807,160,0.7120535969734192
1615903536.0917053,161,0.7209821343421936
1615903537.6922593,162,0.7232142686843872
1615903539.3399358,163,0.7232142686843872
1615903540.6911228,164,0.7232142686843872
1615903542.4223692,165,0.7142857313156128
1615903544.1219628,166,0.7165178656578064
1615903546.031319,167,0.7198660969734192
1615903547.7225566,168,0.7354910969734192
1615903549.3580801,169,0.7087053656578064
1615903550.942594,170,0.7098214030265808
1615903552.5515049,171,0.7053571343421936
1615903554.1793375,172,0.7310267686843872
1615903555.777909,173,0.7042410969734192
1615903557.3723497,174,0.7154017686843872
1615903559.0102243,175,0.7120535969734192
1615903560.654759,176,0.7299107313156128
1615903562.2801123,177,0.7209821343421936
1615903563.7910326,178,0.7075892686843872
1615903565.43765,179,0.7198660969734192
1615903567.191918,180,0.7120535969734192
1615903568.8516028,181,0.7154017686843872
1615903570.6366854,182,0.7131696343421936
1615903572.3433483,183,0.7254464030265808
1615903574.079,184,0.7020089030265808
1615903576.1642025,185,0.7220982313156128
1615903577.9900868,186,0.7131696343421936
1615903579.972021,187,0.7120535969734192
1615903581.7610219,188,0.7098214030265808
1615903583.5676804,189,0.71875
1615903585.2416263,190,0.7131696343421936
1615903586.7944643,191,0.7176339030265808
1615903588.6570306,192,0.7220982313156128
1615903590.3993328,193,0.7087053656578064
1615903592.0745285,194,0.7087053656578064
1615903593.7014804,195,0.7087053656578064
1615903595.372991,196,0.7154017686843872
1615903597.1477997,197,0.7064732313156128
1615903598.8903751,198,0.7165178656578064
1615903600.6936839,199,0.7109375
1615903602.3104017,200,0.71875
1615903603.950719,201,0.71875
1615903605.5963805,202,0.7176339030265808
1615903607.1921942,203,0.7120535969734192
1615903608.83005,204,0.7165178656578064
1615903609.9921224,205,0.7087053656578064
1615903611.9015343,206,0.7165178656578064
1615903613.6842527,207,0.7087053656578064
1615903615.4205213,208,0.7254464030265808
1615903617.0483682,209,0.7254464030265808
1615903618.7203326,210,0.7366071343421936
1615903620.334417,211,0.7131696343421936
1615903622.0002773,212,0.7321428656578064
1615903623.687562,213,0.7209821343421936
1615903625.3337367,214,0.7209821343421936
1615903627.028182,215,0.71875
1615903628.7283328,216,0.7008928656578064
1615903630.4221015,217,0.71875
1615903632.0004735,218,0.7220982313156128
1615903633.624009,219,0.6897321343421936
1615903635.3499112,220,0.7131696343421936
1615903637.0395055,221,0.7087053656578064
1615903638.8391378,222,0.7142857313156128
1615903640.4675822,223,0.7120535969734192
1615903642.302428,224,0.7131696343421936
1615903643.9714546,225,0.7053571343421936
1615903645.5859048,226,0.6997767686843872
1615903647.1901495,227,0.7064732313156128
1615903648.9465072,228,0.6941964030265808
1615903650.5960035,229,0.7053571343421936
1615903652.3362422,230,0.7131696343421936
1615903654.0667796,231,0.7120535969734192
1615903655.4264112,232,0.7287946343421936
1615903657.2357385,233,0.7276785969734192
1615903658.9087775,234,0.7131696343421936
1615903660.538534,235,0.7154017686843872
1615903662.156487,236,0.7120535969734192
1615903663.8634655,237,0.7154017686843872
1615903665.4818418,238,0.7109375
1615903667.121703,239,0.7142857313156128
1615903668.7741096,240,0.7109375
1615903670.4340675,241,0.7131696343421936
1615903672.1060407,242,0.7265625
1615903673.8567746,243,0.7154017686843872
1615903675.4677413,244,0.7142857313156128
1615903677.135801,245,0.7198660969734192
1615903678.3736968,246,0.7198660969734192
1615903680.254603,247,0.7165178656578064
1615903682.0942762,248,0.7209821343421936
1615903683.7306576,249,0.7220982313156128
1615903685.3313937,250,0.7232142686843872
1615903687.0617826,251,0.7232142686843872
1615903688.813618,252,0.6975446343421936
1615903690.6159656,253,0.7243303656578064
1615903692.362429,254,0.703125
1615903694.021724,255,0.7087053656578064
1615903695.7349935,256,0.7154017686843872
1615903697.412181,257,0.7165178656578064
1615903699.0611422,258,0.7165178656578064
1615903700.805917,259,0.7154017686843872
1615903702.3382363,260,0.7232142686843872
1615903703.9990277,261,0.7042410969734192
1615903705.6361384,262,0.7109375
1615903707.3536775,263,0.6997767686843872
1615903709.0624983,264,0.7276785969734192
1615903710.7565062,265,0.7154017686843872
1615903712.5770385,266,0.7176339030265808
1615903714.316991,267,0.7310267686843872
1615903715.9815922,268,0.703125
1615903717.6025379,269,0.7209821343421936
1615903719.361364,270,0.7265625
1615903721.010982,271,0.7243303656578064
1615903722.6645348,272,0.6997767686843872
1615903724.3216965,273,0.7087053656578064
1615903725.9738843,274,0.6997767686843872
1615903727.8731503,275,0.7098214030265808
1615903729.8049762,276,0.7120535969734192
1615903731.8540583,277,0.7008928656578064
1615903733.7012422,278,0.7142857313156128
1615903735.3400235,279,0.703125
1615903737.0306911,280,0.7075892686843872
1615903738.7002783,281,0.7053571343421936
1615903740.3355258,282,0.6964285969734192
1615903742.1119435,283,0.703125
1615903743.818635,284,0.7176339030265808
1615903745.5788164,285,0.7232142686843872
1615903747.177015,286,0.71875
1615903748.6322315,287,0.7299107313156128
1615903750.3849502,288,0.7243303656578064
1615903751.9900951,289,0.7109375
1615903753.665616,290,0.7053571343421936
1615903755.7003577,291,0.7299107313156128
1615903757.4899418,292,0.7198660969734192
1615903759.1777973,293,0.7220982313156128
1615903760.9760506,294,0.7232142686843872
1615903762.7102675,295,0.6997767686843872
1615903764.3412209,296,0.7265625
1615903766.3058097,297,0.7165178656578064
1615903767.942336,298,0.7120535969734192
1615903769.647392,299,0.7020089030265808
1615903771.3352299,300,0.7254464030265808
1615903772.7634468,301,0.7120535969734192
1615903774.5100963,302,0.7265625
1615903776.3607004,303,0.71875
1615903778.0770822,304,0.7254464030265808
1615903779.671815,305,0.7154017686843872
1615903781.3044522,306,0.7042410969734192
1615903782.9312706,307,0.7154017686843872
1615903784.6241965,308,0.7064732313156128
1615903786.2474096,309,0.7064732313156128
1615903787.93179,310,0.7265625
1615903789.5788364,311,0.7276785969734192
1615903791.2328334,312,0.71875
1615903792.9527862,313,0.7131696343421936
1615903794.5991251,314,0.7332589030265808
1615903795.9765937,315,0.7332589030265808
1615903797.8225293,316,0.7142857313156128
1615903799.4966977,317,0.7042410969734192
1615903801.2307386,318,0.6908482313156128
1615903802.9049702,319,0.7120535969734192
1615903804.6179879,320,0.7131696343421936
1615903806.3230197,321,0.6953125
1615903807.945773,322,0.7075892686843872
1615903809.7214491,323,0.6729910969734192
1615903811.8685913,324,0.6908482313156128
1615903813.458918,325,0.7020089030265808
1615903815.177922,326,0.7098214030265808
1615903816.7866955,327,0.7008928656578064
1615903818.3760314,328,0.7075892686843872
1615903819.8156173,329,0.7209821343421936
1615903821.8416145,330,0.703125
1615903823.5362468,331,0.7299107313156128
1615903825.1741836,332,0.7008928656578064
1615903826.8294113,333,0.7109375
1615903828.461238,334,0.7165178656578064
1615903830.1180313,335,0.7220982313156128
1615903831.7214248,336,0.7354910969734192
1615903833.4154642,337,0.7053571343421936
1615903835.1547985,338,0.7154017686843872
1615903836.7953558,339,0.7220982313156128
1615903838.4676049,340,0.7120535969734192
1615903840.1054776,341,0.7142857313156128
1615903841.90539,342,0.7176339030265808
1615903843.44625,343,0.734375
1615903844.6392746,344,0.7209821343421936
1615903846.9803948,345,0.7232142686843872
1615903848.7230053,346,0.7008928656578064
1615903850.5380366,347,0.7131696343421936
1615903852.1951578,348,0.7276785969734192
1615903853.8269756,349,0.7075892686843872
1615903855.602834,350,0.7075892686843872
1615903857.2943082,351,0.7265625
1615903858.9945924,352,0.7220982313156128
1615903860.6461768,353,0.7176339030265808
1615903862.341409,354,0.7243303656578064
1615903863.9853337,355,0.7209821343421936
1615903865.6552415,356,0.7321428656578064
1615903867.3737175,357,0.7276785969734192
1615903868.5030127,358,0.7332589030265808
1615903870.7919571,359,0.71875
1615903872.429109,360,0.7310267686843872
1615903874.1338882,361,0.7087053656578064
1615903875.823236,362,0.71875
1615903877.464638,363,0.7064732313156128
1615903879.3234975,364,0.7276785969734192
1615903881.026084,365,0.7109375
1615903882.6408587,366,0.7075892686843872
1615903884.3384,367,0.7176339030265808
1615903885.9215987,368,0.7332589030265808
1615903887.709076,369,0.7131696343421936
1615903889.3167193,370,0.7232142686843872
1615903890.967688,371,0.734375
1615903892.1733313,372,0.7254464030265808
1615903894.3313987,373,0.7109375
1615903895.9885361,374,0.7176339030265808
1615903897.585071,375,0.7276785969734192
1615903899.2302215,376,0.7243303656578064
1615903901.0431473,377,0.7310267686843872
1615903902.6987505,378,0.7243303656578064
1615903904.3957522,379,0.7131696343421936
1615903906.2178564,380,0.7075892686843872
1615903907.9673905,381,0.7176339030265808
1615903909.5947833,382,0.71875
1615903911.3601289,383,0.7232142686843872
1615903913.2589755,384,0.7109375
1615903914.9198823,385,0.6897321343421936
1615903916.1767132,386,0.7109375
1615903917.9369595,387,0.7053571343421936
1615903919.5878947,388,0.7142857313156128
1615903921.261732,389,0.7142857313156128
1615903922.8880618,390,0.7120535969734192
1615903924.485348,391,0.7165178656578064
1615903926.1439526,392,0.7109375
1615903927.858981,393,0.7176339030265808
1615903929.507689,394,0.7321428656578064
1615903931.2358162,395,0.7299107313156128
1615903932.9108882,396,0.71875
1615903934.5877514,397,0.7165178656578064
1615903936.211136,398,0.7276785969734192
1615903937.8336637,399,0.7243303656578064
1615903939.4652631,400,0.7220982313156128
1615903940.627329,401,0.7232142686843872
1615903942.9114501,402,0.7109375
1615903944.7817664,403,0.7165178656578064
1615903946.4050355,404,0.7198660969734192
1615903948.062762,405,0.7042410969734192
1615903949.724989,406,0.6964285969734192
1615903951.3588467,407,0.7220982313156128
1615903953.0519772,408,0.7165178656578064
1615903954.687844,409,0.7075892686843872
1615903956.3461592,410,0.7008928656578064
1615903958.1987689,411,0.7020089030265808
1615903959.96779,412,0.7020089030265808
1615903961.7948525,413,0.7020089030265808
1615903963.495271,414,0.6986607313156128
1615903964.7421908,415,0.7366071343421936
1615903966.656385,416,0.6997767686843872
1615903968.4286907,417,0.7109375
1615903970.1306605,418,0.7176339030265808
1615903971.7807498,419,0.7299107313156128
1615903973.54368,420,0.7064732313156128
1615903975.148155,421,0.7087053656578064
1615903976.8011522,422,0.7332589030265808
1615903978.5851362,423,0.7276785969734192
1615903980.2568014,424,0.6997767686843872
1615903981.8150895,425,0.7131696343421936
1615903983.5221741,426,0.7209821343421936
1615903985.171646,427,0.7232142686843872
1615903986.7812052,428,0.7008928656578064
1615903988.2860234,429,0.7165178656578064
1615903989.4546618,430,0.7087053656578064
1615903991.6765387,431,0.7220982313156128
1615903993.2824667,432,0.7098214030265808
1615903995.0295427,433,0.7176339030265808
1615903996.6437287,434,0.6785714030265808
1615903998.3394766,435,0.7098214030265808
1615903999.9978752,436,0.7232142686843872
1615904001.6025722,437,0.7120535969734192
1615904003.2240448,438,0.7321428656578064
1615904004.8434625,439,0.7109375
1615904006.6565614,440,0.6886160969734192
1615904008.5404856,441,0.7131696343421936
1615904010.2361984,442,0.7243303656578064
1615904011.8099399,443,0.7131696343421936
1615904013.1090233,444,0.7109375
1615904014.216177,445,0.7087053656578064
1615904016.4193034,446,0.7332589030265808
1615904018.2462976,447,0.7410714030265808
1615904019.916503,448,0.7198660969734192
1615904021.503351,449,0.7220982313156128
1615904023.0936463,450,0.7354910969734192
1615904024.7166848,451,0.7176339030265808
1615904026.364336,452,0.7254464030265808
1615904028.011518,453,0.7176339030265808
1615904029.6964405,454,0.7131696343421936
1615904031.3342247,455,0.7075892686843872
1615904032.9499218,456,0.7265625
1615904034.5485682,457,0.7220982313156128
1615904036.2330403,458,0.6930803656578064
1615904037.3954961,459,0.7120535969734192
1615904038.511943,460,0.6997767686843872
1615904041.122216,461,0.7098214030265808
1615904042.9064982,462,0.7131696343421936
1615904044.7588189,463,0.7064732313156128
1615904046.3295348,464,0.7131696343421936
1615904047.9184155,465,0.7008928656578064
1615904049.5315,466,0.71875
1615904051.1428282,467,0.7265625
1615904052.7479959,468,0.7098214030265808
1615904054.400589,469,0.71875
1615904056.1188798,470,0.6953125
1615904057.7344913,471,0.7087053656578064
1615904059.445397,472,0.7254464030265808
1615904061.154013,473,0.7053571343421936
1615904062.2710245,474,0.6997767686843872
1615904064.147843,475,0.6997767686843872
1615904065.9570038,476,0.6863839030265808
1615904067.6436281,477,0.703125
1615904069.4187813,478,0.7087053656578064
1615904071.1372595,479,0.703125
1615904072.8604496,480,0.7142857313156128
1615904074.6617556,481,0.6953125
1615904076.3608496,482,0.6908482313156128
1615904077.9904823,483,0.6986607313156128
1615904079.649316,484,0.6908482313156128
1615904081.2870817,485,0.6975446343421936
1615904083.129799,486,0.7243303656578064
1615904084.8001928,487,0.7109375
1615904086.3238115,488,0.6986607313156128
1615904087.435815,489,0.703125
1615904088.4908373,490,0.6964285969734192
1615904091.014174,491,0.6763392686843872
1615904092.6734755,492,0.7142857313156128
1615904094.4787812,493,0.7064732313156128
1615904096.2408965,494,0.6975446343421936
1615904097.8773136,495,0.7087053656578064
1615904099.5337334,496,0.7020089030265808
1615904101.1915264,497,0.7131696343421936
1615904103.0122852,498,0.7109375
1615904104.7616258,499,0.6886160969734192
1615904106.3805544,500,0.6886160969734192
1615904108.0149264,501,0.7042410969734192
1615904109.6273,502,0.6953125
1615904111.3311403,503,0.6941964030265808
1615904112.4333005,504,0.7042410969734192
1615904113.4865084,505,0.7287946343421936
1615904115.916586,506,0.6830357313156128
1615904117.572334,507,0.7142857313156128
1615904119.1830812,508,0.6930803656578064
1615904120.8655508,509,0.7098214030265808
1615904122.5391462,510,0.6975446343421936
1615904124.2251215,511,0.7008928656578064
1615904125.8696265,512,0.7131696343421936
1615904127.5066228,513,0.7098214030265808
1615904129.328553,514,0.7064732313156128
1615904130.999525,515,0.7075892686843872
1615904132.6655712,516,0.7020089030265808
1615904134.2979455,517,0.7020089030265808
1615904135.9231396,518,0.7075892686843872
1615904136.9994645,519,0.7109375
1615904138.0821333,520,0.7198660969734192
1615904140.4637127,521,0.6953125
1615904142.1226006,522,0.7042410969734192
1615904143.7636392,523,0.6830357313156128
1615904145.4937985,524,0.7042410969734192
1615904147.1383514,525,0.6875
1615904148.8793743,526,0.6819196343421936
1615904150.705878,527,0.7087053656578064
1615904152.4680688,528,0.6830357313156128
1615904154.2764647,529,0.7142857313156128
1615904156.0263777,530,0.7008928656578064
1615904157.703055,531,0.6919642686843872
1615904159.587722,532,0.6763392686843872
1615904161.2626104,533,0.6875
1615904162.4875507,534,0.6875
1615904163.576183,535,0.7165178656578064
1615904165.9807155,536,0.7042410969734192
1615904167.6521838,537,0.7020089030265808
1615904169.2305434,538,0.7220982313156128
1615904170.8658547,539,0.6908482313156128
1615904172.5014243,540,0.6997767686843872
1615904174.1521633,541,0.7142857313156128
1615904175.8221993,542,0.6886160969734192
1615904177.6381478,543,0.6763392686843872
1615904180.3135886,544,0.6852678656578064
1615904182.055161,545,0.6908482313156128
1615904183.693502,546,0.6941964030265808
1615904185.3913648,547,0.6707589030265808
1615904187.027038,548,0.6908482313156128
1615904188.4506066,549,0.71875
1615904189.6307025,550,0.7120535969734192
1615904190.7625163,551,0.6941964030265808
1615904193.3473842,552,0.6953125
1615904195.023597,553,0.7198660969734192
1615904196.698839,554,0.6986607313156128
1615904198.4288676,555,0.7243303656578064
1615904200.309125,556,0.6941964030265808
1615904201.9644423,557,0.7209821343421936
1615904203.6038659,558,0.6964285969734192
1615904205.281353,559,0.7098214030265808
1615904207.019172,560,0.7053571343421936
1615904208.7973545,561,0.7232142686843872
1615904210.418548,562,0.6964285969734192
1615904212.1012526,563,0.7131696343421936
1615904213.8715117,564,0.7232142686843872
1615904215.0261133,565,0.7232142686843872
1615904216.1101277,566,0.7209821343421936
1615904217.20131,567,0.703125
1615904220.322196,568,0.7254464030265808
1615904222.0356457,569,0.7243303656578064
1615904223.6925194,570,0.7008928656578064
1615904225.3215055,571,0.7131696343421936
1615904226.985276,572,0.7154017686843872
1615904228.819226,573,0.7120535969734192
1615904230.4513147,574,0.7098214030265808
1615904232.075762,575,0.7232142686843872
1615904233.7114058,576,0.71875
1615904235.3646917,577,0.7120535969734192
1615904237.0650651,578,0.71875
1615904238.7357101,579,0.7098214030265808
1615904240.3627508,580,0.7198660969734192
1615904241.4035301,581,0.7198660969734192
1615904242.428451,582,0.7198660969734192
1615904245.0347693,583,0.7220982313156128
1615904246.6754248,584,0.7154017686843872
1615904248.3263466,585,0.703125
1615904250.0717473,586,0.7120535969734192
1615904251.796533,587,0.7109375
1615904253.4515443,588,0.6975446343421936
1615904255.1523285,589,0.6975446343421936
1615904256.9207714,590,0.7142857313156128
1615904258.6537967,591,0.7142857313156128
1615904260.38286,592,0.7265625
1615904261.9891715,593,0.7176339030265808
1615904263.9627938,594,0.6975446343421936
1615904265.707809,595,0.7131696343421936
1615904267.1983416,596,0.7098214030265808
1615904268.2999606,597,0.7109375
1615904269.394395,598,0.7254464030265808
1615904272.0804882,599,0.7198660969734192
1615904273.8281696,600,0.7098214030265808
1615904275.45756,601,0.7098214030265808
1615904277.2101023,602,0.7098214030265808
1615904278.9919598,603,0.7008928656578064
1615904280.6278522,604,0.703125
1615904282.3861558,605,0.7287946343421936
1615904284.0144002,606,0.7042410969734192
1615904285.66842,607,0.7131696343421936
1615904287.4930947,608,0.7053571343421936
1615904289.221858,609,0.703125
1615904290.9595845,610,0.7120535969734192
1615904292.5961902,611,0.6964285969734192
1615904294.0599806,612,0.7142857313156128
1615904295.140713,613,0.7098214030265808
1615904296.296391,614,0.6863839030265808
1615904297.4003081,615,0.7008928656578064
1615904300.3671155,616,0.7265625
1615904302.1585882,617,0.7098214030265808
1615904304.0413206,618,0.7098214030265808
1615904305.7070198,619,0.7165178656578064
1615904307.5946133,620,0.7254464030265808
1615904309.2259426,621,0.7154017686843872
1615904310.8360693,622,0.6841517686843872
1615904312.5098448,623,0.7008928656578064
1615904315.2255435,624,0.7243303656578064
1615904317.1616383,625,0.7265625
1615904319.027621,626,0.7198660969734192
1615904320.779246,627,0.7243303656578064
1615904322.5637307,628,0.7243303656578064
1615904324.193316,629,0.7176339030265808
1615904325.3365548,630,0.7209821343421936
1615904326.453492,631,0.7209821343421936
1615904329.3945935,632,0.7254464030265808
1615904330.985988,633,0.7154017686843872
1615904332.669624,634,0.7142857313156128
1615904334.2658424,635,0.7098214030265808
1615904335.989669,636,0.7388392686843872
1615904337.7127538,637,0.7087053656578064
1615904339.405856,638,0.7042410969734192
1615904340.985153,639,0.7165178656578064
1615904342.5724967,640,0.7321428656578064
1615904344.3560035,641,0.7198660969734192
1615904345.9830694,642,0.7087053656578064
1615904347.5868278,643,0.7176339030265808
1615904349.2496548,644,0.7220982313156128
1615904350.4648004,645,0.7276785969734192


==> line_analysis/figure_data/figure1/palnsgd_val_acc_1_25.csv <==
Wall time,Step,Value
1615977479.038537,1,0.1852678507566452
1615977480.8275597,2,0.1752232164144516
1615977482.4779623,3,0.2131696492433548
1615977484.0907433,4,0.1227678582072258
1615977485.7322714,5,0.1919642835855484
1615977487.3697753,6,0.2991071343421936
1615977489.0544155,7,0.34375
1615977490.8164766,8,0.328125
1615977492.5278702,9,0.4285714328289032
1615977494.357427,10,0.3671875
1615977495.9919937,11,0.4508928656578064
1615977497.6757264,12,0.4988839328289032
1615977499.3684826,13,0.4854910671710968
1615977501.0003598,14,0.5011160969734192
1615977502.6724398,15,0.4441964328289032
1615977504.294823,16,0.4341517984867096
1615977505.8321211,17,0.5189732313156128
1615977507.5658677,18,0.5580357313156128
1615977509.2353954,19,0.5424107313156128
1615977510.8511965,20,0.5011160969734192
1615977512.513597,21,0.4955357015132904
1615977514.1232164,22,0.4944196343421936
1615977515.8334537,23,0.5200892686843872
1615977517.611226,24,0.5089285969734192
1615977519.357297,25,0.5747767686843872
1615977523.0301626,26,0.5535714030265808
1615977524.7418506,27,0.4620535671710968
1615977526.4678252,28,0.5412946343421936
1615977528.1994526,29,0.5602678656578064
1615977529.902031,30,0.5691964030265808
1615977531.647361,31,0.6238839030265808
1615977533.4084039,32,0.5145089030265808
1615977535.1712124,33,0.6149553656578064
1615977536.8411815,34,0.5535714030265808
1615977538.491742,35,0.6127232313156128
1615977540.2639787,36,0.6138392686843872
1615977541.9646797,37,0.6618303656578064
1615977543.6458802,38,0.6417410969734192
1615977545.395094,39,0.5234375
1615977547.0856063,40,0.6160714030265808
1615977548.8518147,41,0.6015625
1615977550.5894206,42,0.5479910969734192
1615977552.3264709,43,0.5558035969734192
1615977554.0736253,44,0.5848214030265808
1615977555.7962277,45,0.5959821343421936
1615977557.4845064,46,0.5803571343421936
1615977559.1586545,47,0.5669642686843872
1615977560.809227,48,0.5881696343421936
1615977562.520667,49,0.5837053656578064
1615977564.2177567,50,0.5959821343421936
1615977565.9178195,51,0.6495535969734192
1615977567.596765,52,0.6026785969734192
1615977569.3189769,53,0.6383928656578064
1615977571.0816379,54,0.6004464030265808
1615977572.7787933,55,0.6808035969734192
1615977574.491904,56,0.6238839030265808
1615977576.239474,57,0.6339285969734192
1615977578.0236802,58,0.6607142686843872
1615977579.755722,59,0.6350446343421936
1615977581.3801074,60,0.6517857313156128
1615977583.1005852,61,0.6506696343421936
1615977584.8468084,62,0.6361607313156128
1615977586.616549,63,0.6316964030265808
1615977588.3871634,64,0.5691964030265808
1615977590.1402,65,0.6540178656578064
1615977591.8377006,66,0.6428571343421936
1615977593.5808527,67,0.6629464030265808
1615977595.3530457,68,0.6473214030265808
1615977597.07365,69,0.6149553656578064
1615977598.667118,70,0.6662946343421936
1615977600.449209,71,0.6272321343421936
1615977602.1851976,72,0.6272321343421936
1615977603.861341,73,0.6283482313156128
1615977605.4901836,74,0.6015625
1615977607.0842614,75,0.6774553656578064
1615977608.7281053,76,0.6316964030265808
1615977610.4354024,77,0.6696428656578064
1615977612.1380086,78,0.6316964030265808
1615977613.7926219,79,0.6629464030265808
1615977615.458507,80,0.6417410969734192
1615977617.1252332,81,0.6618303656578064
1615977618.8172095,82,0.6573660969734192
1615977620.5619655,83,0.6506696343421936
1615977622.1449828,84,0.6908482313156128
1615977623.9091084,85,0.671875
1615977625.546026,86,0.6160714030265808
1615977627.229861,87,0.6696428656578064
1615977628.8641925,88,0.6350446343421936
1615977630.5168567,89,0.6685267686843872
1615977632.1765594,90,0.6484375
1615977633.8323941,91,0.6796875
1615977635.4745762,92,0.6607142686843872
1615977637.165117,93,0.6908482313156128
1615977638.847796,94,0.6484375
1615977640.4956098,95,0.6450892686843872
1615977642.1991704,96,0.6294642686843872
1615977643.8380818,97,0.6796875
1615977645.4923465,98,0.6830357313156128
1615977647.1318152,99,0.6517857313156128
1615977648.7845552,100,0.7008928656578064
1615977650.4608357,101,0.6930803656578064
1615977652.0840654,102,0.6808035969734192
1615977653.777291,103,0.6629464030265808
1615977655.4672923,104,0.6294642686843872
1615977657.2086742,105,0.6819196343421936
1615977658.9266574,106,0.6506696343421936
1615977660.5972123,107,0.6595982313156128
1615977662.267686,108,0.6841517686843872
1615977663.9353814,109,0.6339285969734192
1615977665.5234048,110,0.6908482313156128
1615977667.302992,111,0.6774553656578064
1615977668.9782677,112,0.640625
1615977670.7354827,113,0.6819196343421936
1615977672.4045985,114,0.6841517686843872
1615977674.0461936,115,0.6785714030265808
1615977675.727388,116,0.6819196343421936
1615977677.3223436,117,0.6908482313156128
1615977679.003684,118,0.671875
1615977680.7109053,119,0.6752232313156128
1615977682.3740282,120,0.6696428656578064
1615977683.9931288,121,0.6930803656578064
1615977685.6626217,122,0.7098214030265808
1615977687.481961,123,0.6819196343421936
1615977689.1092737,124,0.6752232313156128
1615977690.8622792,125,0.6897321343421936
1615977692.4672794,126,0.6975446343421936
1615977694.1308613,127,0.6930803656578064
1615977695.8101654,128,0.7020089030265808
1615977697.4693882,129,0.6763392686843872
1615977699.2398238,130,0.6729910969734192
1615977700.9099367,131,0.7053571343421936
1615977702.5959804,132,0.703125
1615977704.3603175,133,0.6941964030265808
1615977706.038375,134,0.6986607313156128
1615977707.6924627,135,0.6953125
1615977709.355224,136,0.6897321343421936
1615977710.755778,137,0.7142857313156128
1615977712.473367,138,0.6975446343421936
1615977714.1983664,139,0.7075892686843872
1615977715.8307502,140,0.7008928656578064
1615977717.4749918,141,0.6930803656578064
1615977719.0993254,142,0.6975446343421936
1615977720.776178,143,0.7053571343421936
1615977722.4944088,144,0.7154017686843872
1615977724.2385247,145,0.7042410969734192
1615977725.9096363,146,0.6785714030265808
1615977727.614586,147,0.6953125
1615977729.3370667,148,0.6908482313156128
1615977731.054008,149,0.7109375
1615977732.6913388,150,0.7008928656578064
1615977734.243023,151,0.6953125
1615977735.8999627,152,0.7142857313156128
1615977737.57579,153,0.7098214030265808
1615977739.2617905,154,0.7098214030265808
1615977740.9005497,155,0.7131696343421936
1615977742.5682137,156,0.7053571343421936
1615977744.3759363,157,0.7075892686843872
1615977746.0932395,158,0.7064732313156128
1615977747.791413,159,0.7165178656578064
1615977749.4680674,160,0.7131696343421936
1615977751.212361,161,0.7042410969734192
1615977752.8298776,162,0.6997767686843872
1615977754.5558357,163,0.7109375
1615977756.0036697,164,0.7020089030265808
1615977757.86654,165,0.7209821343421936
1615977759.5383267,166,0.7098214030265808
1615977761.2358756,167,0.7232142686843872
1615977762.979506,168,0.7232142686843872
1615977764.6409159,169,0.7120535969734192
1615977766.2745252,170,0.7354910969734192
1615977767.946535,171,0.7220982313156128
1615977769.6574752,172,0.7120535969734192
1615977771.2991664,173,0.7098214030265808
1615977772.9574144,174,0.7287946343421936
1615977774.5929158,175,0.7154017686843872
1615977776.2327123,176,0.7154017686843872
1615977777.8987246,177,0.71875
1615977779.4417443,178,0.7287946343421936
1615977781.2002566,179,0.7265625
1615977782.8390408,180,0.6997767686843872
1615977784.557468,181,0.7209821343421936
1615977786.228616,182,0.7087053656578064
1615977787.9236696,183,0.71875
1615977789.6420875,184,0.7310267686843872
1615977791.3323107,185,0.7276785969734192
1615977793.075726,186,0.7220982313156128
1615977794.7182744,187,0.7243303656578064
1615977796.399936,188,0.7220982313156128
1615977798.0540285,189,0.7098214030265808
1615977799.8153825,190,0.7254464030265808
1615977801.2561748,191,0.7232142686843872
1615977803.0376546,192,0.7176339030265808
1615977804.717469,193,0.7109375
1615977806.3697927,194,0.7243303656578064
1615977808.0164208,195,0.7198660969734192
1615977809.681354,196,0.703125
1615977811.3486395,197,0.7232142686843872
1615977813.0445292,198,0.7154017686843872
1615977814.7260623,199,0.7165178656578064
1615977816.3574107,200,0.7354910969734192
1615977817.9946916,201,0.703125
1615977819.676199,202,0.7254464030265808
1615977821.3980784,203,0.7299107313156128
1615977823.039003,204,0.7120535969734192
1615977824.3174286,205,0.7198660969734192
1615977826.3396544,206,0.71875
1615977827.9732733,207,0.7176339030265808
1615977829.6970994,208,0.7299107313156128
1615977831.3185248,209,0.7165178656578064
1615977832.9825146,210,0.7299107313156128
1615977834.613346,211,0.7276785969734192
1615977836.2828379,212,0.7142857313156128
1615977837.9567127,213,0.7142857313156128
1615977839.5501215,214,0.7198660969734192
1615977841.2387116,215,0.7243303656578064
1615977842.8165276,216,0.7198660969734192
1615977844.4835424,217,0.7254464030265808
1615977846.1738086,218,0.7276785969734192
1615977847.8076606,219,0.7120535969734192
1615977849.4431462,220,0.7209821343421936
1615977851.207891,221,0.7287946343421936
1615977852.9049203,222,0.7120535969734192
1615977854.5676994,223,0.7053571343421936
1615977856.246344,224,0.7276785969734192
1615977857.9899259,225,0.7254464030265808
1615977859.692812,226,0.7243303656578064
1615977861.3418918,227,0.7176339030265808
1615977862.980614,228,0.7154017686843872
1615977864.7072544,229,0.7209821343421936
1615977866.351746,230,0.7433035969734192
1615977868.0746703,231,0.7232142686843872
1615977869.4705067,232,0.7254464030265808
1615977871.266112,233,0.7142857313156128
1615977872.952784,234,0.7321428656578064
1615977874.5611858,235,0.7321428656578064
1615977876.2455096,236,0.7198660969734192
1615977877.8952634,237,0.7410714030265808
1615977879.5750833,238,0.7254464030265808
1615977881.223571,239,0.7388392686843872
1615977882.9125402,240,0.71875
1615977884.554641,241,0.7388392686843872
1615977886.261088,242,0.7265625
1615977887.9644082,243,0.734375
1615977889.6122036,244,0.7142857313156128
1615977891.3391964,245,0.7198660969734192
1615977892.6723561,246,0.7165178656578064
1615977894.6975403,247,0.7220982313156128
1615977896.3356218,248,0.7176339030265808
1615977897.9465332,249,0.7220982313156128
1615977899.6237845,250,0.71875
1615977901.2736573,251,0.7064732313156128
1615977902.941064,252,0.7310267686843872
1615977904.6843958,253,0.7388392686843872
1615977906.4034986,254,0.7332589030265808
1615977908.025284,255,0.7254464030265808
1615977909.6570094,256,0.7243303656578064
1615977911.2948537,257,0.7243303656578064
1615977913.0564914,258,0.7198660969734192
1615977914.741228,259,0.7109375
1615977916.2329206,260,0.7131696343421936
1615977917.8931806,261,0.7064732313156128
1615977919.583846,262,0.7198660969734192
1615977921.3049023,263,0.7265625
1615977922.9351888,264,0.7198660969734192
1615977924.5884168,265,0.7176339030265808
1615977926.3078775,266,0.7120535969734192
1615977928.0608149,267,0.7131696343421936
1615977929.6928918,268,0.7265625
1615977931.3697348,269,0.7220982313156128
1615977933.0448282,270,0.7232142686843872
1615977934.7246015,271,0.7109375
1615977936.4150093,272,0.7265625
1615977938.0179796,273,0.7377232313156128
1615977939.718522,274,0.7254464030265808
1615977941.3777442,275,0.6986607313156128
1615977943.0895724,276,0.7098214030265808
1615977944.7900972,277,0.7287946343421936
1615977946.494171,278,0.7243303656578064
1615977948.1792336,279,0.7232142686843872
1615977949.8937762,280,0.7142857313156128
1615977951.5833805,281,0.7198660969734192
1615977953.254389,282,0.7020089030265808
1615977955.0066247,283,0.7142857313156128
1615977956.6506915,284,0.7276785969734192
1615977958.3384726,285,0.7008928656578064
1615977960.0595279,286,0.7198660969734192
1615977961.6024888,287,0.7120535969734192
1615977963.3218539,288,0.71875
1615977964.9282784,289,0.7042410969734192
1615977966.607405,290,0.7109375
1615977968.2498388,291,0.7198660969734192
1615977969.9051569,292,0.7232142686843872
1615977971.6308153,293,0.7220982313156128
1615977973.4047124,294,0.7064732313156128
1615977975.039754,295,0.7087053656578064
1615977976.7233129,296,0.7109375
1615977978.3617175,297,0.7142857313156128
1615977979.9855998,298,0.7142857313156128
1615977981.717265,299,0.7176339030265808
1615977983.4836583,300,0.7087053656578064
1615977984.9328086,301,0.7209821343421936
1615977986.6142347,302,0.7020089030265808
1615977988.3198943,303,0.7198660969734192
1615977989.9874094,304,0.7109375
1615977991.6747034,305,0.7410714030265808
1615977993.3204837,306,0.7098214030265808
1615977994.9781518,307,0.7064732313156128
1615977996.627493,308,0.7254464030265808
1615977998.2726393,309,0.7176339030265808
1615977999.9963567,310,0.7299107313156128
1615978001.6676738,311,0.7053571343421936
1615978003.3603487,312,0.6975446343421936
1615978005.067773,313,0.7087053656578064
1615978006.7485898,314,0.7254464030265808
1615978008.2685633,315,0.7176339030265808
1615978009.9997203,316,0.7209821343421936
1615978011.6464648,317,0.7131696343421936
1615978013.3193312,318,0.7299107313156128
1615978015.011518,319,0.7522321343421936
1615978016.6850283,320,0.7098214030265808
1615978018.34887,321,0.7243303656578064
1615978020.0773215,322,0.7366071343421936


==> line_analysis/figure_data/figure1/palsgd_lr_1_0.csv <==
Wall time,Step,Value
1615903268.0832953,28,0.15713997185230255
1615903268.6864107,34,0.15713997185230255
1615903269.295185,50,0.15713997185230255
1615903269.3580568,52,0.15713997185230255
1615903269.4558241,55,0.15713997185230255
1615903270.6201804,66,0.15713997185230255
1615903271.1599677,81,0.15713997185230255
1615903271.2657833,84,0.15713997185230255
1615903272.6548257,104,0.15713997185230255
1615903273.2427077,122,0.17867432534694672
1615903274.045314,126,0.17867432534694672
1615903274.762764,146,0.17867432534694672
1615903276.4038548,175,0.17867432534694672
1615903276.5208282,178,0.17867432534694672
1615903277.554948,187,0.17867432534694672
1615903278.1320622,203,0.17867432534694672
1615903278.2074687,205,0.17867432534694672
1615903281.073328,249,0.17867432534694672
1615903281.2680118,254,0.17867432534694672
1615903281.833664,269,0.17867432534694672
1615903282.0508919,275,0.17867432534694672
1615903282.9612472,280,0.17867432534694672
1615903283.1908112,287,0.17867432534694672
1615903283.3875017,293,0.17867432534694672
1615903284.6854587,312,0.17867432534694672
1615903285.2564347,328,0.17867432534694672
1615903285.3266232,330,0.17867432534694672
1615903285.6267195,338,0.17867432534694672
1615903287.0890706,359,0.17867432534694672
1615903287.3506773,367,0.17867432534694672
1615903288.6594584,383,0.17867432534694672
1615903288.7926464,387,0.17867432534694672
1615903292.1134362,441,0.17867432534694672
1615903292.1484084,442,0.17867432534694672
1615903292.7886903,459,0.17867432534694672
1615903292.8945537,462,0.17867432534694672
1615903293.735934,465,0.17867432534694672
1615903294.1976993,480,0.17867432534694672
1615903294.3102434,483,0.17867432534694672
1615903294.3430514,484,0.17867432534694672
1615903294.6567903,494,0.17867432534694672
1615903295.997364,513,0.17867432534694672
1615903297.7123394,545,0.18879434466362
1615903299.0030086,562,0.18879434466362
1615903299.1615834,567,0.18879434466362
1615903300.8503497,594,0.18879434466362
1615903301.204029,604,0.18879434466362
1615903301.3943708,610,0.18879434466362
1615903301.6423135,617,0.18879434466362
1615903301.6762433,618,0.18879434466362
1615903304.2407403,651,0.18879434466362
1615903304.3407576,653,0.18879434466362
1615903304.7247329,665,0.18879434466362
1615903304.9750254,672,0.18879434466362
1615903305.0124414,673,0.18879434466362
1615903305.0897536,675,0.18879434466362
1615903305.2052279,678,0.18879434466362
1615903305.2829297,680,0.18879434466362
1615903306.4449522,692,0.18879434466362
1615903306.8127303,702,0.18879434466362
1615903309.8460572,745,0.18879434466362
1615903309.9768906,749,0.18879434466362
1615903310.109243,753,0.18879434466362
1615903310.3728778,761,0.18879434466362
1615903310.6596024,770,0.18879434466362
1615903311.7534533,783,0.18879434466362
1615903311.881792,787,0.18879434466362
1615903312.170784,796,0.18879434466362
1615903312.2968845,800,0.18879434466362
1615903312.3587356,802,0.18879434466362
1615903312.4209049,804,0.18879434466362
1615903313.372217,811,0.18879434466362
1615903313.5260901,816,0.18879434466362
1615903313.587222,818,0.18879434466362
1615903313.7432835,823,0.18879434466362
1615903313.8055608,825,0.18879434466362
1615903313.927981,829,0.18879434466362
1615903314.0482771,833,0.18879434466362
1615903314.9001734,839,0.18879434466362
1615903314.9326048,840,0.18879434466362
1615903315.6498806,863,0.18879434466362
1615903315.7730484,867,0.18879434466362
1615903318.168811,900,0.18879434466362
1615903318.4165173,907,0.18879434466362
1615903318.6133945,913,0.18879434466362
1615903319.0634694,927,0.18879434466362
1615903320.1359296,942,0.18583884835243225
1615903320.352937,949,0.18583884835243225
1615903320.4138918,951,0.18583884835243225
1615903320.618513,957,0.18583884835243225
1615903320.6792057,959,0.18583884835243225
1615903321.7627845,973,0.18583884835243225
1615903321.7939956,974,0.18583884835243225
1615903322.1070604,984,0.18583884835243225
1615903322.1973252,987,0.18583884835243225
1615903323.1260202,996,0.18583884835243225
1615903323.2526705,1000,0.18583884835243225
1615903323.3789499,1004,0.18583884835243225
1615903323.6650581,1013,0.18583884835243225
1615903323.6975312,1014,0.18583884835243225
1615903323.8846724,1020,0.18583884835243225
1615903323.9157443,1021,0.18583884835243225
1615903324.7758617,1026,0.18583884835243225
1615903325.3616219,1044,0.18583884835243225
1615903325.4545708,1047,0.18583884835243225
1615903326.3896966,1056,0.18583884835243225
1615903328.1383946,1086,0.18583884835243225
1615903328.600544,1099,0.18583884835243225
1615903328.7896752,1105,0.18583884835243225
1615903328.8840044,1108,0.18583884835243225
1615903328.9451637,1110,0.18583884835243225
1615903329.077051,1114,0.18583884835243225
1615903329.9121912,1120,0.18583884835243225
1615903330.071594,1125,0.18583884835243225
1615903330.394354,1135,0.18583884835243225
1615903330.6056595,1141,0.18583884835243225
1615903330.801995,1146,0.18583884835243225
1615903331.8225021,1156,0.18583884835243225
1615903333.7616227,1198,0.18583884835243225
1615903333.8860698,1202,0.18583884835243225
1615903333.9162447,1203,0.18583884835243225
1615903333.94637,1204,0.18583884835243225
1615903335.2733274,1222,0.18583884835243225
1615903335.7602618,1235,0.18583884835243225
1615903336.847076,1248,0.18583884835243225
1615903338.4295542,1274,0.18583884835243225
1615903338.836024,1286,0.18583884835243225
1615903339.2528088,1297,0.18583884835243225
1615903339.3742986,1300,0.18583884835243225
1615903340.1573558,1303,0.18583884835243225
1615903340.9029102,1323,0.18583884835243225
1615903341.1101775,1329,0.18583884835243225
1615903342.4775696,1336,0.18583884835243225
1615903343.0034397,1353,0.19388070702552795
1615903344.2984445,1369,0.19388070702552795
1615903344.4172313,1372,0.19388070702552795
1615903344.8229861,1383,0.19388070702552795
1615903344.9405718,1386,0.19388070702552795
1615903345.046416,1389,0.19388070702552795
1615903345.0811596,1390,0.19388070702552795
1615903348.08076,1438,0.19388070702552795
1615903348.174566,1441,0.19388070702552795
1615903348.269485,1444,0.19388070702552795
1615903348.300042,1445,0.19388070702552795
1615903349.6779356,1467,0.19388070702552795
1615903350.0526404,1479,0.19388070702552795
1615903350.113968,1481,0.19388070702552795
1615903351.0668151,1489,0.19388070702552795
1615903351.1927214,1493,0.19388070702552795
1615903351.9771218,1518,0.19388070702552795
1615903352.7356477,1519,0.19388070702552795
1615903353.0815413,1530,0.19388070702552795
1615903353.336392,1538,0.19388070702552795
1615903353.459101,1542,0.19388070702552795
1615903353.520039,1544,0.19388070702552795
1615903355.251345,1576,0.19388070702552795
1615903355.3961713,1580,0.19388070702552795
1615903356.8814828,1605,0.19388070702552795
1615903358.0720735,1621,0.19388070702552795
1615903358.108523,1622,0.19388070702552795
1615903358.645723,1637,0.19388070702552795
1615903358.7911596,1641,0.19388070702552795
1615903359.9552681,1657,0.19388070702552795
1615903359.9924111,1658,0.19388070702552795
1615903361.5177164,1680,0.19388070702552795
1615903361.684684,1685,0.19388070702552795
1615903361.8455741,1690,0.19388070702552795
1615903361.9389014,1693,0.19388070702552795
1615903362.0955005,1698,0.19388070702552795
1615903362.1861982,1701,0.19388070702552795
1615903363.2541864,1713,0.19388070702552795
1615903363.5112443,1721,0.19388070702552795
1615903363.733532,1728,0.19388070702552795
1615903363.951065,1735,0.19388070702552795
1615903364.927533,1744,0.19388070702552795
1615903365.0594537,1748,0.19388070702552795
1615903365.4285207,1762,0.19469277560710907
1615903365.4927084,1764,0.19469277560710907
1615903366.173975,1767,0.19469277560710907
1615903366.416301,1774,0.19469277560710907
1615903366.7179477,1783,0.19469277560710907
1615903367.035052,1793,0.19469277560710907
1615903367.1583164,1797,0.19469277560710907
1615903367.8585844,1799,0.19469277560710907
1615903367.966533,1802,0.19469277560710907
1615903368.1232817,1807,0.19469277560710907
1615903368.2173374,1810,0.19469277560710907
1615903368.2489173,1811,0.19469277560710907
1615903369.5767543,1831,0.19469277560710907
1615903369.9038672,1840,0.19469277560710907
1615903370.1195822,1846,0.19469277560710907
1615903370.3689737,1853,0.19469277560710907
1615903370.4053304,1854,0.19469277560710907
1615903371.3831024,1863,0.19469277560710907
1615903371.6421776,1870,0.19469277560710907
1615903373.0602753,1891,0.19469277560710907
1615903373.2098846,1895,0.19469277560710907
1615903373.5698943,1905,0.19469277560710907
1615903373.7220378,1909,0.19469277560710907
1615903374.0531974,1918,0.19469277560710907
1615903375.1795764,1931,0.19469277560710907
1615903375.2740207,1934,0.19469277560710907
1615903375.4627829,1940,0.19469277560710907
1615903375.5247993,1942,0.19469277560710907
1615903377.207261,1976,0.19469277560710907
1615903377.4005995,1982,0.19469277560710907
1615903378.7529206,1999,0.19469277560710907
1615903379.0660992,2009,0.19469277560710907
1615903379.1623816,2012,0.19469277560710907
1615903379.2289188,2014,0.19469277560710907
1615903380.4469087,2032,0.19469277560710907
1615903381.5059023,2046,0.19469277560710907
1615903381.5788107,2048,0.19469277560710907
1615903382.2477217,2066,0.19469277560710907
1615903382.3743608,2070,0.19469277560710907
1615903383.2722938,2078,0.19469277560710907
1615903383.8065243,2095,0.19469277560710907
1615903383.9926844,2101,0.19469277560710907
1615903385.4550974,2125,0.19469277560710907
1615903385.9273505,2138,0.19469277560710907
1615903386.6735556,2141,0.19469277560710907
1615903386.7051728,2142,0.19469277560710907
1615903386.7669055,2144,0.19469277560710907
1615903386.828963,2146,0.19469277560710907
1615903386.9528215,2150,0.19469277560710907
1615903387.076758,2154,0.19469277560710907
1615903388.2648869,2173,0.1896146833896637
1615903388.7384982,2188,0.1896146833896637
1615903390.5003448,2222,0.1896146833896637
1615903390.6240082,2226,0.1896146833896637
1615903391.5115871,2233,0.1896146833896637
1615903391.8068833,2242,0.1896146833896637
1615903392.1885734,2254,0.1896146833896637
1615903393.165575,2264,0.1896146833896637
1615903393.2325087,2266,0.1896146833896637
1615903393.3006315,2268,0.1896146833896637
1615903393.464542,2273,0.1896146833896637
1615903393.5597548,2276,0.1896146833896637
1615903393.8125896,2284,0.1896146833896637
1615903393.936439,2288,0.1896146833896637
1615903395.1647985,2308,0.1896146833896637
1615903395.3252642,2313,0.1896146833896637
1615903395.3571792,2314,0.1896146833896637
1615903395.4204466,2316,0.1896146833896637
1615903395.513715,2319,0.1896146833896637
1615903395.6362448,2323,0.1896146833896637
1615903395.6677547,2324,0.1896146833896637
1615903396.495515,2331,0.1896146833896637
1615903396.5871518,2334,0.1896146833896637
1615903396.7432837,2339,0.1896146833896637
1615903398.128256,2358,0.1896146833896637
1615903398.4405203,2368,0.1896146833896637
1615903398.626732,2374,0.1896146833896637
1615903398.812527,2380,0.1896146833896637
1615903398.9398773,2384,0.1896146833896637
1615903400.0193477,2396,0.1896146833896637
1615903400.0547009,2397,0.1896146833896637
1615903401.6393921,2422,0.1896146833896637
1615903401.9364092,2431,0.1896146833896637
1615903403.789419,2466,0.1896146833896637
1615903403.8246794,2467,0.1896146833896637
1615903403.89514,2469,0.1896146833896637
1615903405.057073,2483,0.1896146833896637
1615903406.6655004,2513,0.1896146833896637
1615903406.9745739,2521,0.1896146833896637
1615903407.2306566,2528,0.1896146833896637
1615903407.3050928,2530,0.1896146833896637
1615903407.3790987,2532,0.1896146833896637
1615903407.557221,2537,0.1896146833896637
1615903409.047609,2562,0.1896146833896637
1615903409.0791357,2563,0.1896146833896637
1615903410.4771938,2586,0.19137297570705414
1615903410.5403223,2588,0.19137297570705414
1615903410.6996715,2593,0.19137297570705414
1615903411.8340774,2607,0.19137297570705414
1615903412.0271676,2613,0.19137297570705414
1615903412.314999,2622,0.19137297570705414
1615903413.4919896,2637,0.19137297570705414
1615903413.6245465,2641,0.19137297570705414
1615903413.6893177,2643,0.19137297570705414
1615903415.121894,2668,0.19137297570705414
1615903415.4986837,2680,0.19137297570705414
1615903415.810948,2690,0.19137297570705414
1615903415.994678,2696,0.19137297570705414
1615903417.1995246,2713,0.19137297570705414
1615903417.3884413,2719,0.19137297570705414
1615903417.4189658,2720,0.19137297570705414
1615903418.6245227,2734,0.19137297570705414
1615903418.8106499,2740,0.19137297570705414
1615903418.971031,2745,0.19137297570705414
1615903420.3895001,2768,0.19137297570705414
1615903420.6100807,2775,0.19137297570705414
1615903420.7656991,2780,0.19137297570705414
1615903421.8244605,2793,0.19137297570705414
1615903422.0731463,2800,0.19137297570705414
1615903422.6111667,2815,0.19137297570705414
1615903423.7085676,2827,0.19137297570705414
1615903423.8165913,2830,0.19137297570705414
1615903424.3339694,2844,0.19137297570705414
1615903424.3686473,2845,0.19137297570705414
1615903424.4385374,2847,0.19137297570705414
1615903426.1964598,2879,0.19137297570705414
1615903426.233029,2880,0.19137297570705414
1615903426.27088,2881,0.19137297570705414
1615903427.5289242,2899,0.19137297570705414
1615903428.676246,2914,0.19137297570705414
1615903428.848364,2919,0.19137297570705414
1615903430.898735,2962,0.19137297570705414
1615903431.221003,2971,0.19137297570705414
1615903432.1760974,2980,0.19137297570705414
1615903432.7234433,2999,0.18666933476924896
1615903432.8437383,3003,0.18666933476924896
1615903434.0918958,3020,0.18666933476924896
1615903434.1624873,3022,0.18666933476924896
1615903434.1975617,3023,0.18666933476924896
1615903437.1383533,3070,0.18666933476924896
1615903437.4304562,3078,0.18666933476924896
1615903438.907227,3101,0.18666933476924896
1615903439.2065387,3110,0.18666933476924896
1615903439.3389974,3114,0.18666933476924896
1615903439.471829,3118,0.18666933476924896
1615903439.50499,3119,0.18666933476924896
1615903439.845642,3130,0.18666933476924896
1615903441.0660808,3133,0.18666933476924896
1615903441.3205738,3141,0.18666933476924896
1615903441.4272177,3144,0.18666933476924896
1615903443.3160522,3168,0.18666933476924896
1615903443.4462605,3172,0.18666933476924896
1615903443.5093682,3174,0.18666933476924896
1615903445.2737846,3202,0.18666933476924896
1615903446.6886597,3225,0.18666933476924896
1615903447.178846,3240,0.18666933476924896
1615903447.4307313,3248,0.18666933476924896
1615903447.584459,3253,0.18666933476924896
1615903448.4385972,3258,0.18666933476924896
1615903448.6251707,3264,0.18666933476924896
1615903449.1167078,3280,0.18666933476924896
1615903450.4504128,3298,0.18666933476924896
1615903450.4870772,3299,0.18666933476924896
1615903450.7386405,3306,0.18666933476924896
1615903450.846306,3309,0.18666933476924896
1615903452.2721288,3333,0.18666933476924896
1615903452.366361,3336,0.18666933476924896
1615903452.580153,3343,0.18666933476924896
1615903452.668416,3346,0.18666933476924896
1615903452.6991668,3347,0.18666933476924896
1615903453.420101,3349,0.18666933476924896
1615903453.4555833,3350,0.18666933476924896
1615903454.3679588,3375,0.18666933476924896
1615903455.4374304,3384,0.18666933476924896
1615903457.3962166,3422,0.18229976296424866
1615903457.7065215,3430,0.18229976296424866
1615903458.8377454,3444,0.18229976296424866
1615903458.868823,3445,0.18229976296424866
1615903459.4009433,3462,0.18229976296424866
1615903460.9304817,3491,0.18229976296424866
1615903460.991938,3493,0.18229976296424866
1615903461.9763072,3503,0.18229976296424866
1615903462.5486243,3520,0.18229976296424866
1615903462.7076178,3525,0.18229976296424866
1615903464.052955,3547,0.18229976296424866
1615903464.1472752,3550,0.18229976296424866
1615903464.3028076,3555,0.18229976296424866
1615903465.3738859,3566,0.18229976296424866
1615903465.4405937,3568,0.18229976296424866
1615903465.6707623,3575,0.18229976296424866
1615903465.8681629,3581,0.18229976296424866
1615903466.091418,3588,0.18229976296424866
1615903466.2749372,3594,0.18229976296424866
1615903467.0090513,3597,0.18229976296424866
1615903467.5837176,3614,0.18229976296424866
1615903467.9661515,3626,0.18229976296424866
1615903468.7233684,3629,0.18229976296424866
1615903468.9431717,3636,0.18229976296424866
1615903469.4403193,3652,0.18229976296424866
1615903469.5000937,3654,0.18229976296424866
1615903470.4058938,3660,0.18229976296424866
1615903470.537131,3664,0.18229976296424866
1615903471.126783,3680,0.18229976296424866
1615903472.356918,3697,0.18229976296424866
1615903473.1215258,3717,0.18229976296424866
1615903474.379108,3735,0.18229976296424866
1615903474.4426944,3737,0.18229976296424866
1615903474.5060363,3739,0.18229976296424866
1615903474.602145,3742,0.18229976296424866
1615903474.695948,3745,0.18229976296424866
1615903475.9793723,3762,0.18229976296424866
1615903476.322317,3773,0.18229976296424866
1615903477.409677,3787,0.18229976296424866
1615903479.4280658,3831,0.1809709370136261
1615903479.4908302,3833,0.1809709370136261
1615903480.942357,3857,0.1809709370136261
1615903481.0836473,3861,0.1809709370136261
1615903481.15439,3863,0.1809709370136261
1615903481.36808,3869,0.1809709370136261
1615903481.4765155,3872,0.1809709370136261
1615903481.549084,3874,0.1809709370136261
1615903482.4892695,3883,0.1809709370136261
1615903482.7113175,3890,0.1809709370136261
1615903483.11336,3903,0.1809709370136261
1615903483.9813344,3911,0.1809709370136261
1615903484.3958101,3924,0.1809709370136261
1615903484.4609842,3926,0.1809709370136261
1615903484.5558069,3929,0.1809709370136261
1615903485.6864512,3941,0.1809709370136261
1615903485.8415043,3945,0.1809709370136261
1615903486.0328624,3950,0.1809709370136261
1615903486.1088133,3952,0.1809709370136261
1615903486.4729226,3962,0.1809709370136261
1615903486.6134737,3966,0.1809709370136261
1615903488.1595793,3995,0.1809709370136261
1615903488.9706059,4000,0.1809709370136261
1615903489.1948647,4007,0.1809709370136261
1615903491.164198,4051,0.1809709370136261
1615903491.4028583,4059,0.1809709370136261
1615903492.2699263,4066,0.1809709370136261
1615903492.4035413,4070,0.1809709370136261
1615903492.7704053,4081,0.1809709370136261
1615903492.9654825,4087,0.1809709370136261
1615903493.7900698,4093,0.1809709370136261
1615903494.589515,4115,0.1809709370136261
1615903495.6548972,4126,0.1809709370136261
1615903495.8367658,4131,0.1809709370136261
1615903496.1624012,4140,0.1809709370136261
1615903496.1988094,4141,0.1809709370136261
1615903496.6009886,4153,0.1809709370136261
1615903497.6539984,4164,0.1809709370136261
1615903497.7478397,4167,0.1809709370136261
1615903498.0621233,4177,0.1809709370136261
1615903501.3601837,4239,0.17324334383010864
1615903501.5154748,4244,0.17324334383010864
1615903501.546298,4245,0.17324334383010864
1615903502.5435982,4255,0.17324334383010864
1615903506.4307358,4328,0.17324334383010864
1615903506.7704384,4339,0.17324334383010864
1615903507.5033422,4340,0.17324334383010864
1615903507.5711324,4342,0.17324334383010864
1615903507.6392932,4344,0.17324334383010864
1615903507.7385526,4347,0.17324334383010864
1615903507.7712145,4348,0.17324334383010864
1615903509.2797418,4373,0.17324334383010864
1615903509.4350066,4378,0.17324334383010864
1615903509.5288866,4381,0.17324334383010864
1615903509.7766411,4389,0.17324334383010864
1615903510.1134176,4400,0.17324334383010864
1615903511.1592276,4409,0.17324334383010864
1615903511.2526708,4412,0.17324334383010864
1615903511.283681,4413,0.17324334383010864
1615903511.7508612,4428,0.17324334383010864
1615903512.9352267,4444,0.17324334383010864
1615903513.1264594,4450,0.17324334383010864
1615903513.25396,4454,0.17324334383010864
1615903513.5329688,4463,0.17324334383010864
1615903514.255105,4465,0.17324334383010864
1615903514.537121,4474,0.17324334383010864
1615903514.6667917,4478,0.17324334383010864
1615903514.8674998,4484,0.17324334383010864
1615903515.0300126,4489,0.17324334383010864
1615903516.514721,4515,0.17324334383010864
1615903516.7883441,4524,0.17324334383010864
1615903517.971238,4539,0.17324334383010864
1615903518.2064824,4546,0.17324334383010864
1615903518.3969054,4552,0.17324334383010864
1615903518.5241802,4556,0.17324334383010864
1615903519.2092607,4557,0.17324334383010864
1615903519.839271,4576,0.17324334383010864
1615903519.9469988,4579,0.17324334383010864
1615903521.7829435,4615,0.17324334383010864
1615903522.6161575,4621,0.17324334383010864
1615903524.121123,4651,0.17046138644218445
1615903524.1832006,4653,0.17046138644218445
1615903524.7742078,4670,0.17046138644218445
1615903524.8085961,4671,0.17046138644218445
1615903526.0558145,4690,0.17046138644218445
1615903526.086492,4691,0.17046138644218445
1615903526.1802905,4694,0.17046138644218445
1615903526.4616494,4703,0.17046138644218445
1615903527.4767911,4714,0.17046138644218445
1615903528.309375,4739,0.17046138644218445
1615903528.4022408,4742,0.17046138644218445
1615903529.4964402,4753,0.17046138644218445
1615903529.5992732,4756,0.17046138644218445
1615903529.66281,4758,0.17046138644218445
1615903529.7247534,4760,0.17046138644218445
1615903530.1711638,4772,0.17046138644218445
1615903531.3616848,4789,0.17046138644218445
1615903532.7204278,4810,0.17046138644218445
1615903532.9791753,4817,0.17046138644218445
1615903533.2820399,4825,0.17046138644218445
1615903533.423786,4829,0.17046138644218445
1615903534.366547,4836,0.17046138644218445
1615903534.4012003,4837,0.17046138644218445
1615903534.4386058,4838,0.17046138644218445
1615903534.7990303,4848,0.17046138644218445
1615903536.401976,4874,0.17046138644218445
1615903536.566634,4879,0.17046138644218445
1615903537.07753,4895,0.17046138644218445
1615903538.0988197,4906,0.17046138644218445
1615903538.2303882,4910,0.17046138644218445
1615903538.2632697,4911,0.17046138644218445
1615903538.526033,4919,0.17046138644218445
1615903538.7102404,4925,0.17046138644218445
1615903538.8029454,4928,0.17046138644218445
1615903539.7783031,4937,0.17046138644218445
1615903539.905809,4941,0.17046138644218445
1615903540.1246102,4948,0.17046138644218445
1615903540.1555846,4949,0.17046138644218445
1615903540.3354416,4955,0.17046138644218445
1615903541.1772728,4961,0.17046138644218445
1615903541.2426317,4963,0.17046138644218445
1615903541.3376365,4966,0.17046138644218445
1615903543.1591527,5001,0.17046138644218445
1615903543.5331104,5013,0.17046138644218445
1615903544.8839624,5032,0.17046138644218445
1615903544.9584243,5034,0.17046138644218445
1615903546.8771162,5069,0.16613532602787018
1615903546.9408903,5071,0.16613532602787018
1615903548.3350313,5091,0.16613532602787018
1615903549.7334335,5115,0.16613532602787018
1615903549.827769,5118,0.16613532602787018
1615903550.2362478,5131,0.16613532602787018
1615903550.486812,5139,0.16613532602787018
1615903551.4432788,5148,0.16613532602787018
1615903551.54548,5151,0.16613532602787018
1615903551.609239,5153,0.16613532602787018
1615903551.6410272,5154,0.16613532602787018
1615903553.7834847,5198,0.16613532602787018
1615903553.969831,5204,0.16613532602787018
1615903554.0630448,5207,0.16613532602787018
1615903554.9708686,5214,0.16613532602787018
1615903555.3791368,5227,0.16613532602787018
1615903555.4417658,5229,0.16613532602787018
1615903555.472782,5230,0.16613532602787018
1615903555.72416,5237,0.16613532602787018
1615903557.0016398,5255,0.16613532602787018
1615903558.3835106,5278,0.16613532602787018
1615903558.537584,5283,0.16613532602787018
1615903559.852707,5303,0.16613532602787018
1615903559.9191937,5305,0.16613532602787018
1615903560.1187592,5311,0.16613532602787018
1615903561.6236064,5337,0.16613532602787018
1615903561.78062,5342,0.16613532602787018
1615903562.1894457,5355,0.16613532602787018
1615903562.3118756,5359,0.16613532602787018
1615903563.6281369,5377,0.16613532602787018
1615903563.9295545,5385,0.16613532602787018
1615903565.363087,5408,0.16613532602787018
1615903565.488536,5412,0.16613532602787018
1615903565.613539,5416,0.16613532602787018
1615903565.6452007,5417,0.16613532602787018
1615903567.1966822,5443,0.16613532602787018
1615903569.0832405,5482,0.15591564774513245
1615903570.1647365,5495,0.15591564774513245
1615903570.665652,5511,0.15591564774513245
1615903571.746107,5522,0.15591564774513245
1615903572.3254902,5538,0.15591564774513245
1615903573.4874609,5552,0.15591564774513245
1615903573.520801,5553,0.15591564774513245
1615903574.1792955,5573,0.15591564774513245
1615903575.6601567,5597,0.15591564774513245
1615903575.723478,5599,0.15591564774513245
1615903577.233291,5613,0.15591564774513245
1615903577.96541,5632,0.15591564774513245
1615903578.0785432,5635,0.15591564774513245
1615903578.2664099,5640,0.15591564774513245
1615903581.2021194,5677,0.15591564774513245
1615903581.4204538,5684,0.15591564774513245
1615903581.5466752,5688,0.15591564774513245
1615903581.7347922,5694,0.15591564774513245
1615903581.920341,5700,0.15591564774513245
1615903582.9451258,5705,0.15591564774513245
1615903583.0629346,5708,0.15591564774513245
1615903583.1388776,5710,0.15591564774513245
1615903584.0244706,5734,0.15591564774513245
1615903585.5622988,5742,0.15591564774513245
1615903586.105682,5759,0.15591564774513245
1615903586.259591,5764,0.15591564774513245
1615903586.975625,5766,0.15591564774513245
1615903587.348054,5778,0.15591564774513245
1615903587.4155715,5780,0.15591564774513245
1615903587.6280231,5786,0.15591564774513245
1615903588.7243207,5798,0.15591564774513245
1615903588.9062603,5803,0.15591564774513245
1615903589.2758126,5813,0.15591564774513245
1615903589.630437,5823,0.15591564774513245
1615903591.2882628,5851,0.15591564774513245
1615903591.3486762,5853,0.15591564774513245
1615903591.4766433,5857,0.15591564774513245
1615903592.6494646,5872,0.15591564774513245
1615903595.9037623,5930,0.14817331731319427
1615903595.9982753,5933,0.14817331731319427
1615903596.5706768,5951,0.14817331731319427
1615903597.764902,5969,0.14817331731319427
1615903599.0480847,5986,0.14817331731319427
1615903599.141773,5989,0.14817331731319427
1615903599.2963235,5994,0.14817331731319427
1615903599.452138,5999,0.14817331731319427
1615903600.740955,6017,0.14817331731319427
1615903600.771708,6018,0.14817331731319427
1615903601.359834,6035,0.14817331731319427
1615903601.4648552,6038,0.14817331731319427
1615903602.4126627,6045,0.14817331731319427
1615903603.2760158,6072,0.14817331731319427
1615903603.3371012,6074,0.14817331731319427
1615903604.228902,6081,0.14817331731319427
1615903604.8171742,6099,0.14817331731319427
1615903604.8791294,6101,0.14817331731319427
1615903605.7530825,6108,0.14817331731319427
1615903606.036575,6117,0.14817331731319427
1615903606.358607,6127,0.14817331731319427
1615903606.3902302,6128,0.14817331731319427
1615903607.3898978,6138,0.14817331731319427
1615903607.5171542,6142,0.14817331731319427
1615903607.5478108,6143,0.14817331731319427
1615903608.1854277,6162,0.14817331731319427
1615903608.3388088,6167,0.14817331731319427
1615903609.089818,6169,0.14817331731319427
1615903609.215944,6173,0.14817331731319427
1615903609.4986815,6182,0.14817331731319427
1615903610.6987789,6200,0.14817331731319427
1615903611.4385076,6220,0.14817331731319427
1615903611.6139972,6225,0.14817331731319427
1615903612.6325405,6234,0.14817331731319427
1615903612.8318868,6240,0.14817331731319427
1615903612.868761,6241,0.14817331731319427
1615903613.011243,6245,0.14817331731319427
1615903613.1182523,6248,0.14817331731319427
1615903614.6282613,6270,0.14817331731319427
1615903615.1959908,6288,0.14817331731319427
1615903615.319215,6292,0.14817331731319427
1615903616.6952584,6314,0.14320902526378632
1615903617.9275436,6330,0.14320902526378632
1615903617.9898372,6332,0.14320902526378632
1615903618.303803,6342,0.14320902526378632
1615903618.4934344,6348,0.14320902526378632
1615903618.555972,6350,0.14320902526378632
1615903619.3468654,6356,0.14320902526378632
1615903619.424112,6358,0.14320902526378632
1615903619.4946406,6360,0.14320902526378632
1615903619.9300783,6372,0.14320902526378632
1615903620.0011003,6374,0.14320902526378632
1615903620.071451,6376,0.14320902526378632
1615903621.5156596,6399,0.14320902526378632
1615903621.8018708,6408,0.14320902526378632
1615903621.8978724,6411,0.14320902526378632
1615903623.078786,6427,0.14320902526378632
1615903623.3936093,6437,0.14320902526378632
1615903623.425219,6438,0.14320902526378632
1615903623.488569,6440,0.14320902526378632
1615903623.6698527,6446,0.14320902526378632
1615903624.7364106,6459,0.14320902526378632
1615903624.8931437,6464,0.14320902526378632
1615903625.1128256,6471,0.14320902526378632
1615903625.2972088,6477,0.14320902526378632
1615903626.4442768,6490,0.14320902526378632
1615903627.9067502,6516,0.14320902526378632
1615903628.6318722,6539,0.14320902526378632
1615903629.468972,6543,0.14320902526378632
1615903629.5037851,6544,0.14320902526378632
1615903629.725238,6551,0.14320902526378632
1615903630.2572622,6568,0.14320902526378632
1615903631.236137,6579,0.14320902526378632
1615903631.5813847,6590,0.14320902526378632
1615903631.830991,6597,0.14320902526378632
1615903632.7147627,6603,0.14320902526378632
1615903633.4821243,6627,0.14320902526378632
1615903636.541662,6682,0.14320902526378632
1615903636.6688697,6686,0.14320902526378632
1615903637.7286408,6699,0.14320902526378632
1615903638.094063,6710,0.14320902526378632
1615903639.3971343,6732,0.1332882195711136
1615903639.6488352,6740,0.1332882195711136
1615903639.6793966,6741,0.1332882195711136
1615903639.8039877,6745,0.1332882195711136
1615903640.112992,6755,0.1332882195711136
1615903641.1250558,6765,0.1332882195711136
1615903641.1563385,6766,0.1332882195711136
1615903641.1880026,6767,0.1332882195711136
1615903641.4392002,6775,0.1332882195711136
1615903642.7036188,6795,0.1332882195711136
1615903643.4773495,6819,0.1332882195711136
1615903644.39148,6825,0.1332882195711136
1615903644.4246888,6826,0.1332882195711136
1615903644.5230663,6829,0.1332882195711136
1615903644.843754,6839,0.1332882195711136
1615903645.138743,6848,0.1332882195711136
1615903645.890254,6851,0.1332882195711136
1615903646.2129135,6861,0.1332882195711136
1615903646.3688605,6866,0.1332882195711136
1615903648.1910722,6902,0.1332882195711136
1615903648.4720156,6911,0.1332882195711136
1615903649.1797125,6913,0.1332882195711136
1615903649.3117383,6917,0.1332882195711136
1615903649.5008228,6923,0.1332882195711136
1615903649.594949,6926,0.1332882195711136
1615903649.8147626,6933,0.1332882195711136
1615903650.065579,6941,0.1332882195711136
1615903650.8000655,6944,0.1332882195711136
1615903651.101937,6952,0.1332882195711136
1615903651.2505891,6956,0.1332882195711136
1615903651.3922703,6960,0.1332882195711136
1615903652.8739293,6983,0.1332882195711136
1615903652.9986603,6987,0.1332882195711136
1615903653.219854,6994,0.1332882195711136
1615903653.345623,6998,0.1332882195711136
1615903654.3338783,7009,0.1332882195711136
1615903654.7066426,7021,0.1332882195711136
1615903655.901803,7037,0.1332882195711136
1615903656.682738,7062,0.1332882195711136
1615903657.8046896,7077,0.1332882195711136
1615903658.2699108,7091,0.1332882195711136
1615903659.1682394,7099,0.1332882195711136
1615903659.485822,7107,0.1332882195711136
1615903659.7118547,7113,0.1332882195711136
1615903659.7489312,7114,0.1332882195711136
1615903661.5546138,7150,0.13950170576572418
1615903661.8393927,7159,0.13950170576572418
1615903663.0486298,7173,0.13950170576572418
1615903663.1601048,7176,0.13950170576572418
1615903664.5444214,7198,0.13950170576572418
1615903665.067057,7215,0.13950170576572418
1615903666.0970826,7227,0.13950170576572418
1615903666.1914518,7230,0.13950170576572418
1615903666.3758872,7236,0.13950170576572418
1615903667.6424344,7254,0.13950170576572418
1615903667.7144983,7256,0.13950170576572418
1615903668.3530881,7274,0.13950170576572418
1615903668.4944162,7278,0.13950170576572418
1615903668.604134,7281,0.13950170576572418
1615903670.0322933,7299,0.13950170576572418
1615903670.1830919,7303,0.13950170576572418
1615903670.450493,7310,0.13950170576572418
1615903671.5647552,7323,0.13950170576572418
1615903671.784296,7329,0.13950170576572418
1615903672.2883584,7343,0.13950170576572418
1615903673.3173804,7355,0.13950170576572418
1615903673.802499,7370,0.13950170576572418
1615903674.6819627,7378,0.13950170576572418
1615903674.719263,7379,0.13950170576572418
1615903675.5342999,7401,0.13950170576572418
1615903675.6783512,7405,0.13950170576572418
1615903676.821004,7419,0.13950170576572418
1615903677.25078,7431,0.13950170576572418
1615903677.2862942,7432,0.13950170576572418
1615903677.5387318,7439,0.13950170576572418
1615903678.6401722,7453,0.13950170576572418
1615903678.8257458,7459,0.13950170576572418
1615903679.037663,7466,0.13950170576572418
1615903679.0958736,7468,0.13950170576572418
1615903680.0129108,7477,0.13950170576572418
1615903680.0767932,7479,0.13950170576572418
1615903680.1084244,7480,0.13950170576572418
1615903680.7011662,7499,0.13950170576572418
1615903681.4741647,7502,0.13950170576572418
1615903681.761218,7511,0.13950170576572418
1615903682.1769323,7524,0.13950170576572418
1615903683.3503604,7538,0.13950170576572418
1615903684.831699,7567,0.1608808934688568
1615903685.4464674,7583,0.1608808934688568
1615903685.843192,7594,0.1608808934688568
1615903687.1468723,7612,0.1608808934688568
1615903687.4659212,7622,0.1608808934688568
1615903687.4988635,7623,0.1608808934688568
1615903688.3773494,7629,0.1608808934688568
1615903688.6119785,7636,0.1608808934688568
1615903688.747102,7640,0.1608808934688568
1615903688.7809913,7641,0.1608808934688568
1615903688.8147202,7642,0.1608808934688568
1615903690.2065146,7664,0.1608808934688568
1615903690.2440388,7665,0.1608808934688568
1615903690.3968825,7669,0.1608808934688568
1615903690.463223,7671,0.1608808934688568
1615903690.7922754,7680,0.1608808934688568
1615903690.9310107,7684,0.1608808934688568
1615903692.5161726,7713,0.1608808934688568
1615903692.5467794,7714,0.1608808934688568
1615903693.6450305,7723,0.1608808934688568
1615903693.7443175,7726,0.1608808934688568
1615903693.978608,7733,0.1608808934688568
1615903694.3128743,7743,0.1608808934688568
1615903694.3454652,7744,0.1608808934688568
1615903694.3788762,7745,0.1608808934688568
1615903694.4121697,7746,0.1608808934688568
1615903695.2600205,7751,0.1608808934688568
1615903695.4491317,7757,0.1608808934688568
1615903695.5739863,7761,0.1608808934688568
1615903695.6376004,7763,0.1608808934688568
1615903696.1349015,7779,0.1608808934688568
1615903697.0093627,7785,0.1608808934688568
1615903697.0450869,7786,0.1608808934688568
1615903697.334532,7794,0.1608808934688568
1615903698.6973042,7813,0.1608808934688568
1615903699.277395,7830,0.1608808934688568
1615903700.754143,7856,0.1608808934688568
1615903702.1563332,7879,0.1608808934688568
1615903702.5668218,7892,0.1608808934688568
1615903702.6610415,7895,0.1608808934688568
1615903704.3677807,7926,0.1608808934688568
1615903704.4032345,7927,0.1608808934688568
1615903705.6281555,7943,0.1608808934688568
1615903705.6614325,7944,0.1608808934688568
1615903705.9783046,7954,0.1608808934688568
1615903706.0758355,7957,0.1608808934688568
1615903706.13896,7959,0.1608808934688568
1615903707.7629411,7990,0.15917018055915833
1615903707.948722,7996,0.15917018055915833
1615903708.7854164,7999,0.15917018055915833
1615903708.9174294,8003,0.15917018055915833
1615903709.4892805,8021,0.15917018055915833
1615903709.5198307,8022,0.15917018055915833
1615903709.6416886,8026,0.15917018055915833
1615903710.3806415,8029,0.15917018055915833
1615903710.4488459,8031,0.15917018055915833
1615903710.890761,8045,0.15917018055915833
1615903711.019225,8049,0.15917018055915833
1615903712.00179,8060,0.15917018055915833
1615903712.0983677,8063,0.15917018055915833
1615903712.7277682,8083,0.15917018055915833
1615903713.6539028,8091,0.15917018055915833
1615903713.9764755,8101,0.15917018055915833
1615903714.0069723,8102,0.15917018055915833
1615903714.351006,8113,0.15917018055915833
1615903715.8483644,8136,0.15917018055915833
1615903716.0386233,8141,0.15917018055915833
1615903717.302727,8158,0.15917018055915833
1615903719.3863678,8202,0.15917018055915833
1615903719.4178777,8203,0.15917018055915833
1615903719.5425825,8207,0.15917018055915833
1615903719.663411,8211,0.15917018055915833
1615903720.8758388,8229,0.15917018055915833
1615903721.0691686,8235,0.15917018055915833
1615903721.1001318,8236,0.15917018055915833
1615903723.7820845,8278,0.15917018055915833
1615903724.0455296,8286,0.15917018055915833
1615903724.311797,8294,0.15917018055915833
1615903724.343135,8295,0.15917018055915833
1615903725.4904034,8312,0.15917018055915833
1615903725.9028924,8325,0.15917018055915833
1615903726.0287037,8329,0.15917018055915833
1615903727.3447142,8340,0.15917018055915833
1615903727.7246141,8352,0.15917018055915833
1615903727.8347592,8355,0.15917018055915833
1615903727.908336,8357,0.15917018055915833
1615903728.0521133,8361,0.15917018055915833
1615903728.3516176,8369,0.15917018055915833
1615903733.5102358,8450,0.18471351265907288
1615903733.7233505,8456,0.18471351265907288
1615903733.7588978,8457,0.18471351265907288
1615903733.8318856,8459,0.18471351265907288
1615903734.975962,8474,0.18471351265907288
1615903735.1944172,8481,0.18471351265907288
1615903736.6094239,8504,0.18471351265907288
1615903736.7603595,8508,0.18471351265907288
1615903737.163693,8519,0.18471351265907288
1615903737.2723029,8522,0.18471351265907288
1615903738.4913132,8539,0.18471351265907288
1615903738.7025433,8545,0.18471351265907288
1615903739.8259356,8558,0.18471351265907288
1615903740.4844785,8578,0.18471351265907288
1615903741.4424803,8587,0.18471351265907288
1615903741.950302,8603,0.18471351265907288
1615903742.012297,8605,0.18471351265907288
1615903742.2887285,8614,0.18471351265907288
1615903743.2964678,8623,0.18471351265907288
1615903743.597752,8631,0.18471351265907288
1615903744.9445179,8651,0.18471351265907288
1615903745.0112514,8653,0.18471351265907288
1615903745.1065717,8656,0.18471351265907288
1615903745.167897,8658,0.18471351265907288
1615903745.3592715,8664,0.18471351265907288
1615903745.7350264,8676,0.18471351265907288
1615903745.765493,8677,0.18471351265907288
1615903746.6606913,8684,0.18471351265907288
1615903746.771989,8687,0.18471351265907288
1615903746.9365287,8692,0.18471351265907288
1615903747.1630778,8699,0.18471351265907288
1615903747.22416,8701,0.18471351265907288
1615903750.2320638,8752,0.18471351265907288
1615903750.616504,8763,0.18471351265907288
1615903750.721813,8766,0.18471351265907288
1615903750.904354,8771,0.18471351265907288
1615903752.0371776,8787,0.18471351265907288
1615903752.1661148,8791,0.18471351265907288
1615903752.1970136,8792,0.18471351265907288
1615903752.260122,8794,0.18471351265907288
1615903754.0234425,8826,0.18302655220031738
1615903754.1738358,8830,0.18302655220031738
1615903754.317545,8834,0.18302655220031738
1615903755.2822037,8843,0.18302655220031738
1615903755.3128872,8844,0.18302655220031738
1615903755.4705722,8849,0.18302655220031738
1615903755.596476,8853,0.18302655220031738
1615903755.6288373,8854,0.18302655220031738
1615903756.7974818,8869,0.18302655220031738
1615903758.537304,8900,0.18302655220031738
1615903758.978841,8912,0.18302655220031738
1615903759.2269077,8919,0.18302655220031738
1615903759.399074,8924,0.18302655220031738
1615903760.5606585,8938,0.18302655220031738
1615903760.8412733,8947,0.18302655220031738
1615903762.0273182,8962,0.18302655220031738
1615903762.405522,8973,0.18302655220031738
1615903762.6234748,8980,0.18302655220031738
1615903762.6555603,8981,0.18302655220031738
1615903762.7474678,8984,0.18302655220031738
1615903763.5712142,8990,0.18302655220031738
1615903765.4890978,9028,0.18302655220031738
1615903765.5877054,9031,0.18302655220031738
1615903765.6525278,9033,0.18302655220031738
1615903765.7481852,9036,0.18302655220031738
1615903765.7783964,9037,0.18302655220031738
1615903765.922441,9041,0.18302655220031738
1615903767.6401522,9073,0.18302655220031738
1615903768.7353127,9087,0.18302655220031738
1615903770.2099223,9114,0.18302655220031738
1615903770.401196,9120,0.18302655220031738
1615903770.526992,9124,0.18302655220031738
1615903771.082314,9142,0.18302655220031738
1615903771.9461586,9147,0.18302655220031738
1615903772.4154332,9162,0.18302655220031738
1615903772.5110784,9165,0.18302655220031738
1615903772.6059873,9168,0.18302655220031738
1615903773.9096317,9189,0.18302655220031738
1615903774.303598,9200,0.18302655220031738
1615903775.4061446,9213,0.18302655220031738
1615903775.4371262,9214,0.18302655220031738
1615903775.7493005,9224,0.18302655220031738
1615903777.042318,9249,0.18204307556152344
1615903777.1701868,9253,0.18204307556152344
1615903778.3439994,9270,0.18204307556152344
1615903778.4180963,9272,0.18204307556152344
1615903778.5267706,9275,0.18204307556152344
1615903779.282094,9296,0.18204307556152344
1615903779.357915,9298,0.18204307556152344
1615903780.193291,9303,0.18204307556152344
1615903780.538665,9314,0.18204307556152344
1615903780.788857,9322,0.18204307556152344
1615903780.9145148,9326,0.18204307556152344
1615903782.0973737,9343,0.18204307556152344
1615903782.298026,9349,0.18204307556152344
1615903782.659709,9359,0.18204307556152344
1615903782.7326605,9361,0.18204307556152344
1615903783.533265,9367,0.18204307556152344
1615903783.693936,9372,0.18204307556152344
1615903783.8515005,9377,0.18204307556152344
1615903783.9461644,9380,0.18204307556152344
1615903785.0540557,9395,0.18204307556152344
1615903785.085001,9396,0.18204307556152344
1615903786.0253983,9423,0.18204307556152344
1615903786.9290195,9431,0.18204307556152344
1615903787.2411013,9441,0.18204307556152344
1615903787.578886,9452,0.18204307556152344
1615903788.9069319,9473,0.18204307556152344
1615903789.0935829,9479,0.18204307556152344
1615903790.137454,9490,0.18204307556152344
1615903790.17259,9491,0.18204307556152344
1615903791.9213977,9523,0.18204307556152344
1615903791.9623013,9524,0.18204307556152344
1615903792.1906307,9530,0.18204307556152344
1615903795.1817074,9582,0.18204307556152344
1615903795.2454095,9584,0.18204307556152344
1615903795.4825957,9591,0.18204307556152344
1615903795.5933304,9594,0.18204307556152344
1615903795.8478234,9601,0.18204307556152344
1615903797.468947,9628,0.18204307556152344
1615903799.9973452,9672,0.19665560126304626
1615903800.3185403,9682,0.19665560126304626
1615903800.8165667,9698,0.19665560126304626
1615903800.8764448,9700,0.19665560126304626
1615903800.9393868,9702,0.19665560126304626
1615903801.819978,9707,0.19665560126304626
1615903803.615676,9739,0.19665560126304626
1615903803.771816,9744,0.19665560126304626
1615903804.120899,9755,0.19665560126304626
1615903804.1517074,9756,0.19665560126304626
1615903804.184624,9757,0.19665560126304626
1615903804.276176,9760,0.19665560126304626
1615903805.5097396,9776,0.19665560126304626
1615903807.0297978,9803,0.19665560126304626
1615903807.1323802,9806,0.19665560126304626
1615903807.7833061,9826,0.19665560126304626
1615903808.6298885,9832,0.19665560126304626
1615903808.6604655,9833,0.19665560126304626
1615903810.1800783,9859,0.19665560126304626
1615903810.3992326,9866,0.19665560126304626
1615903810.4639175,9868,0.19665560126304626
1615903810.6260605,9873,0.19665560126304626
1615903812.7330046,9906,0.19665560126304626
1615903812.8278174,9909,0.19665560126304626
1615903814.0959475,9928,0.19665560126304626
1615903814.1299033,9929,0.19665560126304626
1615903814.4234672,9938,0.19665560126304626
1615903814.6493802,9945,0.19665560126304626
1615903814.7455523,9948,0.19665560126304626
1615903815.6111314,9955,0.19665560126304626
1615903815.719213,9958,0.19665560126304626
1615903816.4016995,9977,0.19665560126304626
1615903816.512575,9980,0.19665560126304626
1615903817.5836778,9991,0.19665560126304626
1615903817.8705266,9999,0.19665560126304626


==> line_analysis/figure_data/figure1/palsgd_lr_1_25.csv <==
Wall time,Step,Value
1615903267.947816,28,0.15713997185230255
1615903268.5618417,34,0.15713997185230255
1615903269.0845444,50,0.15713997185230255
1615903269.1474771,52,0.15713997185230255
1615903269.2392297,55,0.15713997185230255
1615903270.2756717,66,0.15713997185230255
1615903270.7674181,81,0.15713997185230255
1615903270.862407,84,0.15713997185230255
1615903272.1901808,104,0.15713997185230255
1615903272.6865635,122,0.2233429104089737
1615903273.5433958,126,0.2233429104089737
1615903274.1880224,146,0.2233429104089737
1615903275.768216,175,0.2233429104089737
1615903275.8689053,178,0.2233429104089737
1615903276.8732393,187,0.2233429104089737
1615903277.4008145,203,0.2233429104089737
1615903277.4632673,205,0.2233429104089737
1615903280.3004494,249,0.2233429104089737
1615903280.468267,254,0.2233429104089737
1615903280.929047,269,0.2233429104089737
1615903281.1108062,275,0.2233429104089737
1615903281.9687467,280,0.2233429104089737
1615903282.1930788,287,0.2233429104089737
1615903282.3890138,293,0.2233429104089737
1615903283.7004597,312,0.2233429104089737
1615903284.199692,328,0.2233429104089737
1615903284.262819,330,0.2233429104089737
1615903284.5027077,338,0.2233429104089737
1615903285.9528496,359,0.2233429104089737
1615903286.2134664,367,0.2233429104089737
1615903287.426775,383,0.2233429104089737
1615903287.5516562,387,0.2233429104089737
1615903290.6013858,441,0.2233429104089737
1615903290.6322412,442,0.2233429104089737
1615903291.1575239,459,0.2233429104089737
1615903291.2449257,462,0.2233429104089737
1615903292.0214067,465,0.2233429104089737
1615903292.49721,480,0.2233429104089737
1615903292.59192,483,0.2233429104089737
1615903292.62211,484,0.2233429104089737
1615903292.925752,494,0.2233429104089737
1615903294.223538,513,0.2233429104089737
1615903295.8203259,545,0.23501670360565186
1615903297.0336351,562,0.23501670360565186
1615903297.1893616,567,0.23501670360565186
1615903298.7469003,594,0.23501670360565186
1615903299.077445,604,0.23501670360565186
1615903299.2599285,610,0.23501670360565186
1615903299.4724076,617,0.23501670360565186
1615903299.502409,618,0.23501670360565186
1615903301.9619832,651,0.23501670360565186
1615903302.032505,653,0.23501670360565186
1615903302.430379,665,0.23501670360565186
1615903302.6599588,672,0.23501670360565186
1615903302.6913226,673,0.23501670360565186
1615903302.754853,675,0.23501670360565186
1615903302.845747,678,0.23501670360565186
1615903302.9069831,680,0.23501670360565186
1615903304.0261085,692,0.23501670360565186
1615903304.353128,702,0.23501670360565186
1615903307.1169415,745,0.23501670360565186
1615903307.247638,749,0.23501670360565186
1615903307.3743784,753,0.23501670360565186
1615903307.629561,761,0.23501670360565186
1615903307.9061992,770,0.23501670360565186
1615903309.0711668,783,0.23501670360565186
1615903309.1968174,787,0.23501670360565186
1615903309.480477,796,0.23501670360565186
1615903309.6049123,800,0.23501670360565186
1615903309.6655202,802,0.23501670360565186
1615903309.7262192,804,0.23501670360565186
1615903310.7304258,811,0.23501670360565186
1615903310.8962312,816,0.23501670360565186
1615903310.9619634,818,0.23501670360565186
1615903311.1177614,823,0.23501670360565186
1615903311.1786027,825,0.23501670360565186
1615903311.302317,829,0.23501670360565186
1615903311.4235568,833,0.23501670360565186
1615903312.3285353,839,0.23501670360565186
1615903312.3620803,840,0.23501670360565186
1615903313.1209822,863,0.23501670360565186
1615903313.2435443,867,0.23501670360565186
1615903315.6475866,900,0.23501670360565186
1615903315.8777306,907,0.23501670360565186
1615903316.0652869,913,0.23501670360565186
1615903316.4997842,927,0.23501670360565186
1615903317.6249595,942,0.24255968630313873
1615903317.8468065,949,0.24255968630313873
1615903317.9097812,951,0.24255968630313873
1615903318.0947697,957,0.24255968630313873
1615903318.156421,959,0.24255968630313873
1615903319.3928623,973,0.24255968630313873
1615903319.4267082,974,0.24255968630313873
1615903319.761021,984,0.24255968630313873
1615903319.853149,987,0.24255968630313873
1615903320.8058352,996,0.24255968630313873
1615903320.9316041,1000,0.24255968630313873
1615903321.0585985,1004,0.24255968630313873
1615903321.3417947,1013,0.24255968630313873
1615903321.3731897,1014,0.24255968630313873
1615903321.5574307,1020,0.24255968630313873
1615903321.5880466,1021,0.24255968630313873
1615903322.5088358,1026,0.24255968630313873
1615903323.0899553,1044,0.24255968630313873
1615903323.183374,1047,0.24255968630313873
1615903324.1839612,1056,0.24255968630313873
1615903325.7986944,1086,0.24255968630313873
1615903326.223315,1099,0.24255968630313873
1615903326.412829,1105,0.24255968630313873
1615903326.5065894,1108,0.24255968630313873
1615903326.5664816,1110,0.24255968630313873
1615903326.6851761,1114,0.24255968630313873
1615903327.6865373,1120,0.24255968630313873
1615903327.840965,1125,0.24255968630313873
1615903328.1539314,1135,0.24255968630313873
1615903328.3375385,1141,0.24255968630313873
1615903328.4902306,1146,0.24255968630313873
1615903329.5060968,1156,0.24255968630313873
1615903331.4789999,1198,0.24255968630313873
1615903331.6060283,1202,0.24255968630313873
1615903331.6365364,1203,0.24255968630313873
1615903331.66749,1204,0.24255968630313873
1615903332.9452534,1222,0.24255968630313873
1615903333.3488607,1235,0.24255968630313873
1615903334.478013,1248,0.24255968630313873
1615903336.0172334,1274,0.24255968630313873
1615903336.3979714,1286,0.24255968630313873
1615903336.7425046,1297,0.24255968630313873
1615903336.8348496,1300,0.24255968630313873
1615903337.6519725,1303,0.24255968630313873
1615903338.3042183,1323,0.24255968630313873
1615903338.4842181,1329,0.24255968630313873
1615903339.3639665,1336,0.24255968630313873
1615903339.8349674,1353,0.2766030430793762
1615903341.2036438,1369,0.2766030430793762
1615903341.3029194,1372,0.2766030430793762
1615903341.6664803,1383,0.2766030430793762
1615903341.7623048,1386,0.2766030430793762
1615903341.855134,1389,0.2766030430793762
1615903341.8852017,1390,0.2766030430793762
1615903344.8062894,1438,0.2766030430793762
1615903344.8999088,1441,0.2766030430793762
1615903344.9955552,1444,0.2766030430793762
1615903345.0275989,1445,0.2766030430793762
1615903346.497887,1467,0.2766030430793762
1615903346.8947146,1479,0.2766030430793762
1615903346.9553082,1481,0.2766030430793762
1615903347.8497286,1489,0.2766030430793762
1615903347.9765654,1493,0.2766030430793762
1615903348.7645237,1518,0.2766030430793762
1615903349.5000231,1519,0.2766030430793762
1615903349.8889933,1530,0.2766030430793762
1615903350.147016,1538,0.2766030430793762
1615903350.2746534,1542,0.2766030430793762
1615903350.3357916,1544,0.2766030430793762
1615903352.0610764,1576,0.2766030430793762
1615903352.1866689,1580,0.2766030430793762
1615903353.6781685,1605,0.2766030430793762
1615903354.9203713,1621,0.2766030430793762
1615903354.952225,1622,0.2766030430793762
1615903355.4225218,1637,0.2766030430793762
1615903355.5454693,1641,0.2766030430793762
1615903356.7871723,1657,0.2766030430793762
1615903356.8207395,1658,0.2766030430793762
1615903358.265632,1680,0.2766030430793762
1615903358.4256907,1685,0.2766030430793762
1615903358.5821908,1690,0.2766030430793762
1615903358.692169,1693,0.2766030430793762
1615903358.8467097,1698,0.2766030430793762
1615903358.9342809,1701,0.2766030430793762
1615903360.0017886,1713,0.2766030430793762
1615903360.2673988,1721,0.2766030430793762
1615903360.5085201,1728,0.2766030430793762
1615903360.7252119,1735,0.2766030430793762
1615903361.670373,1744,0.2766030430793762
1615903361.796123,1748,0.2766030430793762
1615903362.1593034,1762,0.28496691584587097
1615903362.2211986,1764,0.28496691584587097
1615903362.995302,1767,0.28496691584587097
1615903363.2308788,1774,0.28496691584587097
1615903363.5172632,1783,0.28496691584587097
1615903363.8243566,1793,0.28496691584587097
1615903363.9473393,1797,0.28496691584587097
1615903364.722945,1799,0.28496691584587097
1615903364.817557,1802,0.28496691584587097
1615903364.9748104,1807,0.28496691584587097
1615903365.0669584,1810,0.28496691584587097
1615903365.099455,1811,0.28496691584587097
1615903366.4266052,1831,0.28496691584587097
1615903366.7250762,1840,0.28496691584587097
1615903366.91588,1846,0.28496691584587097
1615903367.1347249,1853,0.28496691584587097
1615903367.1650116,1854,0.28496691584587097
1615903368.2627316,1863,0.28496691584587097
1615903368.4881423,1870,0.28496691584587097
1615903369.7967222,1891,0.28496691584587097
1615903369.924352,1895,0.28496691584587097
1615903370.2383068,1905,0.28496691584587097
1615903370.3633811,1909,0.28496691584587097
1615903370.642365,1918,0.28496691584587097
1615903371.7994528,1931,0.28496691584587097
1615903371.8940766,1934,0.28496691584587097
1615903372.090613,1940,0.28496691584587097
1615903372.1559782,1942,0.28496691584587097
1615903373.9244251,1976,0.28496691584587097
1615903374.1078959,1982,0.28496691584587097
1615903375.3159199,1999,0.28496691584587097
1615903375.628947,2009,0.28496691584587097
1615903375.72046,2012,0.28496691584587097
1615903375.7803304,2014,0.28496691584587097
1615903377.0347016,2032,0.28496691584587097
1615903378.143286,2046,0.28496691584587097
1615903378.2080135,2048,0.28496691584587097
1615903378.8042924,2066,0.28496691584587097
1615903378.935277,2070,0.28496691584587097
1615903379.8966544,2078,0.28496691584587097
1615903380.4390364,2095,0.28496691584587097
1615903380.622448,2101,0.28496691584587097
1615903382.061763,2125,0.28496691584587097
1615903382.4633133,2138,0.28496691584587097
1615903383.2326622,2141,0.28496691584587097
1615903383.265423,2142,0.28496691584587097
1615903383.3294313,2144,0.28496691584587097
1615903383.3931677,2146,0.28496691584587097
1615903383.5205252,2150,0.28496691584587097
1615903383.6481473,2154,0.28496691584587097
1615903384.846648,2173,0.2928313910961151
1615903385.3171215,2188,0.2928313910961151
1615903387.1145644,2222,0.2928313910961151
1615903387.238629,2226,0.2928313910961151
1615903388.122726,2233,0.2928313910961151
1615903388.411858,2242,0.2928313910961151
1615903388.791722,2254,0.2928313910961151
1615903389.8002608,2264,0.2928313910961151
1615903389.8627467,2266,0.2928313910961151
1615903389.9265568,2268,0.2928313910961151
1615903390.0834777,2273,0.2928313910961151
1615903390.1796882,2276,0.2928313910961151
1615903390.4313657,2284,0.2928313910961151
1615903390.556018,2288,0.2928313910961151
1615903391.8291903,2308,0.2928313910961151
1615903391.9856296,2313,0.2928313910961151
1615903392.0170631,2314,0.2928313910961151
1615903392.0797002,2316,0.2928313910961151
1615903392.172277,2319,0.2928313910961151
1615903392.295826,2323,0.2928313910961151
1615903392.3268535,2324,0.2928313910961151
1615903393.2097137,2331,0.2928313910961151
1615903393.3055537,2334,0.2928313910961151
1615903393.464945,2339,0.2928313910961151
1615903394.7550209,2358,0.2928313910961151
1615903395.0691364,2368,0.2928313910961151
1615903395.2579975,2374,0.2928313910961151
1615903395.443946,2380,0.2928313910961151
1615903395.5664988,2384,0.2928313910961151
1615903396.6081653,2396,0.2928313910961151
1615903396.6389298,2397,0.2928313910961151
1615903398.0908725,2422,0.2928313910961151
1615903398.378086,2431,0.2928313910961151
1615903400.1568134,2466,0.2928313910961151
1615903400.1873586,2467,0.2928313910961151
1615903400.2518287,2469,0.2928313910961151
1615903401.414807,2483,0.2928313910961151
1615903403.0889475,2513,0.2928313910961151
1615903403.3401372,2521,0.2928313910961151
1615903403.5600986,2528,0.2928313910961151
1615903403.6219661,2530,0.2928313910961151
1615903403.6856174,2532,0.2928313910961151
1615903403.8386993,2537,0.2928313910961151
1615903405.3737383,2562,0.2928313910961151
1615903405.4057713,2563,0.2928313910961151
1615903406.8266363,2586,0.29713141918182373
1615903406.8919947,2588,0.29713141918182373
1615903407.0568178,2593,0.29713141918182373
1615903408.1649425,2607,0.29713141918182373
1615903408.3638117,2613,0.29713141918182373
1615903408.6475966,2622,0.29713141918182373
1615903409.7694473,2637,0.29713141918182373
1615903409.8957603,2641,0.29713141918182373
1615903409.9576395,2643,0.29713141918182373
1615903411.4261289,2668,0.29713141918182373
1615903411.8056269,2680,0.29713141918182373
1615903412.121863,2690,0.29713141918182373
1615903412.3106813,2696,0.29713141918182373
1615903413.5111902,2713,0.29713141918182373
1615903413.7014492,2719,0.29713141918182373
1615903413.7325234,2720,0.29713141918182373
1615903414.8687327,2734,0.29713141918182373
1615903415.0586603,2740,0.29713141918182373
1615903415.2140229,2745,0.29713141918182373
1615903416.708748,2768,0.29713141918182373
1615903416.9427145,2775,0.29713141918182373
1615903417.111036,2780,0.29713141918182373
1615903418.2212393,2793,0.29713141918182373
1615903418.4406772,2800,0.29713141918182373
1615903418.9085002,2815,0.29713141918182373
1615903419.9976678,2827,0.29713141918182373
1615903420.0973322,2830,0.29713141918182373
1615903420.5475092,2844,0.29713141918182373
1615903420.57754,2845,0.29713141918182373
1615903420.6386418,2847,0.29713141918182373
1615903422.3973277,2879,0.29713141918182373
1615903422.4281876,2880,0.29713141918182373
1615903422.459304,2881,0.29713141918182373
1615903423.7099388,2899,0.29713141918182373
1615903424.8988993,2914,0.29713141918182373
1615903425.0651956,2919,0.29713141918182373
1615903427.109769,2962,0.29713141918182373
1615903427.3885567,2971,0.29713141918182373
1615903428.3539119,2980,0.29713141918182373
1615903428.8682234,2999,0.292436808347702
1615903428.9929504,3003,0.292436808347702
1615903430.2686858,3020,0.292436808347702
1615903430.3347566,3022,0.292436808347702
1615903430.3680491,3023,0.292436808347702
1615903433.3351967,3070,0.292436808347702
1615903433.5960336,3078,0.292436808347702
1615903435.0762956,3101,0.292436808347702
1615903435.3643034,3110,0.292436808347702
1615903435.4883404,3114,0.292436808347702
1615903435.612299,3118,0.292436808347702
1615903435.6434968,3119,0.292436808347702
1615903435.9755259,3130,0.292436808347702
1615903436.7762768,3133,0.292436808347702
1615903437.0425625,3141,0.292436808347702
1615903437.137141,3144,0.292436808347702
1615903438.6414063,3168,0.292436808347702
1615903438.7781982,3172,0.292436808347702
1615903438.8457882,3174,0.292436808347702
1615903440.4378166,3202,0.292436808347702
1615903442.3199031,3225,0.292436808347702
1615903442.8143685,3240,0.292436808347702
1615903443.061389,3248,0.292436808347702
1615903443.2092707,3253,0.292436808347702
1615903444.0855393,3258,0.292436808347702
1615903444.2848985,3264,0.292436808347702
1615903444.8026166,3280,0.292436808347702
1615903446.1825554,3298,0.292436808347702
1615903446.215557,3299,0.292436808347702
1615903446.437003,3306,0.292436808347702
1615903446.5309045,3309,0.292436808347702
1615903448.2645774,3333,0.292436808347702
1615903448.3603125,3336,0.292436808347702
1615903448.5805597,3343,0.292436808347702
1615903448.6732557,3346,0.292436808347702
1615903448.7038171,3347,0.292436808347702
1615903449.4998903,3349,0.292436808347702
1615903449.5650713,3350,0.292436808347702
1615903450.3590825,3375,0.292436808347702
1615903451.3518538,3384,0.292436808347702
1615903453.167447,3422,0.28434038162231445
1615903453.4375324,3430,0.28434038162231445
1615903454.6040046,3444,0.28434038162231445
1615903454.638216,3445,0.28434038162231445
1615903455.1938071,3462,0.28434038162231445
1615903456.9251668,3491,0.28434038162231445
1615903456.986395,3493,0.28434038162231445
1615903458.0379283,3503,0.28434038162231445
1615903458.5970361,3520,0.28434038162231445
1615903458.7542863,3525,0.28434038162231445
1615903460.1586146,3547,0.28434038162231445
1615903460.2537613,3550,0.28434038162231445
1615903460.413239,3555,0.28434038162231445
1615903461.4760566,3566,0.28434038162231445
1615903461.5423334,3568,0.28434038162231445
1615903461.7747083,3575,0.28434038162231445
1615903461.976238,3581,0.28434038162231445
1615903462.197828,3588,0.28434038162231445
1615903462.3810108,3594,0.28434038162231445
1615903463.219075,3597,0.28434038162231445
1615903463.7547624,3614,0.28434038162231445
1615903464.1263988,3626,0.28434038162231445
1615903464.9005399,3629,0.28434038162231445
1615903465.1260154,3636,0.28434038162231445
1615903465.6359725,3652,0.28434038162231445
1615903465.6980913,3654,0.28434038162231445
1615903466.5915172,3660,0.28434038162231445
1615903466.7193348,3664,0.28434038162231445
1615903467.2254403,3680,0.28434038162231445
1615903468.4333591,3697,0.28434038162231445
1615903469.0865808,3717,0.28434038162231445
1615903470.344985,3735,0.28434038162231445
1615903470.407777,3737,0.28434038162231445
1615903470.471674,3739,0.28434038162231445
1615903470.5650961,3742,0.28434038162231445
1615903470.658582,3745,0.28434038162231445
1615903471.8752031,3762,0.28434038162231445
1615903472.2409604,3773,0.28434038162231445
1615903473.402514,3787,0.28434038162231445
1615903475.435874,3831,0.29669246077537537
1615903475.4985762,3833,0.29669246077537537
1615903476.9584682,3857,0.29669246077537537
1615903477.0902402,3861,0.29669246077537537
1615903477.1557755,3863,0.29669246077537537
1615903477.3492959,3869,0.29669246077537537
1615903477.4426122,3872,0.29669246077537537
1615903477.506221,3874,0.29669246077537537
1615903478.5084586,3883,0.29669246077537537
1615903478.7277336,3890,0.29669246077537537
1615903479.1316726,3903,0.29669246077537537
1615903480.049964,3911,0.29669246077537537
1615903480.4814472,3924,0.29669246077537537
1615903480.544158,3926,0.29669246077537537
1615903480.638654,3929,0.29669246077537537
1615903481.6758864,3941,0.29669246077537537
1615903481.8045616,3945,0.29669246077537537
1615903481.9649029,3950,0.29669246077537537
1615903482.030292,3952,0.29669246077537537
1615903482.3541877,3962,0.29669246077537537
1615903482.4786813,3966,0.29669246077537537
1615903484.0647192,3995,0.29669246077537537
1615903484.900438,4000,0.29669246077537537
1615903485.1272395,4007,0.29669246077537537
1615903487.4279118,4051,0.29669246077537537
1615903487.6772263,4059,0.29669246077537537
1615903488.6839292,4066,0.29669246077537537
1615903488.81457,4070,0.29669246077537537
1615903489.1882617,4081,0.29669246077537537
1615903489.3742526,4087,0.29669246077537537
1615903490.2712574,4093,0.29669246077537537
1615903490.979385,4115,0.29669246077537537
1615903491.9903586,4126,0.29669246077537537
1615903492.1485288,4131,0.29669246077537537
1615903492.432524,4140,0.29669246077537537
1615903492.4640834,4141,0.29669246077537537
1615903492.8381534,4153,0.29669246077537537
1615903493.9903212,4164,0.29669246077537537
1615903494.0857008,4167,0.29669246077537537
1615903494.397666,4177,0.29669246077537537
1615903497.694664,4239,0.3013996183872223
1615903497.8518603,4244,0.3013996183872223
1615903497.883257,4245,0.3013996183872223
1615903498.9364057,4255,0.3013996183872223
1615903502.7589147,4328,0.3013996183872223
1615903503.1019037,4339,0.3013996183872223
1615903503.8483722,4340,0.3013996183872223
1615903503.918549,4342,0.3013996183872223
1615903503.982752,4344,0.3013996183872223
1615903504.07761,4347,0.3013996183872223
1615903504.109271,4348,0.3013996183872223
1615903505.610891,4373,0.3013996183872223
1615903505.793834,4378,0.3013996183872223
1615903505.8961935,4381,0.3013996183872223
1615903506.1638439,4389,0.3013996183872223
1615903506.5183406,4400,0.3013996183872223
1615903507.4858677,4409,0.3013996183872223
1615903507.5863655,4412,0.3013996183872223
1615903507.6193304,4413,0.3013996183872223
1615903508.0851395,4428,0.3013996183872223
1615903509.31753,4444,0.3013996183872223
1615903509.5061376,4450,0.3013996183872223
1615903509.631323,4454,0.3013996183872223
1615903509.9086185,4463,0.3013996183872223
1615903510.622931,4465,0.3013996183872223
1615903510.9058144,4474,0.3013996183872223
1615903511.0315135,4478,0.3013996183872223
1615903511.219815,4484,0.3013996183872223
1615903511.377014,4489,0.3013996183872223
1615903512.883365,4515,0.3013996183872223
1615903513.164677,4524,0.3013996183872223
1615903514.3386898,4539,0.3013996183872223
1615903514.560969,4546,0.3013996183872223
1615903514.7479823,4552,0.3013996183872223
1615903514.8725307,4556,0.3013996183872223
1615903515.5577881,4557,0.3013996183872223
1615903516.1770422,4576,0.3013996183872223
1615903516.2728188,4579,0.3013996183872223
1615903518.1554494,4615,0.3013996183872223
1615903518.9930747,4621,0.3013996183872223
1615903520.5407872,4651,0.309623658657074
1615903520.604504,4653,0.309623658657074
1615903521.158396,4670,0.309623658657074
1615903521.1960866,4671,0.309623658657074
1615903522.513786,4690,0.309623658657074
1615903522.5479221,4691,0.309623658657074
1615903522.6435516,4694,0.309623658657074
1615903522.9260657,4703,0.309623658657074
1615903523.9024744,4714,0.309623658657074
1615903524.6873271,4739,0.309623658657074
1615903524.7784016,4742,0.309623658657074
1615903525.8427649,4753,0.309623658657074
1615903525.9374764,4756,0.309623658657074
1615903526.0009818,4758,0.309623658657074
1615903526.0627089,4760,0.309623658657074
1615903526.431232,4772,0.309623658657074
1615903527.6806324,4789,0.309623658657074
1615903529.1108954,4810,0.309623658657074
1615903529.329599,4817,0.309623658657074
1615903529.5829096,4825,0.309623658657074
1615903529.7063613,4829,0.309623658657074
1615903530.5967102,4836,0.309623658657074
1615903530.6354852,4837,0.309623658657074
1615903530.683784,4838,0.309623658657074
1615903531.0061712,4848,0.309623658657074
1615903532.4764168,4874,0.309623658657074
1615903532.637452,4879,0.309623658657074
1615903533.140101,4895,0.309623658657074
1615903534.1898775,4906,0.309623658657074
1615903534.3221855,4910,0.309623658657074
1615903534.3549142,4911,0.309623658657074
1615903534.6055367,4919,0.309623658657074
1615903534.7943168,4925,0.309623658657074
1615903534.8878918,4928,0.309623658657074
1615903535.89994,4937,0.309623658657074
1615903536.0256512,4941,0.309623658657074
1615903536.245155,4948,0.309623658657074
1615903536.2771018,4949,0.309623658657074
1615903536.4615738,4955,0.309623658657074
1615903537.348731,4961,0.309623658657074
1615903537.4168444,4963,0.309623658657074
1615903537.5155947,4966,0.309623658657074
1615903539.393505,5001,0.309623658657074
1615903539.7991323,5013,0.309623658657074
1615903541.0854242,5032,0.309623658657074
1615903541.1507978,5034,0.309623658657074
1615903542.9271986,5069,0.3000897765159607
1615903542.9905295,5071,0.3000897765159607
1615903544.3929777,5091,0.3000897765159607
1615903545.8159513,5115,0.3000897765159607
1615903545.9145389,5118,0.3000897765159607
1615903546.3207202,5131,0.3000897765159607
1615903546.5722187,5139,0.3000897765159607
1615903547.547765,5148,0.3000897765159607
1615903547.6463058,5151,0.3000897765159607
1615903547.7118506,5153,0.3000897765159607
1615903547.7447488,5154,0.3000897765159607
1615903549.8792977,5198,0.3000897765159607
1615903550.0658882,5204,0.3000897765159607
1615903550.1584573,5207,0.3000897765159607
1615903551.0419686,5214,0.3000897765159607
1615903551.4554935,5227,0.3000897765159607
1615903551.518779,5229,0.3000897765159607
1615903551.550896,5230,0.3000897765159607
1615903551.7657561,5237,0.3000897765159607
1615903553.020573,5255,0.3000897765159607
1615903554.468029,5278,0.3000897765159607
1615903554.6248317,5283,0.3000897765159607
1615903555.9592927,5303,0.3000897765159607
1615903556.0210738,5305,0.3000897765159607
1615903556.2112956,5311,0.3000897765159607
1615903557.7278678,5337,0.3000897765159607
1615903557.8862803,5342,0.3000897765159607
1615903558.2967489,5355,0.3000897765159607
1615903558.4196658,5359,0.3000897765159607
1615903559.7030985,5377,0.3000897765159607
1615903559.9550717,5385,0.3000897765159607
1615903561.413335,5408,0.3000897765159607
1615903561.5366993,5412,0.3000897765159607
1615903561.6610498,5416,0.3000897765159607
1615903561.6922698,5417,0.3000897765159607
1615903563.2462802,5443,0.3000897765159607
1615903565.0719314,5482,0.3284749388694763
1615903566.1687336,5495,0.3284749388694763
1615903566.6894584,5511,0.3284749388694763
1615903567.7648437,5522,0.3284749388694763
1615903568.306491,5538,0.3284749388694763
1615903569.4093823,5552,0.3284749388694763
1615903569.4407878,5553,0.3284749388694763
1615903570.0719705,5573,0.3284749388694763
1615903571.5375493,5597,0.3284749388694763
1615903571.6009161,5599,0.3284749388694763
1615903572.7118227,5613,0.3284749388694763
1615903573.3171132,5632,0.3284749388694763
1615903573.4112415,5635,0.3284749388694763
1615903573.5647578,5640,0.3284749388694763
1615903576.4872246,5677,0.3284749388694763
1615903576.7075274,5684,0.3284749388694763
1615903576.833247,5688,0.3284749388694763
1615903577.021848,5694,0.3284749388694763
1615903577.2064466,5700,0.3284749388694763
1615903578.354461,5705,0.3284749388694763
1615903578.4535272,5708,0.3284749388694763
1615903578.5216963,5710,0.3284749388694763
1615903579.2945151,5734,0.3284749388694763
1615903580.5821328,5742,0.3284749388694763
1615903581.1183903,5759,0.3284749388694763
1615903581.2633276,5764,0.3284749388694763
1615903582.1669714,5766,0.3284749388694763
1615903582.5465503,5778,0.3284749388694763
1615903582.6087213,5780,0.3284749388694763
1615903582.7988205,5786,0.3284749388694763
1615903583.8460393,5798,0.3284749388694763
1615903584.0098085,5803,0.3284749388694763
1615903584.3298626,5813,0.3284749388694763
1615903584.6450121,5823,0.3284749388694763
1615903586.2534344,5851,0.3284749388694763
1615903586.3135245,5853,0.3284749388694763
1615903586.4332407,5857,0.3284749388694763
1615903587.7591205,5872,0.3284749388694763
1615903591.087613,5930,0.3320254683494568
1615903591.182302,5933,0.3320254683494568
1615903591.746913,5951,0.3320254683494568
1615903593.0508456,5969,0.3320254683494568
1615903594.3251846,5986,0.3320254683494568
1615903594.4210384,5989,0.3320254683494568
1615903594.577934,5994,0.3320254683494568
1615903594.7353318,5999,0.3320254683494568
1615903595.988239,6017,0.3320254683494568
1615903596.0191808,6018,0.3320254683494568
1615903596.562542,6035,0.3320254683494568
1615903596.6576443,6038,0.3320254683494568
1615903597.5682802,6045,0.3320254683494568
1615903598.4369576,6072,0.3320254683494568
1615903598.4980955,6074,0.3320254683494568
1615903599.4377098,6081,0.3320254683494568
1615903600.0378127,6099,0.3320254683494568
1615903600.0992322,6101,0.3320254683494568
1615903601.014012,6108,0.3320254683494568
1615903601.3165388,6117,0.3320254683494568
1615903601.636658,6127,0.3320254683494568
1615903601.6673577,6128,0.3320254683494568
1615903602.6280537,6138,0.3320254683494568
1615903602.7626755,6142,0.3320254683494568
1615903602.794895,6143,0.3320254683494568
1615903603.400589,6162,0.3320254683494568
1615903603.55273,6167,0.3320254683494568
1615903604.2898147,6169,0.3320254683494568
1615903604.429923,6173,0.3320254683494568
1615903604.7120275,6182,0.3320254683494568
1615903606.0521474,6200,0.3320254683494568
1615903606.6911557,6220,0.3320254683494568
1615903606.8454013,6225,0.3320254683494568
1615903607.8075018,6234,0.3320254683494568
1615903607.997031,6240,0.3320254683494568
1615903608.028247,6241,0.3320254683494568
1615903608.1535838,6245,0.3320254683494568
1615903608.2488353,6248,0.3320254683494568
1615903609.6646287,6270,0.3320254683494568
1615903610.228659,6288,0.3320254683494568
1615903610.351647,6292,0.3320254683494568
1615903611.699416,6314,0.34787842631340027
1615903612.9040844,6330,0.34787842631340027
1615903612.9677432,6332,0.34787842631340027
1615903613.2870886,6342,0.34787842631340027
1615903613.477312,6348,0.34787842631340027
1615903613.5399568,6350,0.34787842631340027
1615903614.3905067,6356,0.34787842631340027
1615903614.457373,6358,0.34787842631340027
1615903614.5235224,6360,0.34787842631340027
1615903614.9002867,6372,0.34787842631340027
1615903614.964524,6374,0.34787842631340027
1615903615.0255895,6376,0.34787842631340027
1615903616.4235983,6399,0.34787842631340027
1615903616.7073672,6408,0.34787842631340027
1615903616.7999303,6411,0.34787842631340027
1615903618.0477228,6427,0.34787842631340027
1615903618.3690915,6437,0.34787842631340027
1615903618.4014628,6438,0.34787842631340027
1615903618.46604,6440,0.34787842631340027
1615903618.6538596,6446,0.34787842631340027
1615903619.8236542,6459,0.34787842631340027
1615903619.982423,6464,0.34787842631340027
1615903620.2038255,6471,0.34787842631340027
1615903620.385649,6477,0.34787842631340027
1615903621.4906108,6490,0.34787842631340027
1615903623.0069578,6516,0.34787842631340027
1615903623.7400944,6539,0.34787842631340027
1615903624.5853133,6543,0.34787842631340027
1615903624.6181884,6544,0.34787842631340027
1615903624.8515468,6551,0.34787842631340027
1615903625.3964984,6568,0.34787842631340027
1615903626.3965597,6579,0.34787842631340027
1615903626.7448542,6590,0.34787842631340027
1615903626.9632647,6597,0.34787842631340027
1615903627.8644164,6603,0.34787842631340027
1615903628.6417303,6627,0.34787842631340027
1615903631.8084745,6682,0.34787842631340027
1615903631.9376893,6686,0.34787842631340027
1615903633.0223138,6699,0.34787842631340027
1615903633.3835738,6710,0.34787842631340027
1615903634.6025748,6732,0.3379386365413666
1615903634.8587265,6740,0.3379386365413666
1615903634.8893538,6741,0.3379386365413666
1615903635.0174284,6745,0.3379386365413666
1615903635.332165,6755,0.3379386365413666
1615903636.3963046,6765,0.3379386365413666
1615903636.4271793,6766,0.3379386365413666
1615903636.4599233,6767,0.3379386365413666
1615903636.7121284,6775,0.3379386365413666
1615903638.0047224,6795,0.3379386365413666
1615903638.755625,6819,0.3379386365413666
1615903639.6146688,6825,0.3379386365413666
1615903639.647167,6826,0.3379386365413666
1615903639.7425387,6829,0.3379386365413666
1615903640.061698,6839,0.3379386365413666
1615903640.3367612,6848,0.3379386365413666
1615903641.1078026,6851,0.3379386365413666
1615903641.4366302,6861,0.3379386365413666
1615903641.59604,6866,0.3379386365413666
1615903643.5176113,6902,0.3379386365413666
1615903643.7958336,6911,0.3379386365413666
1615903644.5280888,6913,0.3379386365413666
1615903644.6640692,6917,0.3379386365413666
1615903644.8658473,6923,0.3379386365413666
1615903644.9678364,6926,0.3379386365413666
1615903645.198238,6933,0.3379386365413666
1615903645.4474914,6941,0.3379386365413666
1615903646.2307503,6944,0.3379386365413666
1615903646.494524,6952,0.3379386365413666
1615903646.6193671,6956,0.3379386365413666
1615903646.747522,6960,0.3379386365413666
1615903648.163454,6983,0.3379386365413666
1615903648.2881017,6987,0.3379386365413666
1615903648.5110514,6994,0.3379386365413666
1615903648.6378047,6998,0.3379386365413666
1615903649.6706214,7009,0.3379386365413666
1615903650.0686727,7021,0.3379386365413666
1615903651.2425528,7037,0.3379386365413666
1615903652.0522106,7062,0.3379386365413666
1615903653.2761664,7077,0.3379386365413666
1615903653.7314017,7091,0.3379386365413666
1615903654.6426136,7099,0.3379386365413666
1615903654.911548,7107,0.3379386365413666
1615903655.1109626,7113,0.3379386365413666
1615903655.1432168,7114,0.3379386365413666
1615903656.9642563,7150,0.3501410484313965
1615903657.2534554,7159,0.3501410484313965
1615903658.4344878,7173,0.3501410484313965
1615903658.5310483,7176,0.3501410484313965
1615903659.9458501,7198,0.3501410484313965
1615903660.4882112,7215,0.3501410484313965
1615903661.566971,7227,0.3501410484313965
1615903661.666767,7230,0.3501410484313965
1615903661.866148,7236,0.3501410484313965
1615903663.1118014,7254,0.3501410484313965
1615903663.1885233,7256,0.3501410484313965
1615903663.7922127,7274,0.3501410484313965
1615903663.9202101,7278,0.3501410484313965
1615903664.0112977,7281,0.3501410484313965
1615903665.2659297,7299,0.3501410484313965
1615903665.389568,7303,0.3501410484313965
1615903665.6035166,7310,0.3501410484313965
1615903666.7209435,7323,0.3501410484313965
1615903666.9086587,7329,0.3501410484313965
1615903667.3423054,7343,0.3501410484313965
1615903668.4545465,7355,0.3501410484313965
1615903668.9539278,7370,0.3501410484313965
1615903669.896747,7378,0.3501410484313965
1615903669.9294806,7379,0.3501410484313965
1615903670.6241252,7401,0.3501410484313965
1615903670.747512,7405,0.3501410484313965
1615903671.8703055,7419,0.3501410484313965
1615903672.2505558,7431,0.3501410484313965
1615903672.2822583,7432,0.3501410484313965
1615903672.4978912,7439,0.3501410484313965
1615903673.6506536,7453,0.3501410484313965
1615903673.8400548,7459,0.3501410484313965
1615903674.05744,7466,0.3501410484313965
1615903674.118077,7468,0.3501410484313965
1615903675.0804136,7477,0.3501410484313965
1615903675.1436565,7479,0.3501410484313965
1615903675.1741016,7480,0.3501410484313965
1615903675.7783368,7499,0.3501410484313965
1615903676.5248446,7502,0.3501410484313965
1615903676.8199096,7511,0.3501410484313965
1615903677.2247152,7524,0.3501410484313965
1615903678.3854146,7538,0.3501410484313965
1615903679.8884563,7567,0.345319002866745
1615903680.3918767,7583,0.345319002866745
1615903680.740914,7594,0.345319002866745
1615903682.0232909,7612,0.345319002866745
1615903682.3358967,7622,0.345319002866745
1615903682.3669248,7623,0.345319002866745
1615903683.2287335,7629,0.345319002866745
1615903683.4603393,7636,0.345319002866745
1615903683.5869904,7640,0.345319002866745
1615903683.6178203,7641,0.345319002866745
1615903683.6490283,7642,0.345319002866745
1615903684.9928174,7664,0.345319002866745
1615903685.0266118,7665,0.345319002866745
1615903685.161178,7669,0.345319002866745
1615903685.2265093,7671,0.345319002866745
1615903685.5234132,7680,0.345319002866745
1615903685.6477249,7684,0.345319002866745
1615903687.2525764,7713,0.345319002866745
1615903687.2835016,7714,0.345319002866745
1615903688.2945464,7723,0.345319002866745
1615903688.3906589,7726,0.345319002866745
1615903688.6132057,7733,0.345319002866745
1615903688.929778,7743,0.345319002866745
1615903688.960049,7744,0.345319002866745
1615903688.9901543,7745,0.345319002866745
1615903689.020316,7746,0.345319002866745
1615903689.8447387,7751,0.345319002866745
1615903690.0424578,7757,0.345319002866745
1615903690.1658556,7761,0.345319002866745
1615903690.2292516,7763,0.345319002866745
1615903690.7384195,7779,0.345319002866745
1615903691.5991726,7785,0.345319002866745
1615903691.6318038,7786,0.345319002866745
1615903691.8847747,7794,0.345319002866745
1615903693.1670916,7813,0.345319002866745
1615903693.7047956,7830,0.345319002866745
1615903695.2371242,7856,0.345319002866745
1615903696.6561263,7879,0.345319002866745
1615903697.0918145,7892,0.345319002866745
1615903697.1909683,7895,0.345319002866745
1615903698.9289165,7926,0.345319002866745
1615903698.9595594,7927,0.345319002866745
1615903700.170525,7943,0.345319002866745
1615903700.2015448,7944,0.345319002866745
1615903700.521671,7954,0.345319002866745
1615903700.6162183,7957,0.345319002866745
1615903700.6799226,7959,0.345319002866745
1615903702.3374572,7990,0.31669026613235474
1615903702.522077,7996,0.31669026613235474
1615903703.3173423,7999,0.31669026613235474
1615903703.4503174,8003,0.31669026613235474
1615903704.0198298,8021,0.31669026613235474
1615903704.0500362,8022,0.31669026613235474
1615903704.170925,8026,0.31669026613235474
1615903704.9200926,8029,0.31669026613235474
1615903704.9873857,8031,0.31669026613235474
1615903705.4373631,8045,0.31669026613235474
1615903705.5635045,8049,0.31669026613235474
1615903706.5513835,8060,0.31669026613235474
1615903706.6595562,8063,0.31669026613235474
1615903707.324249,8083,0.31669026613235474
1615903708.2227962,8091,0.31669026613235474
1615903708.562937,8101,0.31669026613235474
1615903708.5936387,8102,0.31669026613235474
1615903708.9435768,8113,0.31669026613235474
1615903710.4341106,8136,0.31669026613235474
1615903710.5926316,8141,0.31669026613235474
1615903711.8266098,8158,0.31669026613235474
1615903713.9284844,8202,0.31669026613235474
1615903713.9588315,8203,0.31669026613235474
1615903714.0848422,8207,0.31669026613235474
1615903714.2054121,8211,0.31669026613235474
1615903715.4506729,8229,0.31669026613235474
1615903715.6451783,8235,0.31669026613235474
1615903715.6757376,8236,0.31669026613235474
1615903718.3831134,8278,0.31669026613235474
1615903718.6363277,8286,0.31669026613235474
1615903718.8878517,8294,0.31669026613235474
1615903718.918623,8295,0.31669026613235474
1615903720.1582391,8312,0.31669026613235474
1615903720.5693986,8325,0.31669026613235474
1615903720.6962237,8329,0.31669026613235474
1615903721.7761176,8340,0.31669026613235474
1615903722.1632388,8352,0.31669026613235474
1615903722.2591643,8355,0.31669026613235474
1615903722.323137,8357,0.31669026613235474
1615903722.4495254,8361,0.31669026613235474
1615903722.6946013,8369,0.31669026613235474
1615903727.2503774,8450,0.37286293506622314
1615903727.4438565,8456,0.37286293506622314
1615903727.4746475,8457,0.37286293506622314
1615903727.5374644,8459,0.37286293506622314
1615903728.887296,8474,0.37286293506622314
1615903729.1069634,8481,0.37286293506622314
1615903730.5525527,8504,0.37286293506622314
1615903730.6783738,8508,0.37286293506622314
1615903731.0233498,8519,0.37286293506622314
1615903731.115255,8522,0.37286293506622314
1615903732.5729458,8539,0.37286293506622314
1615903732.7677627,8545,0.37286293506622314
1615903734.0080798,8558,0.37286293506622314
1615903734.6473868,8578,0.37286293506622314
1615903735.6239011,8587,0.37286293506622314
1615903736.1295974,8603,0.37286293506622314
1615903736.193077,8605,0.37286293506622314
1615903736.4732623,8614,0.37286293506622314
1615903737.5864964,8623,0.37286293506622314
1615903737.843147,8631,0.37286293506622314
1615903739.1838555,8651,0.37286293506622314
1615903739.2479913,8653,0.37286293506622314
1615903739.344506,8656,0.37286293506622314
1615903739.4099262,8658,0.37286293506622314
1615903739.5981288,8664,0.37286293506622314
1615903739.97101,8676,0.37286293506622314
1615903740.0016215,8677,0.37286293506622314
1615903740.9008923,8684,0.37286293506622314
1615903740.9945657,8687,0.37286293506622314
1615903741.1526623,8692,0.37286293506622314
1615903741.3791392,8699,0.37286293506622314
1615903741.4429607,8701,0.37286293506622314
1615903744.5312974,8752,0.37286293506622314
1615903744.8770795,8763,0.37286293506622314
1615903744.9702685,8766,0.37286293506622314
1615903745.121693,8771,0.37286293506622314
1615903746.2967381,8787,0.37286293506622314
1615903746.4265196,8791,0.37286293506622314
1615903746.4587507,8792,0.37286293506622314
1615903746.5219383,8794,0.37286293506622314
1615903748.188376,8826,0.3648177981376648
1615903748.3124104,8830,0.3648177981376648
1615903748.4353235,8834,0.3648177981376648
1615903749.4333627,8843,0.3648177981376648
1615903749.4658837,8844,0.3648177981376648
1615903749.6233995,8849,0.3648177981376648
1615903749.7492993,8853,0.3648177981376648
1615903749.7806895,8854,0.3648177981376648
1615903750.935887,8869,0.3648177981376648
1615903752.5844674,8900,0.3648177981376648
1615903752.9622009,8912,0.3648177981376648
1615903753.1815178,8919,0.3648177981376648
1615903753.3321314,8924,0.3648177981376648
1615903754.4768722,8938,0.3648177981376648
1615903754.7717035,8947,0.3648177981376648
1615903756.2762544,8962,0.3648177981376648
1615903756.647393,8973,0.3648177981376648
1615903756.8804915,8980,0.3648177981376648
1615903756.9139187,8981,0.3648177981376648
1615903757.009217,8984,0.3648177981376648
1615903757.9407358,8990,0.3648177981376648
1615903759.862007,9028,0.3648177981376648
1615903759.960555,9031,0.3648177981376648
1615903760.0261276,9033,0.3648177981376648
1615903760.1243577,9036,0.3648177981376648
1615903760.157137,9037,0.3648177981376648
1615903760.2875998,9041,0.3648177981376648
1615903761.9589703,9073,0.3648177981376648
1615903763.1231182,9087,0.3648177981376648
1615903764.7140317,9114,0.3648177981376648
1615903764.9233277,9120,0.3648177981376648
1615903765.053315,9124,0.3648177981376648
1615903765.6143365,9142,0.3648177981376648
1615903766.7095397,9147,0.3648177981376648
1615903767.182736,9162,0.3648177981376648
1615903767.2765481,9165,0.3648177981376648
1615903767.3710036,9168,0.3648177981376648
1615903768.7385066,9189,0.3648177981376648
1615903769.0868442,9200,0.3648177981376648
1615903770.2477198,9213,0.3648177981376648
1615903770.2801485,9214,0.3648177981376648
1615903770.5997758,9224,0.3648177981376648
1615903772.0457227,9249,0.38843873143196106
1615903772.1778417,9253,0.38843873143196106
1615903773.3913953,9270,0.38843873143196106
1615903773.474764,9272,0.38843873143196106
1615903773.568177,9275,0.38843873143196106
1615903774.2362354,9296,0.38843873143196106
1615903774.2983148,9298,0.38843873143196106
1615903775.1368864,9303,0.38843873143196106
1615903775.4983914,9314,0.38843873143196106
1615903775.7532833,9322,0.38843873143196106
1615903775.8764794,9326,0.38843873143196106
1615903777.1007888,9343,0.38843873143196106
1615903777.3004403,9349,0.38843873143196106
1615903777.6227388,9359,0.38843873143196106
1615903777.6857817,9361,0.38843873143196106
1615903778.5881674,9367,0.38843873143196106
1615903778.7496955,9372,0.38843873143196106
1615903778.9050572,9377,0.38843873143196106
1615903778.9988468,9380,0.38843873143196106
1615903780.2026818,9395,0.38843873143196106
1615903780.2338276,9396,0.38843873143196106
1615903781.0885222,9423,0.38843873143196106
1615903782.0382884,9431,0.38843873143196106
1615903782.3601525,9441,0.38843873143196106
1615903782.7068512,9452,0.38843873143196106
1615903784.067738,9473,0.38843873143196106
1615903784.2531786,9479,0.38843873143196106
1615903785.2570798,9490,0.38843873143196106
1615903785.287871,9491,0.38843873143196106
1615903787.0663,9523,0.38843873143196106
1615903787.0992823,9524,0.38843873143196106
1615903787.3023033,9530,0.38843873143196106
1615903790.3635564,9582,0.38843873143196106
1615903790.4271128,9584,0.38843873143196106
1615903790.6439824,9591,0.38843873143196106
1615903790.738386,9594,0.38843873143196106
1615903790.9572434,9601,0.38843873143196106
1615903792.46156,9628,0.38843873143196106
1615903795.1225693,9672,0.3450947105884552
1615903795.4431233,9682,0.3450947105884552
1615903795.960068,9698,0.3450947105884552
1615903796.022208,9700,0.3450947105884552
1615903796.0847542,9702,0.3450947105884552
1615903797.0401587,9707,0.3450947105884552
1615903798.8023036,9739,0.3450947105884552
1615903798.9685555,9744,0.3450947105884552
1615903799.3375525,9755,0.3450947105884552
1615903799.3692164,9756,0.3450947105884552
1615903799.4027727,9757,0.3450947105884552
1615903799.493933,9760,0.3450947105884552
1615903800.7000282,9776,0.3450947105884552
1615903802.2435772,9803,0.3450947105884552
1615903802.3376453,9806,0.3450947105884552
1615903802.955594,9826,0.3450947105884552
1615903803.8025348,9832,0.3450947105884552
1615903803.83341,9833,0.3450947105884552
1615903805.396728,9859,0.3450947105884552
1615903805.6178079,9866,0.3450947105884552
1615903805.6803398,9868,0.3450947105884552
1615903805.8380294,9873,0.3450947105884552
1615903807.597909,9906,0.3450947105884552
1615903807.6983888,9909,0.3450947105884552
1615903809.0382042,9928,0.3450947105884552
1615903809.071112,9929,0.3450947105884552
1615903809.360725,9938,0.3450947105884552
1615903809.5801141,9945,0.3450947105884552
1615903809.6721885,9948,0.3450947105884552
1615903810.5825093,9955,0.3450947105884552
1615903810.6764843,9958,0.3450947105884552
1615903811.2786107,9977,0.3450947105884552
1615903811.370794,9980,0.3450947105884552
1615903812.4839382,9991,0.3450947105884552
1615903812.7461104,9999,0.3450947105884552


==> line_analysis/figure_data/figure1/palsgd_train_loss1_0.csv <==
Wall time,Step,Value
1615903267.074402,0,4.404432773590088
1615903268.1446848,1,2.9015934467315674
1615903269.647042,2,2.0236525535583496
1615903271.5813262,3,1.8131990432739258
1615903273.2804499,4,1.6923648118972778
1615903275.0368066,5,1.7620762586593628
1615903276.784665,6,1.6249693632125854
1615903278.6052437,7,1.5517092943191528
1615903280.3394175,8,1.5111749172210693
1615903282.1696022,9,1.4722275733947754
1615903283.9075496,10,1.4383481740951538
1615903285.7057824,11,1.355413556098938
1615903287.4729085,12,1.331426978111267
1615903289.2747366,13,1.2845253944396973
1615903291.122842,14,1.255795955657959
1615903292.9664366,15,1.2268011569976807
1615903294.6886282,16,1.2074074745178223
1615903296.2863615,17,1.2041845321655273
1615903298.167535,18,1.1685678958892822
1615903299.942447,19,1.1879799365997314
1615903301.709823,20,1.1083509922027588
1615903303.4946923,21,1.05867600440979
1615903305.3214784,22,1.046409010887146
1615903307.1558726,23,1.0319334268569946
1615903309.022547,24,1.0006905794143677
1615903310.7875497,25,0.9963962435722351
1615903312.4528842,26,0.9505376219749451
1615903314.142317,27,0.9394663572311401
1615903315.7738638,28,0.8955765962600708
1615903317.434209,29,0.8861969709396362
1615903319.1262884,30,0.8734003901481628
1615903320.710027,31,0.8628360629081726
1615903322.3186278,32,0.8454381227493286
1615903323.9471316,33,0.8409965634346008
1615903325.6374083,34,0.8200772404670715
1615903327.3989887,35,0.7882851958274841
1615903329.111108,36,0.7635964751243591
1615903330.803048,37,0.7574647068977356
1615903332.479297,38,0.7391873002052307
1615903334.0681777,39,0.7092409133911133
1615903335.904765,40,0.7042954564094543
1615903337.6430252,41,0.7112721800804138
1615903339.4156923,42,0.6792441606521606
1615903341.2197773,43,0.6609765291213989
1615903343.3203905,44,0.688767671585083
1615903345.2284539,45,0.6656014919281006
1615903346.9452734,46,0.656307578086853
1615903348.6399605,47,0.638886034488678
1615903350.3088968,48,0.6359726786613464
1615903351.977855,49,0.6061038374900818
1615903353.6723518,50,0.5921105742454529
1615903355.3970714,51,0.599088191986084
1615903357.0660908,52,0.5545163154602051
1615903358.8285396,53,0.535788893699646
1615903360.5505865,54,0.554611325263977
1615903362.280563,55,0.5139053463935852
1615903363.951956,56,0.5134581327438354
1615903365.5564215,57,0.5066297054290771
1615903367.159147,58,0.5218847990036011
1615903368.7820656,59,0.5068308711051941
1615903370.592649,60,0.47835543751716614
1615903372.3686392,61,0.4486214220523834
1615903374.1657457,62,0.45576319098472595
1615903375.8330865,63,0.46502482891082764
1615903377.4352179,64,0.431641548871994
1615903379.2297494,65,0.43580323457717896
1615903380.8505268,66,0.4111374616622925
1615903382.572313,67,0.3945882320404053
1615903384.17706,68,0.4245821237564087
1615903385.9283562,69,0.4068755507469177
1615903387.358935,70,0.35693106055259705
1615903389.123949,71,0.35370248556137085
1615903390.778933,72,0.34203895926475525
1615903392.4381812,73,0.3549705445766449
1615903394.0927305,74,0.3238763213157654
1615903395.6686113,75,0.32880187034606934
1615903397.3334026,76,0.3381061851978302
1615903399.0035272,77,0.32377442717552185
1615903400.7923064,78,0.3248123526573181
1615903402.4684057,79,0.3059256970882416
1615903404.250142,80,0.341332346200943
1615903405.8897345,81,0.2687452435493469
1615903407.7014146,82,0.29750582575798035
1615903409.3432844,83,0.2683938443660736
1615903411.0050874,84,0.277169406414032
1615903412.68623,85,0.30055853724479675
1615903414.3858976,86,0.26919999718666077
1615903415.9953644,87,0.22715184092521667
1615903417.633288,88,0.27286744117736816
1615903419.436041,89,0.2394927591085434
1615903421.0416517,90,0.21662695705890656
1615903422.7923203,91,0.26026400923728943
1615903424.585849,92,0.21769489347934723
1615903426.3099098,93,0.2091127187013626
1615903428.0038543,94,0.22391030192375183
1615903429.6470459,95,0.23190461099147797
1615903431.3668933,96,0.2338552623987198
1615903432.9366508,97,0.17900556325912476
1615903434.6971056,98,0.1844259798526764
1615903436.4021885,99,0.20450742542743683
1615903438.1823146,100,0.16321519017219543
1615903439.846466,101,0.16052204370498657
1615903442.0470178,102,0.1664477288722992
1615903444.0797858,103,0.15914911031723022
1615903445.9419808,104,0.1666763722896576
1615903447.6155415,105,0.13771192729473114
1615903449.268963,106,0.15749093890190125
1615903451.0993543,107,0.16075702011585236
1615903452.7000346,108,0.13908818364143372
1615903454.4769177,109,0.1307072937488556
1615903456.1927605,110,0.1485171616077423
1615903458.074385,111,0.11492615938186646
1615903459.6768363,112,0.11959004402160645
1615903461.2778761,113,0.1331319510936737
1615903462.9574845,114,0.1437893658876419
1615903464.6222157,115,0.08828971534967422
1615903466.3063858,116,0.09793984889984131
1615903467.9669511,117,0.11591142416000366
1615903469.5926945,118,0.10374178737401962
1615903471.373672,119,0.10515952855348587
1615903473.1969607,120,0.11313507705926895
1615903474.8515165,121,0.08534695953130722
1615903476.568628,122,0.09193030744791031
1615903478.1585467,123,0.1255948394536972
1615903479.8006353,124,0.09765717387199402
1615903481.5499766,125,0.09290692210197449
1615903483.1751366,126,0.09675577282905579
1615903484.7719367,127,0.11888641119003296
1615903486.6491272,128,0.07781992107629776
1615903488.2530596,129,0.08599371463060379
1615903489.88824,130,0.06563659757375717
1615903491.4329095,131,0.0781654343008995
1615903493.0907865,132,0.0926322340965271
1615903494.852726,133,0.10280147194862366
1615903496.6018672,134,0.06634008139371872
1615903498.2781482,135,0.0673668161034584
1615903500.0183618,136,0.0977504625916481
1615903501.5782244,137,0.09010154008865356
1615903503.240501,138,0.0744180753827095
1615903505.066703,139,0.059342436492443085
1615903506.7712588,140,0.06719501316547394
1615903508.4960852,141,0.0677778497338295
1615903510.144753,142,0.05513408035039902
1615903511.8736527,143,0.06651997566223145
1615903513.5337758,144,0.0541316382586956
1615903515.1934772,145,0.05904722213745117
1615903516.8197067,146,0.04119547829031944
1615903518.5248516,147,0.03922918811440468
1615903520.2276514,148,0.05820276960730553
1615903521.8740118,149,0.06028119847178459
1615903523.240979,150,0.06177102401852608
1615903525.1047437,151,0.058039069175720215
1615903526.7078545,152,0.051381099969148636
1615903528.4031005,153,0.06105077639222145
1615903530.208304,154,0.048342250287532806
1615903531.8347719,155,0.06104501336812973
1615903533.643914,156,0.06626634299755096
1615903535.4493296,157,0.04839418828487396
1615903537.1381366,158,0.04948677867650986
1615903538.803767,159,0.05724698677659035
1615903540.4560978,160,0.04995246231555939
1615903542.1041,161,0.030178425833582878
1615903543.7890298,162,0.029511375352740288
1615903545.4849432,163,0.0319632887840271
1615903547.3271759,164,0.035547126084566116
1615903549.0495675,165,0.026684805750846863
1615903550.6709018,166,0.035556621849536896
1615903552.3532135,167,0.058460429310798645
1615903554.0638814,168,0.028310343623161316
1615903555.7584457,169,0.02826148457825184
1615903557.4670498,170,0.02547045797109604
1615903559.064037,171,0.022639965638518333
1615903560.751542,172,0.030472714453935623
1615903562.4065614,173,0.03712398558855057
1615903564.2267292,174,0.050604771822690964
1615903565.854408,175,0.05113552138209343
1615903567.6336346,176,0.03707939013838768
1615903569.2073762,177,0.03565749526023865
1615903570.8508599,178,0.039273299276828766
1615903572.6803586,179,0.0424497164785862
1615903574.363337,180,0.025839438661932945
1615903576.070893,181,0.017955349758267403
1615903578.3050315,182,0.02769113890826702
1615903580.2039022,183,0.030424706637859344
1615903582.015164,184,0.02717048116028309
1615903584.0253413,185,0.018722862005233765
1615903586.2915518,186,0.024181602522730827
1615903587.9881492,187,0.01866982690989971
1615903589.7781942,188,0.02018909715116024
1615903591.5095916,189,0.02181486040353775
1615903592.9957309,190,0.028469489887356758
1615903594.7984605,191,0.02218940481543541
1615903596.5714364,192,0.01620517112314701
1615903598.1767452,193,0.01842445693910122
1615903599.8795576,194,0.014135127887129784
1615903601.6828518,195,0.016597505658864975
1615903603.3691037,196,0.02094767801463604
1615903605.0335872,197,0.02177705615758896
1615903606.6893547,198,0.012117234990000725
1615903608.370892,199,0.009612162597477436
1615903610.0408351,200,0.01815570890903473
1615903611.7998247,201,0.015419336967170238
1615903613.5870159,202,0.011830556206405163
1615903615.3200905,203,0.016032235696911812
1615903617.0281973,204,0.01698482036590576
1615903618.6813164,205,0.012504631653428078
1615903620.4020147,206,0.017323046922683716
1615903622.0657215,207,0.015098483301699162
1615903623.7020566,208,0.01197504810988903
1615903625.3291733,209,0.013792893849313259
1615903627.0526376,210,0.014327393844723701
1615903628.6655118,211,0.010339387692511082
1615903630.348986,212,0.02167768031358719
1615903632.0176873,213,0.009465591982007027
1615903633.6589763,214,0.0077817244455218315
1615903635.2615683,215,0.011908954940736294
1615903636.9494512,216,0.008734829723834991
1615903638.3380241,217,0.020492825657129288
1615903640.1761317,218,0.015369358472526073
1615903641.8377156,219,0.01064303983002901
1615903643.478215,220,0.011879753321409225
1615903645.2060277,221,0.007532615214586258
1615903646.8387752,222,0.00975318718701601
1615903648.503776,223,0.01042016502469778
1615903650.1277168,224,0.006740851793438196
1615903651.892249,225,0.011497215367853642
1615903653.5602167,226,0.006570724304765463
1615903655.1749618,227,0.007292655296623707
1615903656.8371656,228,0.005363513249903917
1615903658.4837675,229,0.009516173042356968
1615903660.286487,230,0.003547362284734845
1615903661.8716083,231,0.007763842586427927
1615903663.6420279,232,0.0061190808191895485
1615903665.2853813,233,0.0059416829608380795
1615903666.9581525,234,0.005778527352958918
1615903668.715773,235,0.007882443256676197
1615903670.6354375,236,0.009022578597068787
1615903672.4019723,237,0.008846751414239407
1615903674.0196967,238,0.009896274656057358
1615903675.787483,239,0.0072057005017995834
1615903677.5396616,240,0.007378219626843929
1615903679.1577523,241,0.005453878547996283
1615903680.7644124,242,0.004828107077628374
1615903682.4355962,243,0.006108504720032215
1615903683.8126633,244,0.004942664876580238
1615903685.8439715,245,0.00757101783528924
1615903687.5669456,246,0.011645457707345486
1615903689.2744758,247,0.010227513499557972
1615903691.042184,248,0.014572237618267536
1615903692.6726382,249,0.008547545410692692
1615903694.5126467,250,0.011073070578277111
1615903696.1663172,251,0.013812653720378876
1615903697.9402423,252,0.012699838727712631
1615903699.6440682,253,0.016611739993095398
1615903701.2760925,254,0.020180385559797287
1615903702.939364,255,0.01756575144827366
1615903704.6913867,256,0.019413108006119728
1615903706.3395224,257,0.01614203117787838
1615903707.9803693,258,0.008863539434969425
1615903709.7046244,259,0.010873543098568916
1615903711.3298244,260,0.027678977698087692
1615903712.942803,261,0.04861285164952278
1615903714.5965207,262,0.029011869803071022
1615903716.415945,263,0.02305573597550392
1615903718.103858,264,0.02827037312090397
1615903719.7550492,265,0.025848818942904472
1615903721.3789356,266,0.020451819524168968
1615903723.004235,267,0.022129185497760773
1615903724.7123392,268,0.019234810024499893
1615903726.3013787,269,0.02863994985818863
1615903728.3525977,270,0.016085823997855186
1615903729.907849,271,0.008939715102314949
1615903731.8660212,272,0.025851678103208542
1615903733.9406593,273,0.04132900759577751
1615903735.5674,274,0.12224370241165161
1615903737.3471048,275,0.15912367403507233
1615903739.0753005,276,0.14232885837554932
1615903740.7297807,277,0.12413434684276581
1615903742.3829107,278,0.07008760422468185
1615903744.2170196,279,0.042763035744428635
1615903745.8275511,280,0.030831070616841316
1615903747.4994903,281,0.028446178883314133
1615903749.2302048,282,0.0319673977792263
1615903750.9420645,283,0.05027490481734276
1615903752.5433664,284,0.04702908918261528
1615903754.3183794,285,0.027912529185414314
1615903755.9738626,286,0.0422644168138504
1615903757.6875522,287,0.03898065537214279
1615903759.5110574,288,0.05847243219614029
1615903761.17791,289,0.05702296644449234
1615903762.90204,290,0.030010001733899117
1615903764.5780838,291,0.03359326720237732
1615903766.277604,292,0.03919020667672157
1615903767.9610674,293,0.028389591723680496
1615903769.5580046,294,0.03177009895443916
1615903771.145213,295,0.01748710870742798
1615903772.8294919,296,0.016032924875617027
1615903774.5231762,297,0.022614197805523872
1615903775.8946815,298,0.019758205860853195
1615903777.6349528,299,0.024416595697402954
1615903779.3960378,300,0.017146319150924683
1615903781.0412295,301,0.017903795465826988
1615903782.7335484,302,0.022238152101635933
1615903784.3179834,303,0.0214160718023777
1615903786.0264428,304,0.02115386351943016
1615903787.639284,305,0.015221656300127506
1615903789.2801025,306,0.021976711228489876
1615903791.008661,307,0.03610009700059891
1615903792.7702646,308,0.0105653777718544
1615903794.4189358,309,0.009914909489452839
1615903796.1387446,310,0.012334214523434639
1615903797.8400815,311,0.007830843329429626
1615903799.3299444,312,0.016581807285547256
1615903800.9401462,313,0.014133633114397526
1615903802.7585444,314,0.014203882776200771
1615903804.407804,315,0.02274613454937935
1615903806.11073,316,0.019191497936844826
1615903807.7840824,317,0.02960462123155594
1615903809.4571095,318,0.02355767972767353
1615903811.1644342,319,0.028723936527967453
1615903813.1381364,320,0.026698244735598564
1615903814.8141081,321,0.034349776804447174
1615903816.5506423,322,0.038074783980846405


==> line_analysis/figure_data/figure1/palsgd_train_loss1_25.csv <==
Wall time,Step,Value
1615903266.9477723,0,4.404432773590088
1615903268.0171607,1,2.9015934467315674
1615903269.4192557,2,2.0236525535583496
1615903271.0960412,3,1.8131990432739258
1615903272.7181268,4,1.7074642181396484
1615903274.4319782,5,1.930353045463562
1615903276.0844934,6,1.667953372001648
1615903277.793238,7,1.5735092163085938
1615903279.550088,8,1.5194722414016724
1615903281.2029743,9,1.486196517944336
1615903282.889685,10,1.4439630508422852
1615903284.56368,11,1.3487356901168823
1615903286.3347387,12,1.3247536420822144
1615903288.0170732,13,1.2776883840560913
1615903289.6774182,14,1.218591332435608
1615903291.3042448,15,1.1990476846694946
1615903292.9561152,16,1.1781545877456665
1615903294.4840696,17,1.142693281173706
1615903296.1893234,18,1.1401246786117554
1615903297.8349447,19,1.1455256938934326
1615903299.5330522,20,1.0838066339492798
1615903301.2109292,21,1.0242297649383545
1615903302.9382246,22,1.0031957626342773
1615903304.6562595,23,1.013620376586914
1615903306.3458772,24,0.9526513814926147
1615903308.0241969,25,0.9669549465179443
1615903309.758144,26,0.9130814671516418
1615903311.5160108,27,0.9072695374488831
1615903313.2443526,28,0.8626769781112671
1615903314.9027174,29,0.8550482392311096
1615903316.5624566,30,0.8419251441955566
1615903318.1878495,31,0.8427788019180298
1615903319.9778144,32,0.817986011505127
1615903321.6192138,33,0.7932169437408447
1615903323.3663564,34,0.7757753133773804
1615903325.0740063,35,0.7613360285758972
1615903326.717266,36,0.7506548166275024
1615903328.4910192,37,0.7293711304664612
1615903330.1642082,38,0.7233218550682068
1615903331.791361,39,0.6853563785552979
1615903333.4724252,40,0.6944838166236877
1615903335.185698,41,0.6554868221282959
1615903336.8663814,42,0.6573182344436646
1615903338.573232,43,0.6415185928344727
1615903340.3126564,44,0.6497805714607239
1615903342.0101078,45,0.661052942276001
1615903343.711336,46,0.6539788842201233
1615903345.3721986,47,0.6270298957824707
1615903347.136652,48,0.6107394695281982
1615903348.7653222,49,0.6101235747337341
1615903350.4902546,50,0.5517698526382446
1615903352.1875079,51,0.5481370687484741
1615903353.878993,52,0.5511345267295837
1615903355.5773237,53,0.5123948454856873
1615903357.2995932,54,0.5217671990394592
1615903359.0241556,55,0.5308241844177246
1615903360.7259607,56,0.5007296204566956
1615903362.2830448,57,0.4976733326911926
1615903363.9481091,58,0.4944525361061096
1615903365.6269746,59,0.47084757685661316
1615903367.3186872,60,0.45320743322372437
1615903369.152293,61,0.4254741966724396
1615903370.7359838,62,0.41751033067703247
1615903372.4756496,63,0.42940816283226013
1615903374.138856,64,0.41815343499183655
1615903375.7810946,65,0.4278104603290558
1615903377.4369872,66,0.4079136550426483
1615903379.1221087,67,0.3857417702674866
1615903380.802037,68,0.36836424469947815
1615903382.4641461,69,0.35344842076301575
1615903383.93637,70,0.35482555627822876
1615903385.6844926,71,0.35519129037857056
1615903387.3928554,72,0.3318072557449341
1615903389.0411344,73,0.3623586595058441
1615903390.71313,74,0.31932634115219116
1615903392.327701,75,0.30120497941970825
1615903393.9694061,76,0.3074668049812317
1615903395.6292987,77,0.31328481435775757
1615903397.2604096,78,0.28252843022346497
1615903398.9047813,79,0.3136524558067322
1615903400.564139,80,0.29557356238365173
1615903402.2609618,81,0.25047340989112854
1615903403.9605381,82,0.26318275928497314
1615903405.6809788,83,0.224391371011734
1615903407.3692188,84,0.24185919761657715
1615903409.0197594,85,0.2532433867454529
1615903410.647059,86,0.23585334420204163
1615903412.3114808,87,0.22103501856327057
1615903413.9495933,88,0.28619733452796936
1615903415.6129577,89,0.23977993428707123
1615903417.3980865,90,0.22457680106163025
1615903419.0604262,91,0.21516437828540802
1615903420.760999,92,0.17945072054862976
1615903422.490861,93,0.18894702196121216
1615903424.1474094,94,0.20616605877876282
1615903425.8671596,95,0.21293658018112183
1615903427.5128207,96,0.19059650599956512
1615903429.0881183,97,0.16127672791481018
1615903430.8141856,98,0.15507003664970398
1615903432.5411932,99,0.1623450517654419
1615903434.2675493,100,0.13836927711963654
1615903435.97628,101,0.1651914119720459
1615903437.6684985,102,0.1389661729335785
1615903439.4089365,103,0.15731245279312134
1615903441.099151,104,0.1529691517353058
1615903443.2398536,105,0.14262747764587402
1615903444.957904,106,0.12615446746349335
1615903446.7445838,107,0.14457069337368011
1615903448.704476,108,0.14837554097175598
1615903450.4514575,109,0.11601907759904861
1615903452.0652382,110,0.09150023758411407
1615903453.753775,111,0.13468647003173828
1615903455.4701169,112,0.12949497997760773
1615903457.2661958,113,0.1121310442686081
1615903459.001562,114,0.11105927079916
1615903460.696009,115,0.10359404236078262
1615903462.412525,116,0.08103449642658234
1615903464.1272073,117,0.09028985351324081
1615903465.792081,118,0.06942231953144073
1615903467.4735293,119,0.07872900366783142
1615903469.1485643,120,0.10299035906791687
1615903470.8126738,121,0.08708029985427856
1615903472.4887216,122,0.10526592284440994
1615903474.1127746,123,0.08243420720100403
1615903475.8078842,124,0.0861503854393959
1615903477.5070522,125,0.09720967710018158
1615903479.1912344,126,0.12863239645957947
1615903480.856389,127,0.08896692842245102
1615903482.510204,128,0.0820627436041832
1615903484.157538,129,0.07459887862205505
1615903485.951217,130,0.07401090860366821
1615903487.7089183,131,0.09391791373491287
1615903489.497817,132,0.08023899793624878
1615903491.1915202,133,0.07582420110702515
1615903492.838963,134,0.06941772252321243
1615903494.6124763,135,0.08738050609827042
1615903496.3215754,136,0.0724513828754425
1615903497.9154034,137,0.07588959485292435
1615903499.65569,138,0.0971667692065239
1615903501.3897872,139,0.1175360456109047
1615903503.1026416,140,0.12001889199018478
1615903504.804223,141,0.08149915188550949
1615903506.5488288,142,0.06817831844091415
1615903508.2083642,143,0.08784876763820648
1615903509.9094024,144,0.10141908377408981
1615903511.5326889,145,0.07226832211017609
1615903513.1972435,146,0.04951170086860657
1615903514.873321,147,0.06109175831079483
1615903516.5204072,148,0.061008840799331665
1615903518.2480946,149,0.05998072028160095
1615903519.5927222,150,0.06580708175897598
1615903521.495525,151,0.06102210655808449
1615903523.1716585,152,0.0914594903588295
1615903524.7791843,153,0.09091348946094513
1615903526.462682,154,0.08363600820302963
1615903528.158502,155,0.08274029195308685
1615903529.8885038,156,0.049305301159620285
1615903531.5685186,157,0.037827249616384506
1615903533.2025545,158,0.04252211004495621
1615903534.888745,159,0.07761740684509277
1615903536.5852592,160,0.055274102836847305
1615903538.269646,161,0.04908154904842377
1615903540.0480022,162,0.04076914116740227
1615903541.6557345,163,0.03669686242938042
1615903543.3596334,164,0.033500783145427704
1615903545.1203628,165,0.048532310873270035
1615903546.7573278,166,0.03813258931040764
1615903548.4429774,167,0.02508419379591942
1615903550.1592138,168,0.03328423947095871
1615903551.7977502,169,0.046801257878541946
1615903553.4524,170,0.04075123369693756
1615903555.1568851,171,0.04356939718127251
1615903556.8336704,172,0.04153856635093689
1615903558.514413,173,0.04030858725309372
1615903560.2082772,174,0.03358932211995125
1615903561.9053066,175,0.051281705498695374
1615903563.6249475,176,0.02957427315413952
1615903565.1967828,177,0.038968466222286224
1615903566.8912134,178,0.06994649767875671
1615903568.6195574,179,0.06405012309551239
1615903570.2592022,180,0.04484942927956581
1615903571.9386687,181,0.045457787811756134
1615903573.596659,182,0.052748244255781174
1615903575.2695298,183,0.07915107905864716
1615903577.2993643,184,0.077338308095932
1615903579.2953117,185,0.08686898648738861
1615903581.293459,186,0.0927455797791481
1615903583.1062603,187,0.0777449905872345
1615903584.7693894,188,0.060133159160614014
1615903586.4650364,189,0.04730522632598877
1615903588.104629,190,0.05883649364113808
1615903590.006615,191,0.05116889625787735
1615903591.7477927,192,0.039088379591703415
1615903593.454839,193,0.051669925451278687
1615903595.169925,194,0.05586888641119003
1615903596.842216,195,0.03394877910614014
1615903598.5302122,196,0.04302710294723511
1615903600.256011,197,0.04260225594043732
1615903601.9470253,198,0.04230819270014763
1615903603.5850916,199,0.031003328040242195
1615903605.2438688,200,0.01583383046090603
1615903606.9990406,201,0.02141721174120903
1615903608.6592174,202,0.02405095100402832
1615903610.352425,203,0.023178966715931892
1615903611.9805286,204,0.02677217498421669
1615903613.664194,205,0.019581427797675133
1615903615.2987323,206,0.01572278141975403
1615903616.9888756,207,0.01970938965678215
1615903618.6860046,208,0.012841323390603065
1615903620.417251,209,0.021549677476286888
1615903622.1071634,210,0.03319283947348595
1615903623.7718525,211,0.04860350862145424
1615903625.4913843,212,0.07500050216913223
1615903627.1182382,213,0.10199350863695145
1615903628.8270662,214,0.10075898468494415
1615903630.469969,215,0.0896373987197876
1615903632.2181578,216,0.0772477313876152
1615903633.5945067,217,0.05955476313829422
1615903635.3947937,218,0.03086519055068493
1615903637.1184506,219,0.03858381509780884
1615903638.7564192,220,0.02802657149732113
1615903640.3977704,221,0.028097305446863174
1615903642.0679429,222,0.018689412623643875
1615903643.8273892,223,0.027878424152731895
1615903645.508617,224,0.025294968858361244
1615903647.1872866,225,0.020940523594617844
1615903648.8476534,226,0.03211914747953415
1615903650.5457344,227,0.02613641694188118
1615903652.2060373,228,0.023538565263152122
1615903653.9445872,229,0.04136387258768082
1615903655.610757,230,0.015086270868778229
1615903657.285451,231,0.011919258162379265
1615903658.9959939,232,0.01581801287829876
1615903660.7032185,233,0.011021165177226067
1615903662.4178736,234,0.01099602784961462
1615903664.104474,235,0.009547987021505833
1615903665.757847,236,0.020059257745742798
1615903667.4358003,237,0.03612234815955162
1615903669.1690314,238,0.03804780915379524
1615903670.8415906,239,0.031935643404722214
1615903672.4986973,240,0.03515484184026718
1615903674.1808326,241,0.04683905839920044
1615903675.8418157,242,0.05555843934416771
1615903677.4699178,243,0.06781895458698273
1615903678.8358166,244,0.07942643016576767
1615903680.7417185,245,0.06633788347244263
1615903682.4282496,246,0.06510902941226959
1615903684.0829725,247,0.04629821702837944
1615903685.741508,248,0.026130709797143936
1615903687.4077117,249,0.026851311326026917
1615903689.1134782,250,0.019101211801171303
1615903690.770213,251,0.019333386793732643
1615903692.4162488,252,0.03461611270904541
1615903694.074785,253,0.026170294731855392
1615903695.7736373,254,0.01710444875061512
1615903697.4708488,255,0.012043378315865993
1615903699.2071528,256,0.012125762179493904
1615903700.8674495,257,0.01649816893041134
1615903702.5542362,258,0.012036062777042389
1615903704.2338548,259,0.021261386573314667
1615903705.8743262,260,0.014773005619645119
1615903707.5422888,261,0.012754470109939575
1615903709.189932,262,0.008017067797482014
1615903710.9347658,263,0.008868352510035038
1615903712.6175692,264,0.007293664384633303
1615903714.297952,265,0.012353645637631416
1615903715.9558275,266,0.006163837853819132
1615903717.646553,267,0.006427314598113298
1615903719.287512,268,0.0050930180586874485
1615903720.9738698,269,0.006194734480232
1615903722.6952875,270,0.006857601925730705
1615903724.1113517,271,0.002886174712330103
1615903725.941355,272,0.0056321462616324425
1615903727.632006,273,0.005964319687336683
1615903729.4853072,274,0.017515549436211586
1615903731.17803,275,0.02323288656771183
1615903733.0807724,276,0.013111893087625504
1615903734.891358,277,0.021035760641098022
1615903736.5666215,278,0.017562339082360268
1615903738.3695793,279,0.03565474599599838
1615903740.0645962,280,0.03037971444427967
1615903741.7251918,281,0.03983449935913086
1615903743.4481177,282,0.03463112190365791
1615903745.1525257,283,0.08144373446702957
1615903746.804201,284,0.1297677606344223
1615903748.4362078,285,0.12769272923469543
1615903750.1213472,286,0.09883245080709457
1615903751.7845695,287,0.07737256586551666
1615903753.422678,288,0.05798638239502907
1615903755.1128752,289,0.05287887156009674
1615903757.162354,290,0.021036336198449135
1615903758.9092078,291,0.02426651120185852
1615903760.5975373,292,0.02712172269821167
1615903762.2361567,293,0.021233178675174713
1615903763.9764335,294,0.014178918674588203
1615903765.6770384,295,0.0156154315918684
1615903767.584822,296,0.017641548067331314
1615903769.2726912,297,0.014551980420947075
1615903770.7469556,298,0.014663911424577236
1615903772.6517713,299,0.01560433954000473
1615903774.3305664,300,0.016274344176054
1615903776.0014608,301,0.02493000030517578
1615903777.6865757,302,0.021186359226703644
1615903779.3836398,303,0.04408351704478264
1615903781.0893254,304,0.029893305152654648
1615903782.7708611,305,0.051992665976285934
1615903784.4300725,306,0.04725484922528267
1615903786.073912,307,0.037845611572265625
1615903787.8521974,308,0.028993787243962288
1615903789.510022,309,0.032798945903778076
1615903791.2055051,310,0.01770353876054287
1615903792.8401947,311,0.03203631937503815
1615903794.4078133,312,0.025277795270085335
1615903796.0855405,313,0.017595520243048668
1615903797.8644288,314,0.01315311249345541
1615903799.6189532,315,0.009841755032539368
1615903801.302541,316,0.009913838468492031
1615903802.956275,317,0.011971722356975079
1615903804.5981472,318,0.008337071165442467
1615903806.3079672,319,0.011382214725017548
1615903808.0270143,320,0.005415464751422405
1615903809.7347682,321,0.006753106601536274
1615903811.403084,322,0.007782896980643272


==> line_analysis/figure_data/figure1/palsgd_upd_step_1_0.csv <==
Wall time,Step,Value
1615903268.083161,28,0.40431612730026245
1615903268.6862624,34,0.4614216387271881
1615903269.295055,50,0.48617056012153625
1615903269.3579276,52,0.4055953025817871
1615903269.4556668,55,0.4708458483219147
1615903270.6200323,66,0.46227166056632996
1615903271.159836,81,0.33685609698295593
1615903271.2656472,84,0.3686438202857971
1615903272.6546803,104,0.3308165967464447
1615903273.2425766,122,0.40356704592704773
1615903274.045173,126,0.39188992977142334
1615903274.762629,146,0.36780694127082825
1615903276.4037056,175,0.3989567756652832
1615903276.5206587,178,0.421618789434433
1615903277.5548186,187,0.3770158886909485
1615903278.1319132,203,0.3524452745914459
1615903278.2073276,205,0.4867812693119049
1615903281.0731955,249,0.31692948937416077
1615903281.2678285,254,0.35872048139572144
1615903281.8335311,269,0.3628014326095581
1615903282.0507128,275,0.43690258264541626
1615903282.9610636,280,0.36932381987571716
1615903283.1906748,287,0.38259515166282654
1615903283.3873675,293,0.39623409509658813
1615903284.6852915,312,0.34223392605781555
1615903285.2563019,328,0.31638211011886597
1615903285.3264902,330,0.4628565311431885
1615903285.6265392,338,0.29362189769744873
1615903287.0889127,359,0.33775097131729126
1615903287.350515,367,0.32802602648735046
1615903288.6593263,383,0.3111713230609894
1615903288.7925107,387,0.36783015727996826
1615903292.1133041,441,0.35045936703681946
1615903292.1482782,442,0.38767197728157043
1615903292.7885175,459,0.39795634150505066
1615903292.8943725,462,0.3787631392478943
1615903293.7357693,465,0.4074503481388092
1615903294.1975513,480,0.4143729507923126
1615903294.310102,483,0.3895786702632904
1615903294.3429224,484,0.39812803268432617
1615903294.656634,494,0.47120198607444763
1615903295.9971511,513,0.34854623675346375
1615903297.712202,545,0.4846511483192444
1615903299.0028691,562,0.4098464548587799
1615903299.1614525,567,0.49085551500320435
1615903300.8502219,594,0.3867996335029602
1615903301.2038956,604,0.3482486605644226
1615903301.3942466,610,0.4517698884010315
1615903301.642138,617,0.43049436807632446
1615903301.6760674,618,0.3887718915939331
1615903304.2405791,651,0.3886305093765259
1615903304.3406234,653,0.3641415238380432
1615903304.7245119,665,0.4002966582775116
1615903304.9748921,672,0.388553261756897
1615903305.0122836,673,0.43789780139923096
1615903305.0895638,675,0.5118808746337891
1615903305.2050502,678,0.3713492453098297
1615903305.2826965,680,0.4182156026363373
1615903306.4448082,692,0.32473868131637573
1615903306.8125696,702,0.43342918157577515
1615903309.8459194,745,0.40354469418525696
1615903309.9767578,749,0.3740540146827698
1615903310.1091142,753,0.42875269055366516
1615903310.3727093,761,0.49000123143196106
1615903310.6594582,770,0.38703882694244385
1615903311.7533278,783,0.3875109851360321
1615903311.8816712,787,0.3826260268688202
1615903312.170655,796,0.40087807178497314
1615903312.2967153,800,0.4515572190284729
1615903312.358572,802,0.3589763641357422
1615903312.4207373,804,0.3648558557033539
1615903313.3721247,811,0.49341094493865967
1615903313.5259612,816,0.3594517111778259
1615903313.587091,818,0.4714604914188385
1615903313.7431617,823,0.42309653759002686
1615903313.8053908,825,0.3837820291519165
1615903313.9277892,829,0.3721793293952942
1615903314.0481126,833,0.43174803256988525
1615903314.9000375,839,0.3569429814815521
1615903314.9324803,840,0.31898048520088196
1615903315.6497586,863,0.41505882143974304
1615903315.7728796,867,0.36775240302085876
1615903318.1686676,900,0.3415452539920807
1615903318.4163802,907,0.39590927958488464
1615903318.6132596,913,0.34440162777900696
1615903319.0633223,927,0.4341159462928772
1615903320.1357586,942,0.45240864157676697
1615903320.3528097,949,0.4068897068500519
1615903320.4137144,951,0.4260602295398712
1615903320.618386,957,0.374226450920105
1615903320.6790562,959,0.36840593814849854
1615903321.7626557,973,0.4479154944419861
1615903321.7938623,974,0.45135292410850525
1615903322.10688,984,0.49407508969306946
1615903322.1971676,987,0.4193202257156372
1615903323.1258855,996,0.3608158826828003
1615903323.2525449,1000,0.3931193947792053
1615903323.3788223,1004,0.39112913608551025
1615903323.6649227,1013,0.42456817626953125
1615903323.6973999,1014,0.3626001179218292
1615903323.8845432,1020,0.39552828669548035
1615903323.9156146,1021,0.4030921161174774
1615903324.7757363,1026,0.32047975063323975
1615903325.3614948,1044,0.4709952473640442
1615903325.4544446,1047,0.3897341787815094
1615903326.3895574,1056,0.3170161843299866
1615903328.138252,1086,0.3949541747570038
1615903328.6004026,1099,0.33647170662879944
1615903328.789533,1105,0.47848883271217346
1615903328.883876,1108,0.452505886554718
1615903328.9449887,1110,0.37207359075546265
1615903329.076887,1114,0.43523576855659485
1615903329.9120612,1120,0.27901750802993774
1615903330.0714607,1125,0.3418123424053192
1615903330.3942275,1135,0.36968138813972473
1615903330.6055186,1141,0.43420296907424927
1615903330.8018074,1146,0.4243995249271393
1615903331.8223732,1156,0.39061495661735535
1615903333.7614973,1198,0.3952108919620514
1615903333.8859456,1202,0.4740363359451294
1615903333.9161198,1203,0.4820311963558197
1615903333.9462438,1204,0.48766061663627625
1615903335.2731755,1222,0.3931395411491394
1615903335.7601242,1235,0.36546990275382996
1615903336.8469377,1248,0.4284917116165161
1615903338.42942,1274,0.35671454668045044
1615903338.8358912,1286,0.423689603805542
1615903339.2526584,1297,0.4138990044593811
1615903339.3741508,1300,0.47222012281417847
1615903340.1571894,1303,0.4247373938560486
1615903340.902776,1323,0.30459004640579224
1615903341.1100032,1329,0.414988249540329
1615903342.4773967,1336,0.44610607624053955
1615903343.0032659,1353,0.4211954176425934
1615903344.2983012,1369,0.4658668339252472
1615903344.4170876,1372,0.4743036925792694
1615903344.822809,1383,0.4300762414932251
1615903344.940413,1386,0.40650177001953125
1615903345.046277,1389,0.4146270751953125
1615903345.081019,1390,0.42221587896347046
1615903348.0805948,1438,0.6328504681587219
1615903348.1744423,1441,0.45865198969841003
1615903348.2693594,1444,0.44921165704727173
1615903348.2999153,1445,0.4276948869228363
1615903349.677796,1467,0.459918737411499
1615903350.052512,1479,0.46465879678726196
1615903350.1138191,1481,0.4095422327518463
1615903351.0666783,1489,0.3763766586780548
1615903351.1925867,1493,0.39576610922813416
1615903351.9769974,1518,0.3768767714500427
1615903352.7355025,1519,0.38774046301841736
1615903353.0813882,1530,0.4260261654853821
1615903353.3362696,1538,0.42955225706100464
1615903353.4589617,1542,0.3909241557121277
1615903353.519886,1544,0.3857669234275818
1615903355.251181,1576,0.40730440616607666
1615903355.3959928,1580,0.4169549345970154
1615903356.8813517,1605,0.3867167830467224
1615903358.0719416,1621,0.4206184446811676
1615903358.1083796,1622,0.36386287212371826
1615903358.6455562,1637,0.45774248242378235
1615903358.7909868,1641,0.452297568321228
1615903359.9551053,1657,0.36557772755622864
1615903359.9922535,1658,0.4238435924053192
1615903361.5175793,1680,0.5248303413391113
1615903361.684549,1685,0.377853125333786
1615903361.8454049,1690,0.399273544549942
1615903361.938774,1693,0.40048372745513916
1615903362.0953746,1698,0.4052344560623169
1615903362.1860216,1701,0.39528411626815796
1615903363.2540483,1713,0.4489001929759979
1615903363.5110323,1721,0.3163560926914215
1615903363.7334037,1728,0.538449227809906
1615903363.9509127,1735,0.47435495257377625
1615903364.9274013,1744,0.515482485294342
1615903365.0593138,1748,0.4218482971191406
1615903365.4283478,1762,0.4175354540348053
1615903365.4925404,1764,0.45179495215415955
1615903366.1738083,1767,0.3834969997406006
1615903366.416157,1774,0.44029876589775085
1615903366.7178147,1783,0.5004263520240784
1615903367.0349264,1793,0.42327266931533813
1615903367.1581466,1797,0.37738606333732605
1615903367.8584352,1799,0.402517169713974
1615903367.9663973,1802,0.39263835549354553
1615903368.1231508,1807,0.3818463683128357
1615903368.2172039,1810,0.3612218499183655
1615903368.2487838,1811,0.4389711320400238
1615903369.5766187,1831,0.48802798986434937
1615903369.903731,1840,0.4288322627544403
1615903370.11942,1846,0.40432897210121155
1615903370.368795,1853,0.3471197783946991
1615903370.4051518,1854,0.48593389987945557
1615903371.3829165,1863,0.3489081859588623
1615903371.6420393,1870,0.4021720588207245
1615903373.0600996,1891,0.3921217620372772
1615903373.209742,1895,0.34704986214637756
1615903373.5697544,1905,0.4647684395313263
1615903373.7218995,1909,0.4630966782569885
1615903374.0530245,1918,0.5029168128967285
1615903375.179439,1931,0.426954448223114
1615903375.2738888,1934,0.4179980158805847
1615903375.462652,1940,0.40380769968032837
1615903375.5246725,1942,0.4208013713359833
1615903377.2070932,1976,0.538661777973175
1615903377.4004145,1982,0.4862845242023468
1615903378.7527852,1999,0.3627028465270996
1615903379.0659697,2009,0.428569495677948
1615903379.1622057,2012,0.505163311958313
1615903379.2287493,2014,0.5366149544715881
1615903380.4467523,2032,0.3900866210460663
1615903381.5057397,2046,0.4480261206626892
1615903381.5786784,2048,0.3875354528427124
1615903382.247582,2066,0.40251418948173523
1615903382.3742263,2070,0.4818251430988312
1615903383.272113,2078,0.5741255283355713
1615903383.8064005,2095,0.42594456672668457
1615903383.9925568,2101,0.4121674597263336
1615903385.4549253,2125,0.4950180947780609
1615903385.927162,2138,0.3541702330112457
1615903386.673421,2141,0.40195563435554504
1615903386.705041,2142,0.4451806843280792
1615903386.7667758,2144,0.4205905497074127
1615903386.8288305,2146,0.4613766372203827
1615903386.952689,2150,0.3081008195877075
1615903387.0766304,2154,0.42968565225601196
1615903388.2647083,2173,0.32890641689300537
1615903388.7383785,2188,0.4513551592826843
1615903390.5002196,2222,0.5215053558349609
1615903390.6238904,2226,0.4134373366832733
1615903391.5114508,2233,0.3463439643383026
1615903391.8067474,2242,0.4718591570854187
1615903392.1884465,2254,0.5080411434173584
1615903393.1654327,2264,0.37047091126441956
1615903393.2323735,2266,0.35167068243026733
1615903393.3004918,2268,0.31801241636276245
1615903393.4644148,2273,0.3268260359764099
1615903393.559626,2276,0.37315645813941956
1615903393.8124652,2284,0.4279419481754303
1615903393.9362698,2288,0.4673762321472168
1615903395.1646738,2308,0.39700186252593994
1615903395.325142,2313,0.3940756618976593
1615903395.3570533,2314,0.4325031042098999
1615903395.4203212,2316,0.40799540281295776
1615903395.513592,2319,0.40437179803848267
1615903395.6360996,2323,0.532518744468689
1615903395.6675582,2324,0.4172013998031616
1615903396.4953914,2331,0.3546011447906494
1615903396.5870285,2334,0.4191462993621826
1615903396.7431574,2339,0.42300355434417725
1615903398.1281261,2358,0.3509972095489502
1615903398.4403899,2368,0.5783137679100037
1615903398.6265502,2374,0.4571687877178192
1615903398.8123457,2380,0.3616073429584503
1615903398.9397082,2384,0.46379274129867554
1615903400.019217,2396,0.41509658098220825
1615903400.054568,2397,0.41631338000297546
1615903401.6392593,2422,0.4275774657726288
1615903401.9362814,2431,0.43237537145614624
1615903403.7892818,2466,0.38694342970848083
1615903403.8245425,2467,0.32993149757385254
1615903403.8950036,2469,0.4751341640949249
1615903405.056937,2483,0.37623852491378784
1615903406.6653602,2513,0.3995553255081177
1615903406.9744186,2521,0.4464494585990906
1615903407.2305105,2528,0.538124680519104
1615903407.304934,2530,0.40352731943130493
1615903407.3789554,2532,0.44408220052719116
1615903407.557087,2537,0.4961891770362854
1615903409.0474567,2562,0.47200730443000793
1615903409.0789952,2563,0.41848069429397583
1615903410.4770236,2586,0.2781304121017456
1615903410.540186,2588,0.39042097330093384
1615903410.6995142,2593,0.3776189982891083
1615903411.8339431,2607,0.42046159505844116
1615903412.0270422,2613,0.3865274488925934
1615903412.3148737,2622,0.45620882511138916
1615903413.4918497,2637,0.3480401039123535
1615903413.6244047,2641,0.4008900225162506
1615903413.6891892,2643,0.3603518009185791
1615903415.1217635,2668,0.3927522897720337
1615903415.4985595,2680,0.3461356461048126
1615903415.8108232,2690,0.42361965775489807
1615903415.9945526,2696,0.4590778350830078
1615903417.1993997,2713,0.5943822860717773
1615903417.3883104,2719,0.4376232624053955
1615903417.4188366,2720,0.4782538115978241
1615903418.6243918,2734,0.4075525403022766
1615903418.810424,2740,0.3337145149707794
1615903418.9708974,2745,0.42815089225769043
1615903420.3893726,2768,0.38172096014022827
1615903420.6099494,2775,0.3544257581233978
1615903420.7655737,2780,0.3528101146221161
1615903421.8243294,2793,0.3768840730190277
1615903422.0730126,2800,0.5129526257514954
1615903422.611021,2815,0.5856823921203613
1615903423.7084293,2827,0.3850845992565155
1615903423.8164518,2830,0.325488418340683
1615903424.3338304,2844,0.3042375147342682
1615903424.3685102,2845,0.410337895154953
1615903424.4383667,2847,0.3423929512500763
1615903426.1962829,2879,0.3672737777233124
1615903426.2328553,2880,0.3711341619491577
1615903426.2707052,2881,0.3903551399707794
1615903427.528801,2899,0.3467855155467987
1615903428.6760638,2914,0.37329256534576416
1615903428.8482287,2919,0.3733128607273102
1615903430.8985918,2962,0.4525320827960968
1615903431.2208312,2971,0.5453538298606873
1615903432.1759675,2980,0.3895474970340729
1615903432.7232935,2999,0.3052588403224945
1615903432.843601,3003,0.3402952551841736
1615903434.091761,3020,0.305635929107666
1615903434.1623552,3022,0.35197561979293823
1615903434.1974294,3023,0.2805984914302826
1615903437.138161,3070,0.19728735089302063
1615903437.4303236,3078,0.3103998005390167
1615903438.9070911,3101,0.24046552181243896
1615903439.206403,3110,0.3110165297985077
1615903439.338859,3114,0.4283355474472046
1615903439.471693,3118,0.3853807747364044
1615903439.504856,3119,0.47049278020858765
1615903439.8454728,3130,0.33938491344451904
1615903441.0659463,3133,0.2733100652694702
1615903441.320435,3141,0.39496365189552307
1615903441.427079,3144,0.3871915340423584
1615903443.315914,3168,0.4499623775482178
1615903443.4461255,3172,0.40486788749694824
1615903443.509195,3174,0.43170616030693054
1615903445.2736309,3202,0.4538933336734772
1615903446.6885302,3225,0.36895787715911865
1615903447.1786566,3240,0.3163367807865143
1615903447.4306064,3248,0.4274255633354187
1615903447.5842912,3253,0.501315176486969
1615903448.4384797,3258,0.2668975591659546
1615903448.62505,3264,0.4003589451313019
1615903449.116587,3280,0.36635708808898926
1615903450.450278,3298,0.45381441712379456
1615903450.4869413,3299,0.22897399961948395
1615903450.7385054,3306,0.48204123973846436
1615903450.846171,3309,0.40911027789115906
1615903452.2719653,3333,0.3312493562698364
1615903452.366232,3336,0.3324609100818634
1615903452.580031,3343,0.3567914664745331
1615903452.6682644,3346,0.2697678208351135
1615903452.6990163,3347,0.33929443359375
1615903453.419931,3349,0.29218408465385437
1615903453.4553993,3350,0.4328179955482483
1615903454.367792,3375,0.20380637049674988
1615903455.4372962,3384,0.4661850333213806
1615903457.3960602,3422,0.3333151638507843
1615903457.706386,3430,0.2507123053073883
1615903458.837623,3444,0.18204575777053833
1615903458.868661,3445,0.26331135630607605
1615903459.400817,3462,0.4535682797431946
1615903460.9303553,3491,0.33361682295799255
1615903460.991772,3493,0.37817227840423584
1615903461.9761434,3503,0.3334016501903534
1615903462.548497,3520,0.43379226326942444
1615903462.7074823,3525,0.3828089237213135
1615903464.0528264,3547,0.2708597481250763
1615903464.1471503,3550,0.3180507719516754
1615903464.3026814,3555,0.23623161017894745
1615903465.3737285,3566,0.29122304916381836
1615903465.4404614,3568,0.24984198808670044
1615903465.6706316,3575,0.32265615463256836
1615903465.8680317,3581,0.28465667366981506
1615903466.0912921,3588,0.3147639036178589
1615903466.2747838,3594,0.43188759684562683
1615903467.008849,3597,0.3317544460296631
1615903467.5835807,3614,0.36025938391685486
1615903467.965993,3626,0.4821729063987732
1615903468.7232406,3629,0.28977930545806885
1615903468.943037,3636,0.44625547528266907
1615903469.4401617,3652,0.34089991450309753
1615903469.499936,3654,0.15384043753147125
1615903470.4057512,3660,0.35279062390327454
1615903470.5369885,3664,0.14885427057743073
1615903471.126658,3680,0.3282749354839325
1615903472.3567772,3697,0.4358755648136139
1615903473.1213431,3717,0.35239267349243164
1615903474.3789752,3735,0.3473668098449707
1615903474.4425616,3737,0.29277026653289795
1615903474.505901,3739,0.34001868963241577
1615903474.602002,3742,0.3180912733078003
1615903474.6958144,3745,0.37007591128349304
1615903475.9792511,3762,0.34918078780174255
1615903476.3221867,3773,0.3019683063030243
1615903477.409553,3787,0.3860199451446533
1615903479.427933,3831,0.33141180872917175
1615903479.4907017,3833,0.3237002193927765
1615903480.9422197,3857,0.21440672874450684
1615903481.0835059,3861,0.37348559498786926
1615903481.1542466,3863,0.34159713983535767
1615903481.3679366,3869,0.20513391494750977
1615903481.4763436,3872,0.29517555236816406
1615903481.5489073,3874,0.2649412453174591
1615903482.4891376,3883,0.34078046679496765
1615903482.7111733,3890,0.30494970083236694
1615903483.1132333,3903,0.4233645498752594
1615903483.9812012,3911,0.35267892479896545
1615903484.395652,3924,0.30300214886665344
1615903484.4608543,3926,0.35973143577575684
1615903484.555675,3929,0.327119380235672
1615903485.6863053,3941,0.23232094943523407
1615903485.8413193,3945,0.4254850745201111
1615903486.0327094,3950,0.38158100843429565
1615903486.108666,3952,0.33185163140296936
1615903486.4727855,3962,0.16308465600013733
1615903486.6133142,3966,0.2615665793418884
1615903488.1594296,3995,0.26454341411590576
1615903488.9704716,4000,0.21578851342201233
1615903489.1947353,4007,0.2531181275844574
1615903491.1640725,4051,0.32527685165405273
1615903491.4027412,4059,0.34351247549057007
1615903492.269793,4066,0.1926208883523941
1615903492.4034128,4070,0.2745043635368347
1615903492.770268,4081,0.32356777787208557
1615903492.9653163,4087,0.2916879951953888
1615903493.7899463,4093,0.21161767840385437
1615903494.5893555,4115,0.30628880858421326
1615903495.654764,4126,0.3647128939628601
1615903495.8366325,4131,0.2260926514863968
1615903496.16227,4140,0.21778187155723572
1615903496.198642,4141,0.46174609661102295
1615903496.600812,4153,0.22521540522575378
1615903497.6538181,4164,0.3085925877094269
1615903497.7477043,4167,0.29998162388801575
1615903498.061996,4177,0.34589725732803345
1615903501.3600378,4239,0.26980119943618774
1615903501.5153158,4244,0.21896971762180328
1615903501.5461366,4245,0.292534738779068
1615903502.5434587,4255,0.28021255135536194
1615903506.4306076,4328,0.20308245718479156
1615903506.7702777,4339,0.2097349613904953
1615903507.5031624,4340,0.36613038182258606
1615903507.570994,4342,0.3657487630844116
1615903507.6391432,4344,0.19102488458156586
1615903507.7384102,4347,0.32746654748916626
1615903507.7710485,4348,0.1577124446630478
1615903509.279604,4373,0.2808668911457062
1615903509.4348376,4378,0.24716408550739288
1615903509.5287623,4381,0.2154490202665329
1615903509.7765026,4389,0.2657856345176697
1615903510.1132522,4400,0.27167627215385437
1615903511.1591,4409,0.3564761281013489
1615903511.252539,4412,0.192415252327919
1615903511.2835405,4413,0.305134117603302
1615903511.7507377,4428,0.3014158606529236
1615903512.935097,4444,0.16795368492603302
1615903513.1263301,4450,0.1881285160779953
1615903513.2538235,4454,0.1809011697769165
1615903513.532807,4463,0.29660072922706604
1615903514.2549775,4465,0.28190696239471436
1615903514.536989,4474,0.22427424788475037
1615903514.6666446,4478,0.18649013340473175
1615903514.8673398,4484,0.15542681515216827
1615903515.0298476,4489,0.3448435366153717
1615903516.5146286,4515,0.0634499117732048
1615903516.7881877,4524,0.1923922449350357
1615903517.971109,4539,0.1637481153011322
1615903518.206343,4546,0.14759524166584015
1615903518.3967774,4552,0.23082740604877472
1615903518.5240571,4556,0.11957169324159622
1615903519.2091267,4557,0.33689817786216736
1615903519.8391345,4576,0.2449483573436737
1615903519.9468675,4579,0.33249884843826294
1615903521.782815,4615,0.32408395409584045
1615903522.6160107,4621,0.3221611976623535
1615903524.1209927,4651,0.33141276240348816
1615903524.1829684,4653,0.24300259351730347
1615903524.7740335,4670,0.28143349289894104
1615903524.8084202,4671,0.15522021055221558
1615903526.0556464,4690,0.286653995513916
1615903526.0863667,4691,0.27311885356903076
1615903526.1800828,4694,0.12287736684083939
1615903526.4615233,4703,0.21334613859653473
1615903527.4766593,4714,0.1627570241689682
1615903528.3092046,4739,0.2827860414981842
1615903528.402074,4742,0.23806442320346832
1615903529.4962702,4753,0.11414673924446106
1615903529.5991387,4756,0.10602620989084244
1615903529.6626883,4758,0.16079995036125183
1615903529.724625,4760,0.25000277161598206
1615903530.1709843,4772,0.3163445293903351
1615903531.3615289,4789,0.3369075059890747
1615903532.7202923,4810,0.2471330761909485
1615903532.9789991,4817,0.32776403427124023
1615903533.281882,4825,0.27999699115753174
1615903533.423645,4829,0.13034194707870483
1615903534.3664186,4836,0.1887090802192688
1615903534.4010627,4837,0.09508013725280762
1615903534.4384687,4838,0.21083639562129974
1615903534.7988946,4848,0.23211941123008728
1615903536.401839,4874,0.19604600965976715
1615903536.5664396,4879,0.17545968294143677
1615903537.0773985,4895,0.37388360500335693
1615903538.098666,4906,0.3492620289325714
1615903538.230249,4910,0.27676650881767273
1615903538.2631323,4911,0.15507009625434875
1615903538.5259085,4919,0.1129283681511879
1615903538.7100773,4925,0.35502001643180847
1615903538.8027859,4928,0.28961142897605896
1615903539.7781715,4937,0.2137574553489685
1615903539.9056623,4941,0.15460430085659027
1615903540.1244848,4948,0.11938262730836868
1615903540.1554017,4949,0.2809542715549469
1615903540.335284,4955,0.0965484157204628
1615903541.1771336,4961,0.16328909993171692
1615903541.242512,4963,0.07762395590543747
1615903541.3375082,4966,0.19777287542819977
1615903543.159011,5001,0.10331069678068161
1615903543.5329337,5013,0.26968276500701904
1615903544.883815,5032,0.18225090205669403
1615903544.9582682,5034,0.2243323028087616
1615903546.8769813,5069,0.22900789976119995
1615903546.940754,5071,0.13540586829185486
1615903548.3348982,5091,0.1735571026802063
1615903549.7332904,5115,0.3599964380264282
1615903549.8276358,5118,0.19308710098266602
1615903550.236102,5131,0.07044777274131775
1615903550.4866908,5139,0.3172048330307007
1615903551.443122,5148,0.12617868185043335
1615903551.5453248,5151,0.2849808633327484
1615903551.6091087,5153,0.22583197057247162
1615903551.6408997,5154,0.4571472406387329
1615903553.783357,5198,0.1555784046649933
1615903553.9697,5204,0.18575365841388702
1615903554.0628765,5207,0.10158408433198929
1615903554.9707413,5214,0.12731200456619263
1615903555.379005,5227,0.0658835843205452
1615903555.4416227,5229,0.09579165279865265
1615903555.4726503,5230,0.2137078195810318
1615903555.723985,5237,0.07541006803512573
1615903557.0015113,5255,0.06429583579301834
1615903558.3833852,5278,0.13050858676433563
1615903558.5374599,5283,0.17612963914871216
1615903559.8525574,5303,0.22674061357975006
1615903559.919057,5305,0.1337612122297287
1615903560.1186264,5311,0.11276297271251678
1615903561.623469,5337,0.21273158490657806
1615903561.7804935,5342,0.15443477034568787
1615903562.189322,5355,0.2648300528526306
1615903562.3116996,5359,0.15217599272727966
1615903563.6280077,5377,0.24668556451797485
1615903563.929424,5385,0.10653749108314514
1615903565.362961,5408,0.308932363986969
1615903565.4884036,5412,0.2389289289712906
1615903565.6134124,5416,0.33338525891304016
1615903565.6450849,5417,0.35135695338249207
1615903567.1965418,5443,0.09184127300977707
1615903569.08311,5482,0.10779403895139694
1615903570.1646044,5495,0.1519206315279007
1615903570.665519,5511,0.09062069654464722
1615903571.7459235,5522,0.13875482976436615
1615903572.3253555,5538,0.08829864114522934
1615903573.4873214,5552,0.3534683883190155
1615903573.5206678,5553,0.17861270904541016
1615903574.1791654,5573,0.0954447016119957
1615903575.6600208,5597,0.2502383291721344
1615903575.7233567,5599,0.22190041840076447
1615903577.2331574,5613,0.22959573566913605
1615903577.965243,5632,0.1956687718629837
1615903578.0783658,5635,0.0890926867723465
1615903578.266238,5640,0.11517032980918884
1615903581.2019925,5677,0.12872783839702606
1615903581.4203303,5684,0.07741589844226837
1615903581.5465095,5688,0.04901881515979767
1615903581.7346697,5694,0.26580068469047546
1615903581.920157,5700,0.19062720239162445
1615903582.9449933,5705,0.14705951511859894
1615903583.0627868,5708,0.16532853245735168
1615903583.138731,5710,0.12304035574197769
1615903584.0242987,5734,0.03238844871520996
1615903585.562153,5742,0.23890183866024017
1615903586.105556,5759,0.08212119340896606
1615903586.2594132,5764,0.14625230431556702
1615903586.9754887,5766,0.07268708199262619
1615903587.3479304,5778,0.07285575568675995
1615903587.4154372,5780,0.043982479721307755
1615903587.6278524,5786,0.05338294059038162
1615903588.7241824,5798,0.19516035914421082
1615903588.9061003,5803,0.14664708077907562
1615903589.275672,5813,0.14277800917625427
1615903589.6302683,5823,0.07568785548210144
1615903591.28814,5851,0.13033626973628998
1615903591.3485518,5853,0.2189919352531433
1615903591.4765222,5857,0.16589488089084625
1615903592.6493318,5872,0.1712476760149002
1615903595.903598,5930,0.06697477400302887
1615903595.9981403,5933,0.02991093508899212
1615903596.5705261,5951,0.165833979845047
1615903597.7648025,5969,0.13652636110782623
1615903599.0479443,5986,0.07213721424341202
1615903599.1416433,5989,0.041487954556941986
1615903599.296191,5994,0.09882016479969025
1615903599.4520483,5999,0.099184550344944
1615903600.7408264,6017,0.12595537304878235
1615903600.7715733,6018,0.14563129842281342
1615903601.3596928,6035,0.0724514052271843
1615903601.4647262,6038,0.21063658595085144
1615903602.4124806,6045,0.26997998356819153
1615903603.2758338,6072,0.16947413980960846
1615903603.3369336,6074,0.16101153194904327
1615903604.2287657,6081,0.14628955721855164
1615903604.8170426,6099,0.2146884649991989
1615903604.8789618,6101,0.14934487640857697
1615903605.7529445,6108,0.08705399185419083
1615903606.0364459,6117,0.11498448997735977
1615903606.358474,6127,0.1760147362947464
1615903606.3900948,6128,0.044276561588048935
1615903607.3897464,6138,0.034735601395368576
1615903607.5170197,6142,0.07574471831321716
1615903607.547631,6143,0.038959622383117676
1615903608.1853027,6162,0.05710190162062645
1615903608.338641,6167,0.13595235347747803
1615903609.0896058,6169,0.03861813619732857
1615903609.2157953,6173,0.026484290137887
1615903609.4985495,6182,0.34913334250450134
1615903610.698515,6200,0.2593609392642975
1615903611.438329,6220,0.0220938790589571
1615903611.6138303,6225,0.22218286991119385
1615903612.632391,6234,0.06972820311784744
1615903612.831755,6240,0.08012115955352783
1615903612.8686204,6241,0.02048606239259243
1615903613.0111055,6245,0.030127691105008125
1615903613.1181118,6248,0.1642298847436905
1615903614.6281278,6270,0.13950784504413605
1615903615.1958308,6288,0.17964042723178864
1615903615.3190415,6292,0.21902838349342346
1615903616.695075,6314,0.10759959369897842
1615903617.9274237,6330,0.06057305634021759
1615903617.9894903,6332,0.12409674376249313
1615903618.3036768,6342,0.051733553409576416
1615903618.493291,6348,0.08463211357593536
1615903618.5557907,6350,0.09113864600658417
1615903619.3467321,6356,0.057345859706401825
1615903619.4239783,6358,0.03653155267238617
1615903619.4945076,6360,0.0529928058385849
1615903619.929947,6372,0.1646471619606018
1615903620.0009687,6374,0.17167901992797852
1615903620.071318,6376,0.0760207325220108
1615903621.515523,6399,0.10438678413629532
1615903621.8017051,6408,0.05954417213797569
1615903621.8977246,6411,0.043967753648757935
1615903623.0786943,6427,0.026602422818541527
1615903623.393479,6437,0.08566364645957947
1615903623.4251225,6438,0.07947015762329102
1615903623.48844,6440,0.10296456515789032
1615903623.6696825,6446,0.10535469651222229
1615903624.7362843,6459,0.018586961552500725
1615903624.8930132,6464,0.06869835406541824
1615903625.1127002,6471,0.23051096498966217
1615903625.2970388,6477,0.10566547513008118
1615903626.444142,6490,0.1896791160106659
1615903627.906655,6516,0.18607184290885925
1615903628.6316974,6539,0.03850637003779411
1615903629.4688077,6543,0.25188887119293213
1615903629.5036514,6544,0.11554019153118134
1615903629.7251058,6551,0.33272382616996765
1615903630.2571278,6568,0.07061242312192917
1615903631.2360122,6579,0.0896434411406517
1615903631.581257,6590,0.1488836258649826
1615903631.8308163,6597,0.0790378749370575
1615903632.7146463,6603,0.02047043666243553
1615903633.4819994,6627,0.06523691117763519
1615903636.5415368,6682,0.1836453676223755
1615903636.6686995,6686,0.15353494882583618
1615903637.7285068,6699,0.23078462481498718
1615903638.09393,6710,0.1997717022895813
1615903639.3969476,6732,0.19419682025909424
1615903639.6487029,6740,0.050393108278512955
1615903639.6792705,6741,0.019243333488702774
1615903639.8038552,6745,0.054614197462797165
1615903640.1128266,6755,0.07819166779518127
1615903641.1249268,6765,0.02218690700829029
1615903641.156206,6766,0.0641665905714035
1615903641.1878703,6767,0.024174870923161507
1615903641.4390707,6775,0.04128142446279526
1615903642.7034829,6795,0.02630099281668663
1615903643.4771683,6819,0.042796678841114044
1615903644.3913507,6825,0.01751571334898472
1615903644.4245553,6826,0.1186675950884819
1615903644.52293,6829,0.10772290080785751
1615903644.843625,6839,0.07868881523609161
1615903645.1386175,6848,0.03127100318670273
1615903645.8901248,6851,0.07211946696043015
1615903646.2127514,6861,0.005155603867024183
1615903646.368698,6866,0.23116238415241241
1615903648.1909478,6902,0.02704620733857155
1615903648.471844,6911,0.06742773205041885
1615903649.1795747,6913,0.04232575744390488
1615903649.3116088,6917,0.09967371821403503
1615903649.5006955,6923,0.020667344331741333
1615903649.5948231,6926,0.0069169760681688786
1615903649.814635,6933,0.11278039216995239
1615903650.06541,6941,0.14457695186138153
1615903650.7998853,6944,0.09109590947628021
1615903651.1017954,6952,0.16451767086982727
1615903651.250437,6956,0.04261993616819382
1615903651.3921378,6960,0.03714996576309204
1615903652.8737848,6983,0.0746520534157753
1615903652.9985347,6987,0.07690857350826263
1615903653.2197165,6994,0.013597234152257442
1615903653.3455021,6998,0.05393638089299202
1615903654.3337536,7009,0.026329314336180687
1615903654.706519,7021,0.06024114415049553
1615903655.901669,7037,0.008947262540459633
1615903656.682614,7062,0.015791967511177063
1615903657.8045537,7077,0.06128730997443199
1615903658.2697885,7091,0.07709752768278122
1615903659.168068,7099,0.012906895950436592
1615903659.485653,7107,0.06923554837703705
1615903659.711684,7113,0.03238913044333458
1615903659.7487767,7114,0.018530162051320076
1615903661.5544722,7150,0.023985275998711586
1615903661.839222,7159,0.0131952203810215
1615903663.0484703,7173,0.05221016705036163
1615903663.159962,7176,0.07764461636543274
1615903664.5442932,7198,0.023646801710128784
1615903665.0669138,7215,0.018876133486628532
1615903666.0969474,7227,0.005303118843585253
1615903666.19133,7230,0.014689652249217033
1615903666.3756797,7236,0.06541454792022705
1615903667.6422338,7254,0.16516689956188202
1615903667.7143166,7256,0.05102398619055748
1615903668.352937,7274,0.0728548914194107
1615903668.494278,7278,0.10268447548151016
1615903668.6039653,7281,0.011995547451078892
1615903670.0321553,7299,0.031261589378118515
1615903670.1829143,7303,0.06329076737165451
1615903670.4503198,7310,0.07774888724088669
1615903671.5646224,7323,0.01220597792416811
1615903671.7841437,7329,0.01814015954732895
1615903672.2881808,7343,0.02240815944969654
1615903673.3172274,7355,0.09593717008829117
1615903673.802376,7370,0.01851409114897251
1615903674.6818283,7378,0.01881892792880535
1615903674.71913,7379,0.012135353870689869
1615903675.53413,7401,0.060652222484350204
1615903675.6781976,7405,0.10319346934556961
1615903676.8208632,7419,0.07919345051050186
1615903677.2506454,7431,0.19155853986740112
1615903677.286165,7432,0.1662999391555786
1615903677.5385568,7439,0.1541137844324112
1615903678.6400497,7453,0.10428319126367569
1615903678.8256168,7459,0.02183881588280201
1615903679.0375423,7466,0.02029012143611908
1615903679.0957074,7468,0.005260603502392769
1615903680.0127866,7477,0.010882672853767872
1615903680.0766542,7479,0.017467202618718147
1615903680.1082947,7480,0.16024833917617798
1615903680.7010005,7499,0.09459621459245682
1615903681.474032,7502,0.015783727169036865
1615903681.7610931,7511,0.12178310751914978
1615903682.1768022,7524,0.030583785846829414
1615903683.3502226,7538,0.013357785530388355
1615903684.8314977,7567,0.06470378488302231
1615903685.446327,7583,0.02239522710442543
1615903685.843055,7594,0.08157524466514587
1615903687.1467428,7612,0.21765001118183136
1615903687.465752,7622,0.07888118922710419
1615903687.4986944,7623,0.024663271382451057
1615903688.3772206,7629,0.06364426016807556
1615903688.6117923,7636,0.11730051785707474
1615903688.7469676,7640,0.029339224100112915
1615903688.7808545,7641,0.04855750501155853
1615903688.814584,7642,0.03954293951392174
1615903690.206371,7664,0.029081987217068672
1615903690.2438898,7665,0.29174432158470154
1615903690.3967092,7669,0.05378168448805809
1615903690.4630728,7671,0.03991702198982239
1615903690.7921047,7680,0.07421359419822693
1615903690.9308498,7684,0.1377025544643402
1615903692.5160325,7713,0.019045215100049973
1615903692.5466454,7714,0.07754630595445633
1615903693.6448908,7723,0.02534438669681549
1615903693.7441823,7726,0.04183444753289223
1615903693.9784794,7733,0.027813442051410675
1615903694.3127434,7743,0.10318440198898315
1615903694.345335,7744,0.014941082336008549
1615903694.3787415,7745,0.2106180191040039
1615903694.4120347,7746,0.13704223930835724
1615903695.2598972,7751,0.024718811735510826
1615903695.4490066,7757,0.014183909632265568
1615903695.573861,7761,0.03691308572888374
1615903695.6374671,7763,0.05294376239180565
1615903696.134783,7779,0.0738760456442833
1615903697.0092237,7785,0.17259663343429565
1615903697.0449479,7786,0.27506616711616516
1615903697.3343735,7794,0.1243072897195816
1615903698.697172,7813,0.17365574836730957
1615903699.2772758,7830,0.21196287870407104
1615903700.7540517,7856,0.11524875462055206
1615903702.1562116,7879,0.09480413049459457
1615903702.5666916,7892,0.2706313133239746
1615903702.6609097,7895,0.10727810859680176
1615903704.3676288,7926,0.2853693664073944
1615903704.403091,7927,0.20961353182792664
1615903705.6280203,7943,0.13907916843891144
1615903705.6612966,7944,0.1842595785856247
1615903705.9781747,7954,0.26984381675720215
1615903706.0757117,7957,0.24394090473651886
1615903706.1388319,7959,0.16319157183170319
1615903707.762796,7990,0.10278946161270142
1615903707.948547,7996,0.05128415673971176
1615903708.7852337,7999,0.15734177827835083
1615903708.9172947,8003,0.13736921548843384
1615903709.489147,8021,0.26476550102233887
1615903709.5196948,8022,0.010677963495254517
1615903709.641556,8026,0.1592801958322525
1615903710.3804746,8029,0.022564835846424103
1615903710.448712,8031,0.32125648856163025
1615903710.8906353,8045,0.22353008389472961
1615903711.0190825,8049,0.0804038867354393
1615903712.0016198,8060,0.18356356024742126
1615903712.0981705,8063,0.40184831619262695
1615903712.7275956,8083,0.2165387123823166
1615903713.6537552,8091,0.1933380514383316
1615903713.9763079,8101,0.09742365777492523
1615903714.0068073,8102,0.09189793467521667
1615903714.3508823,8113,0.3266436755657196
1615903715.8481927,8136,0.22369559109210968
1615903716.0384889,8141,0.06941027194261551
1615903717.3025866,8158,0.1442623734474182
1615903719.3862405,8202,0.22550100088119507
1615903719.4177337,8203,0.13197767734527588
1615903719.5424385,8207,0.109501414000988
1615903719.663288,8211,0.11700816452503204
1615903720.8757045,8229,0.07931124418973923
1615903721.0690434,8235,0.23308904469013214
1615903721.1000047,8236,0.2344205528497696
1615903723.7819424,8278,0.04345369338989258
1615903724.0453937,8286,0.20259840786457062
1615903724.3116548,8294,0.0831284448504448
1615903724.3430011,8295,0.10942870378494263
1615903725.49023,8312,0.29188254475593567
1615903725.9027495,8325,0.21168307960033417
1615903726.0285823,8329,0.2822505533695221
1615903727.3445811,8340,0.07892145216464996
1615903727.724479,8352,0.15298353135585785
1615903727.8345783,8355,0.15343216061592102
1615903727.908204,8357,0.14170552790164948
1615903728.051973,8361,0.2233407199382782
1615903728.3514109,8369,0.028809044510126114
1615903733.5101025,8450,0.31595051288604736
1615903733.7231767,8456,0.17027011513710022
1615903733.758743,8457,0.3252813518047333
1615903733.831718,8459,0.16457156836986542
1615903734.975812,8474,0.4621606767177582
1615903735.1942947,8481,0.41769465804100037
1615903736.6092846,8504,0.49742230772972107
1615903736.760201,8508,0.5178569555282593
1615903737.1635463,8519,0.6147585511207581
1615903737.2721283,8522,0.348329097032547
1615903738.4911869,8539,0.4722156524658203
1615903738.702406,8545,0.5401135087013245
1615903739.8258023,8558,0.6139840483665466
1615903740.484357,8578,0.6020678877830505
1615903741.4423375,8587,0.3802536129951477
1615903741.9502072,8603,0.2873186767101288
1615903742.0121698,8605,0.3195111155509949
1615903742.2886012,8614,0.35371944308280945
1615903743.2963283,8623,0.24914027750492096
1615903743.597615,8631,0.3562357723712921
1615903744.9443643,8651,0.14991837739944458
1615903745.011125,8653,0.2136090248823166
1615903745.1064456,8656,0.023913651704788208
1615903745.16775,8658,0.22371047735214233
1615903745.35915,8664,0.26660266518592834
1615903745.7349,8676,0.23011784255504608
1615903745.7653337,8677,0.20507562160491943
1615903746.6605542,8684,0.08974558860063553
1615903746.771815,8687,0.18881037831306458
1615903746.9363904,8692,0.15098470449447632
1615903747.1629508,8699,0.28656914830207825
1615903747.2240293,8701,0.13169674575328827
1615903750.231939,8752,0.432967871427536
1615903750.6163697,8763,0.3416263461112976
1615903750.721673,8766,0.24815136194229126
1615903750.9041836,8771,0.10992610454559326
1615903752.0370474,8787,0.26824241876602173
1615903752.1659813,8791,0.3529888987541199
1615903752.196885,8792,0.25289371609687805
1615903752.2599545,8794,0.2538908123970032
1615903754.0233035,8826,0.2699568271636963
1615903754.1736786,8830,0.08813093602657318
1615903754.3173778,8834,0.38173040747642517
1615903755.282076,8843,0.33782652020454407
1615903755.3127584,8844,0.15071551501750946
1615903755.4704423,8849,0.4125730097293854
1615903755.5963461,8853,0.21956337988376617
1615903755.6287036,8854,0.3172321617603302
1615903756.7973495,8869,0.3357270658016205
1615903758.5371618,8900,0.14713074266910553
1615903758.978708,8912,0.17899739742279053
1615903759.226775,8919,0.25059452652931213
1615903759.3989007,8924,0.5750585794448853
1615903760.5605266,8938,0.22655408084392548
1615903760.8411436,8947,0.3441290259361267
1615903762.0271811,8962,0.3222280442714691
1615903762.4053907,8973,0.04391810670495033
1615903762.6233494,8980,0.17367039620876312
1615903762.655434,8981,0.12661978602409363
1615903762.74734,8984,0.19307291507720947
1615903763.5711148,8990,0.20967479050159454
1615903765.4889627,9028,0.2674930691719055
1615903765.587571,9031,0.09590490907430649
1615903765.6523855,9033,0.3844217360019684
1615903765.7480595,9036,0.2506258487701416
1615903765.7782733,9037,0.25206270813941956
1615903765.922299,9041,0.2701622545719147
1615903767.6400106,9073,0.2499956637620926
1615903768.7351887,9087,0.1941952258348465
1615903770.209572,9114,0.23087036609649658
1615903770.4010644,9120,0.08662912994623184
1615903770.526858,9124,0.12324504554271698
1615903771.0821717,9142,0.021379919722676277
1615903771.9460332,9147,0.20853868126869202
1615903772.4153118,9162,0.03950636088848114
1615903772.5109105,9165,0.09600784629583359
1615903772.6058924,9168,0.17721034586429596
1615903773.9094896,9189,0.2527347505092621
1615903774.3034117,9200,0.24601921439170837
1615903775.4060016,9213,0.18850864470005035
1615903775.4369977,9214,0.07890360802412033
1615903775.7491734,9224,0.1289655566215515
1615903777.0421667,9249,0.11419373750686646
1615903777.1700535,9253,0.22883960604667664
1615903778.3437972,9270,0.08011317998170853
1615903778.417953,9272,0.20056748390197754
1615903778.5266309,9275,0.21845728158950806
1615903779.2819228,9296,0.0845075249671936
1615903779.3577318,9298,0.2653661072254181
1615903780.1931562,9303,0.09097032248973846
1615903780.5385365,9314,0.014843749813735485
1615903780.7887287,9322,0.030726786702871323
1615903780.9143898,9326,0.28658679127693176
1615903782.097191,9343,0.23021185398101807
1615903782.2978804,9349,0.2514924705028534
1615903782.6595159,9359,0.21302570402622223
1615903782.7324781,9361,0.25243374705314636
1615903783.5331435,9367,0.08989381045103073
1615903783.69381,9372,0.20991165935993195
1615903783.8513596,9377,0.20920276641845703
1615903783.9460375,9380,0.30790776014328003
1615903785.0538929,9395,0.13794568181037903
1615903785.0848684,9396,0.22279658913612366
1615903786.0252185,9423,0.1983431875705719
1615903786.9288924,9431,0.20513491332530975
1615903787.2409697,9441,0.1570614129304886
1615903787.5787666,9452,0.02920323610305786
1615903788.9068043,9473,0.212694451212883
1615903789.0934563,9479,0.05075865611433983
1615903790.1373227,9490,0.14813528954982758
1615903790.1724613,9491,0.04276150465011597
1615903791.9212077,9523,0.06280432641506195
1615903791.9621603,9524,0.1538512408733368
1615903792.190465,9530,0.02438529022037983
1615903795.1815844,9582,0.019106263294816017
1615903795.2452807,9584,0.07866919785737991
1615903795.4824553,9591,0.15695764124393463
1615903795.5931778,9594,0.15960298478603363
1615903795.8476558,9601,0.2234153151512146
1615903797.4687712,9628,0.09664183855056763
1615903799.9972146,9672,0.11548010259866714
1615903800.3184135,9682,0.14596523344516754
1615903800.8164296,9698,0.10893245786428452
1615903800.8763077,9700,0.10942500084638596
1615903800.939252,9702,0.06544610857963562
1615903801.819835,9707,0.29819411039352417
1615903803.615538,9739,0.1855485737323761
1615903803.7716825,9744,0.0427761934697628
1615903804.12073,9755,0.0662807896733284
1615903804.1515305,9756,0.13146764039993286
1615903804.1844807,9757,0.03237136825919151
1615903804.2760277,9760,0.4023580253124237
1615903805.5095735,9776,0.16201278567314148
1615903807.0296519,9803,0.3812590539455414
1615903807.1322424,9806,0.26029133796691895
1615903807.783157,9826,0.09287368506193161
1615903808.629749,9832,0.1786678582429886
1615903808.6603243,9833,0.20167934894561768
1615903810.1799452,9859,0.184787780046463
1615903810.3991091,9866,0.08222468942403793
1615903810.4637861,9868,0.19614070653915405
1615903810.6259215,9873,0.31116241216659546
1615903812.7328804,9906,0.1296723484992981
1615903812.8276882,9909,0.22282619774341583
1615903814.0958116,9928,0.059664830565452576
1615903814.1297712,9929,0.11125648766756058
1615903814.4233303,9938,0.4930683672428131
1615903814.6492062,9945,0.34133535623550415
1615903814.7453854,9948,0.38087061047554016
1615903815.611001,9955,0.2544325590133667
1615903815.7190833,9958,0.17552928626537323
1615903816.4015572,9977,0.3097386658191681
1615903816.5123982,9980,0.30491402745246887
1615903817.5835042,9991,0.3065451383590698
1615903817.8703685,9999,0.2463000863790512


==> line_analysis/figure_data/figure1/palsgd_upd_step_1_25.csv <==
Wall time,Step,Value
1615903267.9476318,28,0.40431612730026245
1615903268.561704,34,0.4614216387271881
1615903269.0844069,50,0.48617056012153625
1615903269.1473556,52,0.4055953025817871
1615903269.2391093,55,0.4708458483219147
1615903270.2755291,66,0.46227166056632996
1615903270.7672706,81,0.33685609698295593
1615903270.8622847,84,0.3686438202857971
1615903272.1900487,104,0.3308165967464447
1615903272.6864007,122,0.5940454602241516
1615903273.543272,126,0.9831115007400513
1615903274.187862,146,0.4326367676258087
1615903275.7680836,175,0.5308380126953125
1615903275.868755,178,0.48409464955329895
1615903276.8731003,187,0.4407392144203186
1615903277.4006855,203,0.4113271236419678
1615903277.4631352,205,0.5493268370628357
1615903280.3002863,249,0.37281572818756104
1615903280.4681408,254,0.4466345012187958
1615903280.9289234,269,0.46776342391967773
1615903281.1106606,275,0.5212977528572083
1615903281.968615,280,0.45470577478408813
1615903282.1929483,287,0.4904167354106903
1615903282.388875,293,0.44065478444099426
1615903283.7003305,312,0.4262749254703522
1615903284.1994965,328,0.3748914301395416
1615903284.262691,330,0.493286669254303
1615903284.5025842,338,0.34997671842575073
1615903285.9526908,359,0.3925321102142334
1615903286.2133071,367,0.40823110938072205
1615903287.4266317,383,0.36762988567352295
1615903287.551522,387,0.4659603536128998
1615903290.6012561,441,0.4136039614677429
1615903290.6321447,442,0.4563916325569153
1615903291.1574042,459,0.43971654772758484
1615903291.244806,462,0.4375194013118744
1615903292.0212562,465,0.4512246549129486
1615903292.4970827,480,0.46140196919441223
1615903292.591798,483,0.47914376854896545
1615903292.6219845,484,0.45269355177879333
1615903292.9256017,494,0.5873540043830872
1615903294.2234218,513,0.4105567932128906
1615903295.8201978,545,0.4891092777252197
1615903297.0335104,562,0.48207324743270874
1615903297.1892064,567,0.5421727299690247
1615903298.7467716,594,0.4976275563240051
1615903299.0773227,604,0.396840363740921
1615903299.2598045,610,0.5001726150512695
1615903299.4722495,617,0.42708343267440796
1615903299.5022552,618,0.45166119933128357
1615903301.9618504,651,0.39431488513946533
1615903302.0323749,653,0.3936040699481964
1615903302.4302185,665,0.4338203966617584
1615903302.6598282,672,0.4092184603214264
1615903302.691198,673,0.47056519985198975
1615903302.7547245,675,0.672569990158081
1615903302.8455799,678,0.4458146095275879
1615903302.9068267,680,0.46673107147216797
1615903304.025978,692,0.377998411655426
1615903304.3529575,702,0.4042164981365204
1615903307.1167955,745,0.5141465067863464
1615903307.2474973,749,0.430988073348999
1615903307.3742316,753,0.4926830232143402
1615903307.6294336,761,0.5623040795326233
1615903307.9060814,770,0.44734376668930054
1615903309.0710375,783,0.48562419414520264
1615903309.1966343,787,0.4802529215812683
1615903309.4803443,796,0.4387630820274353
1615903309.604788,800,0.5210356712341309
1615903309.6653924,802,0.388838529586792
1615903309.7260592,804,0.4057082533836365
1615903310.730287,811,0.4634079039096832
1615903310.896092,816,0.3594714105129242
1615903310.9618294,818,0.49315744638442993
1615903311.1176338,823,0.5735591650009155
1615903311.1784785,825,0.46419066190719604
1615903311.3021955,829,0.4069574177265167
1615903311.423403,833,0.48763349652290344
1615903312.328401,839,0.4199325740337372
1615903312.3619454,840,0.39261603355407715
1615903313.1208591,863,0.43057793378829956
1615903313.24338,867,0.46547654271125793
1615903315.6473932,900,0.36604225635528564
1615903315.8776,907,0.49880266189575195
1615903316.065161,913,0.38625770807266235
1615903316.4996448,927,0.5124824643135071
1615903317.624833,942,0.5395545959472656
1615903317.8467114,949,0.5024113655090332
1615903317.909652,951,0.4446721076965332
1615903318.09464,957,0.4837622046470642
1615903318.1562886,959,0.4664059281349182
1615903319.3927274,973,0.5175772309303284
1615903319.426576,974,0.49935752153396606
1615903319.7608912,984,0.5399800539016724
1615903319.8529794,987,0.46350720524787903
1615903320.805705,996,0.4479476809501648
1615903320.931472,1000,0.5277318358421326
1615903321.0584736,1004,0.4176189601421356
1615903321.3416688,1013,0.4575798809528351
1615903321.3730643,1014,0.39023202657699585
1615903321.5573075,1020,0.46236470341682434
1615903321.5879216,1021,0.4934978187084198
1615903322.5086954,1026,0.39661023020744324
1615903323.089826,1044,0.49373701214790344
1615903323.1832523,1047,0.4024541676044464
1615903324.183838,1056,0.394241601228714
1615903325.7985737,1086,0.5140638947486877
1615903326.223184,1099,0.48095083236694336
1615903326.4126616,1105,0.5473589897155762
1615903326.5064356,1108,0.4653497040271759
1615903326.5663414,1110,0.5233155488967896
1615903326.6850305,1114,0.5307184457778931
1615903327.686358,1120,0.3610810339450836
1615903327.8408368,1125,0.41450220346450806
1615903328.1537857,1135,0.4438606798648834
1615903328.3373842,1141,0.5517473816871643
1615903328.4900644,1146,0.5085949301719666
1615903329.505972,1156,0.5027746558189392
1615903331.4788756,1198,0.46826547384262085
1615903331.6059027,1202,0.5075907111167908
1615903331.6363938,1203,0.4705992639064789
1615903331.667364,1204,0.4964553415775299
1615903332.9451282,1222,0.5578421950340271
1615903333.3487396,1235,0.494853675365448
1615903334.477887,1248,0.49872300028800964
1615903336.0171032,1274,0.3877655863761902
1615903336.3978455,1286,0.5411672592163086
1615903336.7423856,1297,0.4654005169868469
1615903336.8347104,1300,0.5412805676460266
1615903337.6518292,1303,0.43871280550956726
1615903338.3040879,1323,0.39121541380882263
1615903338.4840715,1329,0.38973140716552734
1615903339.3638237,1336,0.43888652324676514
1615903339.8347907,1353,0.5124287009239197
1615903341.2035007,1369,0.5626069903373718
1615903341.3027835,1372,0.5767551064491272
1615903341.6663513,1383,0.5374429821968079
1615903341.7621765,1386,0.5386473536491394
1615903341.8550076,1389,0.507090151309967
1615903341.8850746,1390,0.6098143458366394
1615903344.8061786,1438,0.6425666809082031
1615903344.8997788,1441,0.5466738343238831
1615903344.9954283,1444,0.5235416889190674
1615903345.0274658,1445,0.5320939421653748
1615903346.4977317,1467,0.6290664672851562
1615903346.8945878,1479,0.5207251310348511
1615903346.9551847,1481,0.5516443252563477
1615903347.8496122,1489,0.5232836604118347
1615903347.976443,1493,0.5569841861724854
1615903348.764357,1518,0.5216232538223267
1615903349.4998393,1519,0.4561002850532532
1615903349.8888552,1530,0.516843318939209
1615903350.146866,1538,0.45741236209869385
1615903350.2745006,1542,0.5196905732154846
1615903350.3356464,1544,0.4363448917865753
1615903352.060896,1576,0.5263513922691345
1615903352.186517,1580,0.4548461437225342
1615903353.6779964,1605,0.5836071968078613
1615903354.92024,1621,0.53635573387146
1615903354.9520917,1622,0.5206837058067322
1615903355.4223726,1637,0.6242906451225281
1615903355.54531,1641,0.5431512594223022
1615903356.7870362,1657,0.47066640853881836
1615903356.820604,1658,0.5170640349388123
1615903358.2654943,1680,0.5824446678161621
1615903358.42556,1685,0.48778775334358215
1615903358.5820243,1690,0.6148993968963623
1615903358.6920419,1693,0.7799490094184875
1615903358.8465846,1698,0.6781888604164124
1615903358.9341397,1701,0.512252926826477
1615903360.0016506,1713,0.584236741065979
1615903360.2672627,1721,0.4969955384731293
1615903360.508357,1728,0.733902633190155
1615903360.7250614,1735,0.6181591153144836
1615903361.6702518,1744,0.6695895791053772
1615903361.795964,1748,0.49215447902679443
1615903362.1591794,1762,0.6467626094818115
1615903362.2210777,1764,0.4959253966808319
1615903362.9950938,1767,0.5092219710350037
1615903363.2307532,1774,0.6314314603805542
1615903363.5171363,1783,0.5596528053283691
1615903363.8242366,1793,0.6650132536888123
1615903363.947216,1797,0.4526757299900055
1615903364.7228205,1799,0.5127741098403931
1615903364.8174257,1802,0.47944381833076477
1615903364.97469,1807,0.5855925679206848
1615903365.0668046,1810,0.4962192475795746
1615903365.0993328,1811,0.6613935828208923
1615903366.4264653,1831,0.4839923083782196
1615903366.7249558,1840,0.564557671546936
1615903366.9157522,1846,0.5054516792297363
1615903367.1345963,1853,0.4852680265903473
1615903367.164878,1854,0.5898708701133728
1615903368.262572,1863,0.5804701447486877
1615903368.4880114,1870,0.6502338647842407
1615903369.7965617,1891,0.4605114758014679
1615903369.9242215,1895,0.45816993713378906
1615903370.2381818,1905,0.5198071599006653
1615903370.3632603,1909,0.5912066102027893
1615903370.6421976,1918,0.776438295841217
1615903371.7993298,1931,0.42744579911231995
1615903371.8938925,1934,0.5528815984725952
1615903372.090481,1940,0.555679976940155
1615903372.1558466,1942,0.5409235954284668
1615903373.924303,1976,0.7884240746498108
1615903374.1077335,1982,0.795041024684906
1615903375.315777,1999,0.5040874481201172
1615903375.6288257,2009,0.6263720989227295
1615903375.720282,2012,0.603437602519989
1615903375.7801697,2014,0.5424334406852722
1615903377.03458,2032,0.5606390237808228
1615903378.142585,2046,0.49289798736572266
1615903378.2078834,2048,0.5270503163337708
1615903378.80414,2066,0.5611585974693298
1615903378.9351275,2070,0.5389384627342224
1615903379.8965237,2078,0.5604910850524902
1615903380.4388988,2095,0.5750112533569336
1615903380.6223366,2101,0.5170212984085083
1615903382.0616062,2125,0.5439042448997498
1615903382.4631448,2138,0.4666602909564972
1615903383.2325356,2141,0.5757690668106079
1615903383.265296,2142,0.6602517366409302
1615903383.3293114,2144,0.6336049437522888
1615903383.3930428,2146,0.41404634714126587
1615903383.5203981,2150,0.4344181716442108
1615903383.6480212,2154,0.5476154685020447
1615903384.8465161,2173,0.5773544311523438
1615903385.317,2188,0.5701255202293396
1615903387.1143353,2222,0.6297196745872498
1615903387.2384973,2226,0.7696282267570496
1615903388.1225848,2233,0.4706483483314514
1615903388.4117227,2242,0.7310409545898438
1615903388.7916253,2254,0.5000001788139343
1615903389.8001215,2264,0.5509009957313538
1615903389.8626232,2266,0.4651646614074707
1615903389.926427,2268,0.4669813811779022
1615903390.0833523,2273,0.4377064108848572
1615903390.1795497,2276,0.45449504256248474
1615903390.4312437,2284,0.6571191549301147
1615903390.5558994,2288,0.6432381272315979
1615903391.8290606,2308,0.5574052929878235
1615903391.9854856,2313,0.4052750766277313
1615903392.0169392,2314,0.4186839461326599
1615903392.0795572,2316,0.4152829349040985
1615903392.1721313,2319,0.46335363388061523
1615903392.2956574,2323,0.717278003692627
1615903392.3266852,2324,0.6024913787841797
1615903393.2095876,2331,0.5236428380012512
1615903393.3054228,2334,0.7221810221672058
1615903393.4648192,2339,0.5453488230705261
1615903394.7548943,2358,0.4651607573032379
1615903395.0689816,2368,0.6470668911933899
1615903395.2578702,2374,0.5644102096557617
1615903395.4438195,2380,0.4778590500354767
1615903395.566334,2384,0.508581280708313
1615903396.6080165,2396,0.676876425743103
1615903396.6387732,2397,0.6071130633354187
1615903398.090743,2422,0.7134132385253906
1615903398.3779287,2431,0.4924169182777405
1615903400.1566696,2466,0.5923287868499756
1615903400.1872401,2467,0.5540472269058228
1615903400.2517052,2469,0.5305037498474121
1615903401.414677,2483,0.5643314719200134
1615903403.0888057,2513,0.5488231778144836
1615903403.340007,2521,0.5405548214912415
1615903403.559975,2528,0.49149957299232483
1615903403.6218407,2530,0.5662024021148682
1615903403.685488,2532,0.6344412565231323
1615903403.8385723,2537,0.6333322525024414
1615903405.373588,2562,0.5402705669403076
1615903405.405623,2563,0.5177463293075562
1615903406.8264592,2586,0.5266741514205933
1615903406.8918543,2588,0.5483044385910034
1615903407.0566864,2593,0.5319297909736633
1615903408.164803,2607,0.6159504652023315
1615903408.3636634,2613,0.45534685254096985
1615903408.6474712,2622,0.5734787583351135
1615903409.7693312,2637,0.5857394337654114
1615903409.8956323,2641,0.47982391715049744
1615903409.9575047,2643,0.40779954195022583
1615903411.4260032,2668,0.4522268772125244
1615903411.8054972,2680,0.4339267611503601
1615903412.121735,2690,0.5924118757247925
1615903412.3105195,2696,0.8149765729904175
1615903413.5110462,2713,0.5092931389808655
1615903413.7013245,2719,0.5429050922393799
1615903413.732366,2720,0.6870598793029785
1615903414.8686001,2734,0.6097018122673035
1615903415.0585113,2740,0.570120096206665
1615903415.2138753,2745,0.6349170207977295
1615903416.7086155,2768,0.4495638906955719
1615903416.9425755,2775,0.43260088562965393
1615903417.1109087,2780,0.6074267625808716
1615903418.221076,2793,0.562328040599823
1615903418.4405499,2800,0.6271646618843079
1615903418.9083724,2815,0.6300470232963562
1615903419.9975216,2827,0.5024667978286743
1615903420.0971968,2830,0.49183979630470276
1615903420.5473807,2844,0.32441410422325134
1615903420.5774128,2845,0.743063747882843
1615903420.638483,2847,0.4171113669872284
1615903422.3971655,2879,0.4417872130870819
1615903422.4280314,2880,0.4987037181854248
1615903422.4591353,2881,0.6223042011260986
1615903423.7098024,2899,0.428629070520401
1615903424.8987536,2914,0.6258699297904968
1615903425.0650635,2919,0.46937814354896545
1615903427.109622,2962,0.5879116654396057
1615903427.3883953,2971,0.571399450302124
1615903428.3537874,2980,0.5493971109390259
1615903428.8680696,2999,0.39549171924591064
1615903428.99278,3003,0.3369410037994385
1615903430.268555,3020,0.35234692692756653
1615903430.334622,3022,0.6194679737091064
1615903430.3678784,3023,0.458025187253952
1615903433.3350155,3070,0.3994121253490448
1615903433.595903,3078,0.3779999911785126
1615903435.076118,3101,0.5042279958724976
1615903435.364178,3110,0.5193711519241333
1615903435.4882152,3114,0.5223744511604309
1615903435.612173,3118,0.5923511981964111
1615903435.6433017,3119,0.4651997983455658
1615903435.9754093,3130,0.5438555479049683
1615903436.7761378,3133,0.4912574291229248
1615903437.0424302,3141,0.44139376282691956
1615903437.137016,3144,0.3724879324436188
1615903438.641249,3168,0.42566347122192383
1615903438.7780647,3172,0.5689278244972229
1615903438.8456533,3174,0.39125150442123413
1615903440.4376848,3202,0.5023208260536194
1615903442.319771,3225,0.4430325925350189
1615903442.8142376,3240,0.48188847303390503
1615903443.0612648,3248,0.40287575125694275
1615903443.2091162,3253,0.45981499552726746
1615903444.085406,3258,0.34295907616615295
1615903444.284768,3264,0.5019543170928955
1615903444.8024907,3280,0.6244887709617615
1615903446.1824286,3298,0.4125639796257019
1615903446.2154293,3299,0.5127577781677246
1615903446.4368567,3306,0.38302043080329895
1615903446.530781,3309,0.530703067779541
1615903448.264449,3333,0.4108554422855377
1615903448.3601487,3336,0.3894880414009094
1615903448.5804272,3343,0.4968932867050171
1615903448.6731334,3346,0.4213804006576538
1615903448.7036943,3347,0.4099375903606415
1615903449.499708,3349,0.33933550119400024
1615903449.5649328,3350,0.3706105947494507
1615903450.3589563,3375,0.3861410319805145
1615903451.3517253,3384,0.37446776032447815
1615903453.1673124,3422,0.6616989970207214
1615903453.4373863,3430,0.3930283188819885
1615903454.6038685,3444,0.3975600600242615
1615903454.6380749,3445,0.2688579261302948
1615903455.1936786,3462,0.40800416469573975
1615903456.9250357,3491,0.48952940106391907
1615903456.9862657,3493,0.3942282199859619
1615903458.0377903,3503,0.275499552488327
1615903458.5969124,3520,0.43373405933380127
1615903458.7541611,3525,0.37842974066734314
1615903460.1584847,3547,0.40187448263168335
1615903460.2536297,3550,0.47430115938186646
1615903460.4131088,3555,0.448393851518631
1615903461.4759188,3566,0.2689722776412964
1615903461.5422003,3568,0.15962328016757965
1615903461.7745693,3575,0.5400109887123108
1615903461.9761012,3581,0.35234779119491577
1615903462.1976447,3588,0.41914477944374084
1615903462.380883,3594,0.35991090536117554
1615903463.2189481,3597,0.30759742856025696
1615903463.7545972,3614,0.4881120026111603
1615903464.1262248,3626,0.3927119970321655
1615903464.9004076,3629,0.3927263021469116
1615903465.1258848,3636,0.3512035310268402
1615903465.635809,3652,0.3435863256454468
1615903465.6979342,3654,0.3122510015964508
1615903466.591327,3660,0.32437044382095337
1615903466.7192059,3664,0.24759316444396973
1615903467.2253084,3680,0.3573053181171417
1615903468.4332054,3697,0.4233274757862091
1615903469.0864289,3717,0.4418933093547821
1615903470.3448548,3735,0.5157708525657654
1615903470.407638,3737,0.3509432077407837
1615903470.4715366,3739,0.3508089482784271
1615903470.5649707,3742,0.2567023038864136
1615903470.6584306,3745,0.23544564843177795
1615903471.8750696,3762,0.43108826875686646
1615903472.2408333,3773,0.773584246635437
1615903473.402353,3787,0.399297297000885
1615903475.4357414,3831,0.4962539076805115
1615903475.498446,3833,0.6649378538131714
1615903476.9583178,3857,0.3991072177886963
1615903477.0900686,3861,0.7338166832923889
1615903477.1556063,3863,0.26516181230545044
1615903477.3491542,3869,0.4994784891605377
1615903477.4424279,3872,0.41099533438682556
1615903477.5060513,3874,0.41086235642433167
1615903478.5083332,3883,0.4646954834461212
1615903478.727605,3890,0.6884559988975525
1615903479.1314993,3903,0.6323336362838745
1615903480.0498302,3911,0.2873929738998413
1615903480.4813225,3924,0.2665391266345978
1615903480.5440617,3926,0.5902499556541443
1615903480.6385148,3929,0.5357486605644226
1615903481.6757567,3941,0.4210818111896515
1615903481.804395,3945,0.4431063234806061
1615903481.9647715,3950,0.48629069328308105
1615903482.0301285,3952,0.28179678320884705
1615903482.3540182,3962,0.662048876285553
1615903482.4785242,3966,0.48268556594848633
1615903484.0645654,3995,0.5693799257278442
1615903484.9003007,4000,0.46031811833381653
1615903485.1271138,4007,0.1772698611021042
1615903487.427782,4051,0.5390470027923584
1615903487.677059,4059,0.5478252172470093
1615903488.6837974,4066,0.2318219691514969
1615903488.8144329,4070,0.4355446994304657
1615903489.1881375,4081,0.38253819942474365
1615903489.3740911,4087,0.5919342041015625
1615903490.271118,4093,0.30810678005218506
1615903490.9792607,4115,0.5717433094978333
1615903491.990237,4126,0.3512042164802551
1615903492.1484027,4131,0.3312557637691498
1615903492.4323633,4140,0.2537701725959778
1615903492.463964,4141,0.3315322995185852
1615903492.8379817,4153,0.533427894115448
1615903493.990172,4164,0.41232678294181824
1615903494.0855749,4167,0.30517205595970154
1615903494.3975403,4177,0.6369865536689758
1615903497.6944525,4239,0.6049286127090454
1615903497.8516889,4244,0.46421846747398376
1615903497.8830907,4245,0.48069775104522705
1615903498.9362667,4255,0.3547394573688507
1615903502.758817,4328,0.6161669492721558
1615903503.1017566,4339,0.20868495106697083
1615903503.8482075,4340,0.41251155734062195
1615903503.9184227,4342,0.300045371055603
1615903503.9826307,4344,0.3160218894481659
1615903504.0774677,4347,0.38521280884742737
1615903504.109147,4348,0.3120517134666443
1615903505.610752,4373,0.4583584666252136
1615903505.7936819,4378,0.2073705941438675
1615903505.896063,4381,0.40976834297180176
1615903506.1637099,4389,0.4753151834011078
1615903506.518189,4400,0.3167165517807007
1615903507.4857311,4409,0.631187915802002
1615903507.5861993,4412,0.6916650533676147
1615903507.6191847,4413,0.6324966549873352
1615903508.084986,4428,0.4884367883205414
1615903509.3173661,4444,0.3243769407272339
1615903509.5060024,4450,0.4309784173965454
1615903509.6311948,4454,0.5675148367881775
1615903509.9084566,4463,0.4374479055404663
1615903510.622809,4465,0.3143805265426636
1615903510.9056578,4474,0.599165141582489
1615903511.0314088,4478,0.3114279508590698
1615903511.2196603,4484,0.3068218231201172
1615903511.3768888,4489,0.3028971254825592
1615903512.8832393,4515,0.2852535843849182
1615903513.1645167,4524,0.3748537600040436
1615903514.338501,4539,0.511866569519043
1615903514.5608022,4546,0.25397881865501404
1615903514.7478209,4552,0.2244899719953537
1615903514.872373,4556,0.43782976269721985
1615903515.557604,4557,0.42085471749305725
1615903516.1768892,4576,0.3916597366333008
1615903516.2726562,4579,0.45134127140045166
1615903518.1553304,4615,0.3018561005592346
1615903518.9929392,4621,0.5059794187545776
1615903520.5406651,4651,0.48226088285446167
1615903520.604379,4653,0.2914830446243286
1615903521.158242,4670,0.4206322431564331
1615903521.1959138,4671,0.2701895236968994
1615903522.5136452,4690,0.43367084860801697
1615903522.5478008,4691,0.5220479965209961
1615903522.6434336,4694,0.3687601387500763
1615903522.9259424,4703,0.40501290559768677
1615903523.9023302,4714,0.4295400083065033
1615903524.6871774,4739,0.8023691177368164
1615903524.7782395,4742,0.6495908498764038
1615903525.842644,4753,0.41728782653808594
1615903525.9373517,4756,0.45343124866485596
1615903526.00086,4758,0.4245475232601166
1615903526.0625856,4760,0.3662083148956299
1615903526.4310756,4772,0.5179974436759949
1615903527.680497,4789,0.5207552909851074
1615903529.1107712,4810,0.3614720106124878
1615903529.3294644,4817,0.4914439618587494
1615903529.5827808,4825,0.43113628029823303
1615903529.7062445,4829,0.23359395563602448
1615903530.5964985,4836,0.1708102524280548
1615903530.6352794,4837,0.24045266211032867
1615903530.6836464,4838,0.1744576096534729
1615903531.0060413,4848,0.36463186144828796
1615903532.4762826,4874,0.29249730706214905
1615903532.6373239,4879,0.1903858482837677
1615903533.1399748,4895,0.46251100301742554
1615903534.1897442,4906,0.34021225571632385
1615903534.3220546,4910,0.3090575933456421
1615903534.3547838,4911,0.4490753412246704
1615903534.6054084,4919,0.3984406292438507
1615903534.7941854,4925,0.7815302014350891
1615903534.8877072,4928,0.4187663495540619
1615903535.8998141,4937,0.4989010691642761
1615903536.025521,4941,0.29586538672447205
1615903536.2450578,4948,0.3178102374076843
1615903536.2769709,4949,0.148325577378273
1615903536.4614217,4955,0.1533958613872528
1615903537.3486018,4961,0.4281804859638214
1615903537.4166803,4963,0.4267197251319885
1615903537.5154643,4966,0.45156508684158325
1615903539.3933709,5001,0.3010465204715729
1615903539.7989974,5013,0.4283657968044281
1615903541.0852716,5032,0.1525564342737198
1615903541.1506693,5034,0.16645358502864838
1615903542.9270523,5069,0.26537638902664185
1615903542.9903982,5071,0.07404017448425293
1615903544.392848,5091,0.3708847165107727
1615903545.815813,5115,0.38877609372138977
1615903545.9144173,5118,0.27700215578079224
1615903546.3205655,5131,0.3662063479423523
1615903546.5720966,5139,0.3904144763946533
1615903547.5476334,5148,0.08165060728788376
1615903547.6461763,5151,0.17043225467205048
1615903547.7117186,5153,0.24153892695903778
1615903547.7446182,5154,0.16205361485481262
1615903549.8791697,5198,0.19263812899589539
1615903550.0657206,5204,0.3690406084060669
1615903550.1583025,5207,0.4117850661277771
1615903551.0418487,5214,0.29359278082847595
1615903551.455374,5227,0.24770428240299225
1615903551.5186522,5229,0.30029401183128357
1615903551.5507698,5230,0.17835408449172974
1615903551.7656121,5237,0.3356839120388031
1615903553.0204415,5255,0.36931556463241577
1615903554.4678981,5278,0.06763782352209091
1615903554.6247313,5283,0.19964371621608734
1615903555.9591756,5303,0.25546789169311523
1615903556.020938,5305,0.25555408000946045
1615903556.211172,5311,0.1956973522901535
1615903557.7277339,5337,0.47051098942756653
1615903557.88615,5342,0.3304414451122284
1615903558.296619,5355,0.23400874435901642
1615903558.4194672,5359,0.17917214334011078
1615903559.7029538,5377,0.4009559452533722
1615903559.954942,5385,0.1625305712223053
1615903561.413213,5408,0.5288887023925781
1615903561.5365763,5412,0.4181135892868042
1615903561.6608531,5416,0.618159294128418
1615903561.6921213,5417,0.6513763070106506
1615903563.246154,5443,0.14675575494766235
1615903565.0718021,5482,0.5565339922904968
1615903566.1686065,5495,0.2866290509700775
1615903566.6892836,5511,0.3610539436340332
1615903567.7647095,5522,0.7009617686271667
1615903568.3063555,5538,0.5240200757980347
1615903569.4092143,5552,0.5576519966125488
1615903569.440659,5553,0.31545042991638184
1615903570.0718467,5573,0.2614859342575073
1615903571.5374227,5597,0.08064398169517517
1615903571.6007886,5599,0.3551214039325714
1615903572.7116995,5613,0.3657982051372528
1615903573.3169832,5632,0.2070290744304657
1615903573.411098,5635,0.26617562770843506
1615903573.5645761,5640,0.397605299949646
1615903576.487095,5677,0.7126913666725159
1615903576.7074087,5684,0.2715698778629303
1615903576.8331223,5688,0.437077134847641
1615903577.0217226,5694,0.5357145071029663
1615903577.2063265,5700,0.3339826762676239
1615903578.3543344,5705,0.49164512753486633
1615903578.4533896,5708,0.5034649968147278
1615903578.521561,5710,0.43908947706222534
1615903579.2943525,5734,0.3476105332374573
1615903580.5820029,5742,0.35175439715385437
1615903581.1182735,5759,0.504597008228302
1615903581.2631948,5764,0.3052728772163391
1615903582.1668096,5766,0.41616225242614746
1615903582.5463834,5778,0.6106646060943604
1615903582.6085968,5780,0.5215262174606323
1615903582.7986953,5786,0.24886633455753326
1615903583.8459184,5798,0.20188111066818237
1615903584.0096834,5803,0.4542068839073181
1615903584.329733,5813,0.4315358102321625
1615903584.644845,5823,0.22072313725948334
1615903586.2532966,5851,0.2824573516845703
1615903586.3133905,5853,0.6687827110290527
1615903586.4330752,5857,0.41866493225097656
1615903587.758956,5872,0.46819186210632324
1615903591.0874777,5930,0.4419187307357788
1615903591.1821752,5933,0.4649263620376587
1615903591.7467525,5951,0.36574989557266235
1615903593.0506985,5969,0.6628317832946777
1615903594.3250134,5986,0.24719204008579254
1615903594.420911,5989,0.3297364413738251
1615903594.577809,5994,0.4318464398384094
1615903594.7352073,5999,0.42534783482551575
1615903595.988112,6017,0.14444653689861298
1615903596.0190206,6018,0.3679032027721405
1615903596.5624154,6035,0.17096348106861115
1615903596.6575186,6038,0.44346755743026733
1615903597.568177,6045,0.18340648710727692
1615903598.4368181,6072,0.3238047659397125
1615903598.4979558,6074,0.2573409974575043
1615903599.437577,6081,0.28333204984664917
1615903600.0376728,6099,0.4056723117828369
1615903600.0990703,6101,0.3341958522796631
1615903601.013878,6108,0.2845021188259125
1615903601.3163898,6117,0.2639467120170593
1615903601.6365318,6127,0.5046610236167908
1615903601.6672301,6128,0.29888251423835754
1615903602.627904,6138,0.37194040417671204
1615903602.7624905,6142,0.28670361638069153
1615903602.7947757,6143,0.0420725978910923
1615903603.4004447,6162,0.3016638159751892
1615903603.5525606,6167,0.19100134074687958
1615903604.289651,6169,0.24804161489009857
1615903604.4298043,6173,0.31851956248283386
1615903604.7118638,6182,0.2438824474811554
1615903606.05198,6200,0.03993554413318634
1615903606.6909952,6220,0.24772289395332336
1615903606.845276,6225,0.25274667143821716
1615903607.8073764,6234,0.1524505317211151
1615903607.996898,6240,0.24119827151298523
1615903608.0281117,6241,0.06125342845916748
1615903608.1534543,6245,0.36063113808631897
1615903608.2487092,6248,0.43503522872924805
1615903609.664503,6270,0.22633782029151917
1615903610.228532,6288,0.04001019522547722
1615903610.3514662,6292,0.4306136965751648
1615903611.6992445,6314,0.4067035913467407
1615903612.9039223,6330,0.2634187936782837
1615903612.9676044,6332,0.1598016321659088
1615903613.2869635,6342,0.31258881092071533
1615903613.4771857,6348,0.15181779861450195
1615903613.5397851,6350,0.13719560205936432
1615903614.3903668,6356,0.2311914712190628
1615903614.45724,6358,0.09846550971269608
1615903614.5233994,6360,0.3878219425678253
1615903614.9001293,6372,0.1687413454055786
1615903614.964397,6374,0.17320497334003448
1615903615.0254347,6376,0.14524009823799133
1615903616.4234614,6399,0.20071671903133392
1615903616.7072418,6408,0.363662451505661
1615903616.7997508,6411,0.177003413438797
1615903618.0475907,6427,0.10076922178268433
1615903618.3689513,6437,0.21168701350688934
1615903618.4013336,6438,0.0894155278801918
1615903618.4659126,6440,0.10784374177455902
1615903618.653694,6446,0.40800607204437256
1615903619.8234572,6459,0.1293121576309204
1615903619.9822826,6464,0.438123494386673
1615903620.2036557,6471,0.2730199992656708
1615903620.38548,6477,0.4254741966724396
1615903621.4904702,6490,0.17585965991020203
1615903623.006837,6516,0.41718727350234985
1615903623.7399397,6539,0.5972483158111572
1615903624.58517,6543,0.44715481996536255
1615903624.6180532,6544,0.2710244953632355
1615903624.8514152,6551,0.33428582549095154
1615903625.3963265,6568,0.588546872138977
1615903626.396435,6579,0.6539681553840637
1615903626.7446878,6590,0.5303473472595215
1615903626.9631362,6597,0.45691969990730286
1615903627.8642359,6603,0.7700459957122803
1615903628.6415694,6627,0.8559519648551941
1615903631.8083413,6682,0.39155858755111694
1615903631.9375532,6686,0.6499642729759216
1615903633.0221775,6699,0.39102163910865784
1615903633.3834422,6710,0.3670041859149933
1615903634.6024525,6732,0.4348033666610718
1615903634.8586013,6740,0.2427438497543335
1615903634.8892257,6741,0.07172306627035141
1615903635.0173004,6745,0.3180733025074005
1615903635.3320034,6755,0.4215933680534363
1615903636.3961854,6765,0.45782986283302307
1615903636.4270487,6766,0.1903640478849411
1615903636.4597993,6767,0.2158842384815216
1615903636.7119565,6775,0.132516548037529
1615903638.0045965,6795,0.23362886905670166
1615903638.7554264,6819,0.4920167624950409
1615903639.6145349,6825,0.2063009887933731
1615903639.6470447,6826,0.2860718071460724
1615903639.7423718,6829,0.24820902943611145
1615903640.0615723,6839,0.5615703463554382
1615903640.3366,6848,0.2595413327217102
1615903641.107652,6851,0.45239824056625366
1615903641.4364913,6861,0.2701059877872467
1615903641.595873,6866,0.22465670108795166
1615903643.5174842,6902,0.19959701597690582
1615903643.7956638,6911,0.5745738744735718
1615903644.5279534,6913,0.32810360193252563
1615903644.6639345,6917,0.4348142445087433
1615903644.8657112,6923,0.24635952711105347
1615903644.9677024,6926,0.2069999873638153
1615903645.1981049,6933,0.06157258152961731
1615903645.4473531,6941,0.12961739301681519
1615903646.2305846,6944,0.21906283497810364
1615903646.4943829,6952,0.07512582838535309
1615903646.619238,6956,0.14612343907356262
1615903646.747399,6960,0.27069106698036194
1615903648.163333,6983,0.5925179123878479
1615903648.2879682,6987,0.6311472058296204
1615903648.5109298,6994,0.1743895560503006
1615903648.6376736,6998,0.09800761193037033
1615903649.67049,7009,0.2475718855857849
1615903650.0685413,7021,0.09391728788614273
1615903651.2424119,7037,0.31257176399230957
1615903652.0520873,7062,0.13211293518543243
1615903653.276028,7077,0.40705037117004395
1615903653.7312827,7091,0.6076341867446899
1615903654.642486,7099,0.1609853059053421
1615903654.911416,7107,0.06600384414196014
1615903655.1108353,7113,0.2505955100059509
1615903655.1430833,7114,0.1052066758275032
1615903656.9640834,7150,0.21515202522277832
1615903657.253286,7159,0.030720453709363937
1615903658.4343553,7173,0.08672184497117996
1615903658.5309289,7176,0.3670886754989624
1615903659.945721,7198,0.1271999329328537
1615903660.4880812,7215,0.1375386118888855
1615903661.5668383,7227,0.2828085124492645
1615903661.6666284,7230,0.10186900198459625
1615903661.8659809,7236,0.2617793083190918
1615903663.1115494,7254,0.03785188868641853
1615903663.1883934,7256,0.10121322423219681
1615903663.792081,7274,0.27773454785346985
1615903663.9200878,7278,0.09430333226919174
1615903664.011148,7281,0.09300931543111801
1615903665.2657974,7299,0.23646265268325806
1615903665.3894446,7303,0.15194426476955414
1615903665.6033924,7310,0.19066743552684784
1615903666.7208087,7323,0.5526816844940186
1615903666.9085677,7329,0.022838901728391647
1615903667.342148,7343,0.3514613211154938
1615903668.454407,7355,0.42857617139816284
1615903668.953804,7370,0.41294094920158386
1615903669.8965712,7378,0.30389025807380676
1615903669.9293454,7379,0.5427075624465942
1615903670.6239986,7401,0.2290126085281372
1615903670.7473857,7405,0.2779253423213959
1615903671.8701394,7419,0.3819626271724701
1615903672.25043,7431,0.646676778793335
1615903672.2820935,7432,0.7650479674339294
1615903672.497724,7439,0.44874849915504456
1615903673.650516,7453,0.644482433795929
1615903673.8399134,7459,0.5061390995979309
1615903674.057319,7466,0.3298519253730774
1615903674.1179516,7468,0.36715641617774963
1615903675.0802548,7477,0.5026694536209106
1615903675.143475,7479,0.25595855712890625
1615903675.1739752,7480,0.46077513694763184
1615903675.7781703,7499,0.8139199018478394
1615903676.5246978,7502,0.8030827641487122
1615903676.8197865,7511,0.5092394948005676
1615903677.2245932,7524,0.3559831976890564
1615903678.385283,7538,0.7116915583610535
1615903679.8882895,7567,0.3865356147289276
1615903680.391741,7583,0.7057961821556091
1615903680.7407508,7594,0.5541027784347534
1615903682.0231602,7612,0.6673033833503723
1615903682.3357403,7622,0.4978119432926178
1615903682.366779,7623,0.4487285017967224
1615903683.2285976,7629,0.08785788714885712
1615903683.46021,7636,0.4043015241622925
1615903683.5868368,7640,0.7286853194236755
1615903683.6176956,7641,0.10119059681892395
1615903683.6488752,7642,0.2831913232803345
1615903684.9926858,7664,0.12370026856660843
1615903685.0264778,7665,0.11991642415523529
1615903685.1610372,7669,0.07276079803705215
1615903685.2263825,7671,0.2151416540145874
1615903685.5232866,7680,0.13639771938323975
1615903685.6475515,7684,0.18624429404735565
1615903687.252418,7713,0.23279719054698944
1615903687.2833383,7714,0.2945159375667572
1615903688.2944186,7723,0.05715372785925865
1615903688.3905282,7726,0.0313803106546402
1615903688.6130729,7733,0.2667216360569
1615903688.9296532,7743,0.19555693864822388
1615903688.9599261,7744,0.2671796977519989
1615903688.99003,7745,0.1942698061466217
1615903689.0201552,7746,0.38021501898765564
1615903689.8445995,7751,0.32154807448387146
1615903690.042338,7757,0.18653374910354614
1615903690.1657257,7761,0.13481038808822632
1615903690.229125,7763,0.11101774871349335
1615903690.7382534,7779,0.3885655999183655
1615903691.5990484,7785,0.32028841972351074
1615903691.6316762,7786,0.1810363531112671
1615903691.8846784,7794,0.1626843810081482
1615903693.1669679,7813,0.27866578102111816
1615903693.7046714,7830,0.36720380187034607
1615903695.2369668,7856,0.10151740908622742
1615903696.6559925,7879,0.15575361251831055
1615903697.0916631,7892,0.07529308646917343
1615903697.1908123,7895,0.27064579725265503
1615903698.9287875,7926,0.019304420799016953
1615903698.9594383,7927,0.08390290290117264
1615903700.1703918,7943,0.2546936869621277
1615903700.2014146,7944,0.08573326468467712
1615903700.5215523,7954,0.27180203795433044
1615903700.6160605,7957,0.24494385719299316
1615903700.6797795,7959,0.20453709363937378
1615903702.337331,7990,0.23330453038215637
1615903702.5219147,7996,0.4516168534755707
1615903703.31721,7999,0.308290034532547
1615903703.4501817,8003,0.105713851749897
1615903704.0196874,8021,0.10274291038513184
1615903704.049918,8022,0.20657028257846832
1615903704.170772,8026,0.15432196855545044
1615903704.919932,8029,0.13336987793445587
1615903704.9872231,8031,0.25312095880508423
1615903705.4372365,8045,0.05881963670253754
1615903705.5633783,8049,0.21674779057502747
1615903706.5512357,8060,0.15313588082790375
1615903706.659423,8063,0.1523776799440384
1615903707.3241212,8083,0.1638685166835785
1615903708.2226615,8091,0.24219921231269836
1615903708.562807,8101,0.015063014812767506
1615903708.5935068,8102,0.11232423037290573
1615903708.9434488,8113,0.12655578553676605
1615903710.4339845,8136,0.07227650284767151
1615903710.5925004,8141,0.018830012530088425
1615903711.8264842,8158,0.15035612881183624
1615903713.9283588,8202,0.3106869161128998
1615903713.9586859,8203,0.3159720003604889
1615903714.0847037,8207,0.225089892745018
1615903714.205239,8211,0.09579426050186157
1615903715.4504786,8229,0.12452016025781631
1615903715.6450531,8235,0.06563477218151093
1615903715.675611,8236,0.05456230416893959
1615903718.3829923,8278,0.12788474559783936
1615903718.6361978,8286,0.043566931039094925
1615903718.8877218,8294,0.07084772735834122
1615903718.918494,8295,0.0071961660869419575
1615903720.1581123,8312,0.2876798212528229
1615903720.5692742,8325,0.14689086377620697
1615903720.6960828,8329,0.010243522934615612
1615903721.7759893,8340,0.3168475925922394
1615903722.1631174,8352,0.06108809635043144
1615903722.2590427,8355,0.16808980703353882
1615903722.3230174,8357,0.05328565463423729
1615903722.4494047,8361,0.04306470602750778
1615903722.694468,8369,0.1067027896642685
1615903727.250245,8450,0.02037930116057396
1615903727.4436886,8456,0.08594167977571487
1615903727.4744866,8457,0.4501453936100006
1615903727.5372953,8459,0.24962815642356873
1615903728.8871715,8474,0.2956937551498413
1615903729.1068347,8481,0.07848681509494781
1615903730.5524232,8504,0.33080241084098816
1615903730.6782398,8508,0.10538392513990402
1615903731.0232198,8519,0.42970219254493713
1615903731.1151006,8522,0.19254538416862488
1615903732.5728133,8539,0.15138813853263855
1615903732.7676342,8545,0.265453040599823
1615903734.007945,8558,0.21981403231620789
1615903734.647262,8578,0.3224419951438904
1615903735.623734,8587,0.27165892720222473
1615903736.1294708,8603,0.3391560912132263
1615903736.192956,8605,0.2809686064720154
1615903736.473136,8614,0.07798028737306595
1615903737.5863526,8623,0.46307069063186646
1615903737.843021,8631,0.11767210066318512
1615903739.1836743,8651,0.22696010768413544
1615903739.2478662,8653,0.5305902361869812
1615903739.344376,8656,0.1892790049314499
1615903739.4097958,8658,0.22117337584495544
1615903739.5979993,8664,0.5453031659126282
1615903739.970863,8676,0.4838404357433319
1615903740.0014634,8677,0.5063678622245789
1615903740.900768,8684,0.46598100662231445
1615903740.9944477,8687,0.33032238483428955
1615903741.1525323,8692,0.13264966011047363
1615903741.379015,8699,0.1546790599822998
1615903741.4428208,8701,0.314182847738266
1615903744.531179,8752,0.6336638331413269
1615903744.8769543,8763,0.3130740225315094
1615903744.9701488,8766,0.7346857190132141
1615903745.1215682,8771,1.1087639331817627
1615903746.29661,8787,0.7657566070556641
1615903746.426378,8791,1.0091371536254883
1615903746.4586167,8792,0.9740143418312073
1615903746.521809,8794,0.985604465007782
1615903748.1881967,8826,1.019740343093872
1615903748.3122935,8830,0.6134459376335144
1615903748.435165,8834,0.7866665720939636
1615903749.4332404,8843,0.7165222764015198
1615903749.465764,8844,0.5269328951835632
1615903749.6232803,8849,1.0422122478485107
1615903749.749176,8853,0.4749325215816498
1615903749.780525,8854,0.2641735076904297
1615903750.935761,8869,0.6159997582435608
1615903752.5843375,8900,0.42231300473213196
1615903752.9620345,8912,0.3059553802013397
1615903753.1813667,8919,0.6330527067184448
1615903753.3319745,8924,0.7481874227523804
1615903754.4767392,8938,0.5251227021217346
1615903754.771559,8947,0.32944026589393616
1615903756.2761157,8962,0.08357477933168411
1615903756.6472585,8973,0.03953568637371063
1615903756.8803468,8980,0.3880982995033264
1615903756.9137805,8981,0.3141307532787323
1615903757.009081,8984,0.16298438608646393
1615903757.9404671,8990,0.225519061088562
1615903759.8618684,9028,0.3517700135707855
1615903759.9604237,9031,0.25162509083747864
1615903760.0259953,9033,0.321561723947525
1615903760.1242259,9036,0.4272540509700775
1615903760.1570008,9037,0.34944283962249756
1615903760.2874734,9041,0.3753841817378998
1615903761.9588437,9073,0.4028113782405853
1615903763.1229885,9087,0.3363904356956482
1615903764.7138364,9114,0.03153524175286293
1615903764.923174,9120,0.4800562560558319
1615903765.053189,9124,0.19750607013702393
1615903765.6141763,9142,0.06922478973865509
1615903766.7094145,9147,0.29128220677375793
1615903767.182613,9162,0.09705234318971634
1615903767.2763968,9165,0.36180299520492554
1615903767.3708842,9168,0.2999749481678009
1615903768.7383664,9189,0.25540655851364136
1615903769.0867178,9200,0.5461336374282837
1615903770.2475874,9213,0.45319876074790955
1615903770.280005,9214,0.15564167499542236
1615903770.5996356,9224,0.31881076097488403
1615903772.0455563,9249,0.12865546345710754
1615903772.1776993,9253,0.4978722035884857
1615903773.3912287,9270,0.3329487442970276
1615903773.4746366,9272,0.040488529950380325
1615903773.56805,9275,0.3016883432865143
1615903774.2360754,9296,0.15576253831386566
1615903774.2981489,9298,0.27291637659072876
1615903775.136753,9303,0.20389539003372192
1615903775.4982665,9314,0.3910163342952728
1615903775.7531083,9322,0.20609253644943237
1615903775.8763237,9326,0.5963633060455322
1615903777.1006517,9343,0.19185586273670197
1615903777.3003042,9349,0.2322939783334732
1615903777.6225684,9359,0.5136434435844421
1615903777.6856084,9361,0.06634924560785294
1615903778.588035,9367,0.5648446679115295
1615903778.7495723,9372,0.3964686095714569
1615903778.9049342,9377,0.5089015960693359
1615903778.9986837,9380,0.9272333979606628
1615903780.202558,9395,0.043075691908597946
1615903780.2336993,9396,0.12253151088953018
1615903781.0884252,9423,0.39024922251701355
1615903782.0381534,9431,0.3782632350921631
1615903782.3599825,9441,0.744288444519043
1615903782.706692,9452,0.6006324291229248
1615903784.0676117,9473,0.48443081974983215
1615903784.2530594,9479,0.42711442708969116
1615903785.2569308,9490,0.39294570684432983
1615903785.2877264,9491,0.5626802444458008
1615903787.0661643,9523,0.3764825165271759
1615903787.0991025,9524,0.2550387382507324
1615903787.302161,9530,0.3383199870586395
1615903790.3633714,9582,0.3073360323905945
1615903790.4269948,9584,0.22964678704738617
1615903790.6437855,9591,0.10444152355194092
1615903790.7382634,9594,0.234725221991539
1615903790.9570675,9601,0.1054493635892868
1615903792.461435,9628,0.4929799437522888
1615903795.1224298,9672,0.1866421401500702
1615903795.4429946,9682,0.239225834608078
1615903795.959948,9698,0.19660109281539917
1615903796.02205,9700,0.43216654658317566
1615903796.0845883,9702,0.055124927312135696
1615903797.0400252,9707,0.056748807430267334
1615903798.8021693,9739,0.13660453259944916
1615903798.968416,9744,0.033860884606838226
1615903799.3374286,9755,0.2963307797908783
1615903799.3690827,9756,0.024406269192695618
1615903799.4026473,9757,0.03479089215397835
1615903799.4938128,9760,0.26448673009872437
1615903800.6998942,9776,0.2611245810985565
1615903802.2434428,9803,0.3587271571159363
1615903802.337513,9806,0.10389340668916702
1615903802.9554598,9826,0.05743293836712837
1615903803.8023634,9832,0.060181938111782074
1615903803.8332808,9833,0.18669657409191132
1615903805.3965924,9859,0.3474781811237335
1615903805.617676,9866,0.28950539231300354
1615903805.6802108,9868,0.29226624965667725
1615903805.8378994,9873,0.03460079804062843
1615903807.5977843,9906,0.19018377363681793
1615903807.698258,9909,0.04831027612090111
1615903809.0380704,9928,0.024064116179943085
1615903809.0709698,9929,0.20296768844127655
1615903809.3605957,9938,0.10808563977479935
1615903809.5799847,9945,0.10982945561408997
1615903809.6720195,9948,0.2273995280265808
1615903810.5823805,9955,0.24089176952838898
1615903810.6763558,9958,0.05849985033273697
1615903811.2784758,9977,0.07110735028982162
1615903811.3706555,9980,0.25065135955810547
1615903812.4838123,9991,0.03171784058213234
1615903812.7459815,9999,0.029913321137428284


==> line_analysis/figure_data/figure1/palsgd_val_acc_1_0.csv <==
Wall time,Step,Value
1615903268.180952,1,0.1674107164144516
1615903270.0403235,2,0.2399553507566452
1615903271.9525678,3,0.3113839328289032
1615903273.6602972,4,0.1875
1615903275.4040346,5,0.2444196492433548
1615903277.1497533,6,0.3169642984867096
1615903278.988469,7,0.4252232015132904
1615903280.71817,8,0.3995535671710968
1615903282.5730295,9,0.4017857015132904
1615903284.2594252,10,0.3950892984867096
1615903286.1361172,11,0.4665178656578064
1615903287.9213023,12,0.4430803656578064
1615903289.708582,13,0.4296875
1615903291.5256724,14,0.3917410671710968
1615903293.368911,15,0.4854910671710968
1615903295.0901651,16,0.5212053656578064
1615903296.6534274,17,0.4955357015132904
1615903298.5326436,18,0.4654017984867096
1615903300.3425844,19,0.4810267984867096
1615903302.0714161,20,0.3415178656578064
1615903303.9242642,21,0.5022321343421936
1615903305.727482,22,0.4654017984867096
1615903307.584677,23,0.4743303656578064
1615903309.4496753,24,0.5401785969734192
1615903311.125792,25,0.5513392686843872
1615903312.8631146,26,0.5345982313156128
1615903314.4938715,27,0.5424107313156128
1615903316.1438348,28,0.5613839030265808
1615903317.7971103,29,0.5323660969734192
1615903319.4884617,30,0.5290178656578064
1615903321.0568807,31,0.5256696343421936
1615903322.6903484,32,0.5078125
1615903324.3294237,33,0.6082589030265808
1615903326.0147574,34,0.5569196343421936
1615903327.800301,35,0.5669642686843872
1615903329.4633644,36,0.5401785969734192
1615903331.2005992,37,0.5948660969734192
1615903332.809817,38,0.5390625
1615903334.4414139,39,0.5558035969734192
1615903336.260283,40,0.5345982313156128
1615903337.9771938,41,0.5223214030265808
1615903339.7720668,42,0.578125
1615903341.5903087,43,0.6160714030265808
1615903343.7449477,44,0.5491071343421936
1615903345.6190548,45,0.4620535671710968
1615903347.4024203,46,0.6138392686843872
1615903349.021851,47,0.4921875
1615903350.710276,48,0.5625
1615903352.3441017,49,0.6294642686843872
1615903354.064719,50,0.5647321343421936
1615903355.7753606,51,0.5524553656578064
1615903357.4480138,52,0.5401785969734192
1615903359.171264,53,0.4854910671710968
1615903360.9852238,54,0.5625
1615903362.662195,55,0.5904017686843872
1615903364.342534,56,0.5513392686843872
1615903365.8875976,57,0.5747767686843872
1615903367.5079257,58,0.6116071343421936
1615903369.1727283,59,0.6294642686843872
1615903370.9815276,60,0.5770089030265808
1615903372.7483265,61,0.5993303656578064
1615903374.5434952,62,0.5435267686843872
1615903376.1735468,63,0.59375
1615903377.8377163,64,0.6060267686843872
1615903379.58012,65,0.5703125
1615903381.2146327,66,0.6216517686843872
1615903382.9302177,67,0.5625
1615903384.5414262,68,0.6015625
1615903386.290822,69,0.5714285969734192
1615903387.7242067,70,0.6350446343421936
1615903389.505316,71,0.5892857313156128
1615903391.1533706,72,0.5859375
1615903392.8116734,73,0.6216517686843872
1615903394.4285126,74,0.6049107313156128
1615903396.013007,75,0.6171875
1615903397.7240658,76,0.625
1615903399.3967347,77,0.5948660969734192
1615903401.18076,78,0.6205357313156128
1615903402.7922773,79,0.5904017686843872
1615903404.6313071,80,0.6071428656578064
1615903406.2671473,81,0.6149553656578064
1615903408.056067,82,0.53125
1615903409.7273533,83,0.6227678656578064
1615903411.394299,84,0.6372767686843872
1615903413.0784283,85,0.5625
1615903414.7336645,86,0.6328125
1615903416.349971,87,0.6049107313156128
1615903418.0581043,88,0.6529017686843872
1615903419.7872567,89,0.6395089030265808
1615903421.3980188,90,0.5859375
1615903423.1723511,91,0.6082589030265808
1615903424.9309866,92,0.6506696343421936
1615903426.716939,93,0.6372767686843872
1615903428.3671784,94,0.6495535969734192
1615903429.982055,95,0.5870535969734192
1615903431.762077,96,0.6138392686843872
1615903433.3003352,97,0.6339285969734192
1615903435.112493,98,0.6227678656578064
1615903436.782052,99,0.6361607313156128
1615903438.552425,100,0.5926339030265808
1615903440.6726744,101,0.6484375
1615903442.6893694,102,0.6238839030265808
1615903444.6172433,103,0.6339285969734192
1615903446.3417318,104,0.6160714030265808
1615903448.0428848,105,0.6015625
1615903449.692301,106,0.5970982313156128
1615903451.4534333,107,0.5959821343421936
1615903453.0838702,108,0.6216517686843872
1615903454.8866382,109,0.6350446343421936
1615903456.582706,110,0.6272321343421936
1615903458.4321342,111,0.6450892686843872
1615903460.0116565,112,0.6517857313156128
1615903461.6478424,113,0.6629464030265808
1615903463.3079345,114,0.5881696343421936
1615903465.0039504,115,0.640625
1615903466.654251,116,0.6450892686843872
1615903468.3224838,117,0.6149553656578064
1615903469.9595194,118,0.6450892686843872
1615903471.743367,119,0.6450892686843872
1615903473.5742843,120,0.6372767686843872
1615903475.2695503,121,0.6462053656578064
1615903476.9292314,122,0.6305803656578064
1615903478.5070431,123,0.6529017686843872
1615903480.1665144,124,0.6618303656578064
1615903481.8968437,125,0.6774553656578064
1615903483.5116103,126,0.609375
1615903485.1964655,127,0.5837053656578064
1615903487.016948,128,0.6339285969734192
1615903488.6042275,129,0.6026785969734192
1615903490.2122602,130,0.6361607313156128
1615903491.7823045,131,0.6238839030265808
1615903493.439418,132,0.6529017686843872
1615903495.2431962,133,0.6439732313156128
1615903496.9913757,134,0.6573660969734192
1615903498.6552653,135,0.6261160969734192
1615903500.3911023,136,0.6205357313156128
1615903501.9490378,137,0.6484375
1615903503.6123018,138,0.6517857313156128
1615903505.4436212,139,0.6595982313156128
1615903507.1600645,140,0.6037946343421936
1615903508.8635716,141,0.6529017686843872
1615903510.5775692,142,0.6127232313156128
1615903512.2602024,143,0.6551339030265808
1615903513.9064143,144,0.6696428656578064
1615903515.5876234,145,0.6372767686843872
1615903517.2236702,146,0.6573660969734192
1615903518.8818843,147,0.6495535969734192
1615903520.6003928,148,0.6473214030265808
1615903522.2050393,149,0.6395089030265808
1615903523.5762906,150,0.6573660969734192
1615903525.471071,151,0.6618303656578064
1615903527.0773454,152,0.6216517686843872
1615903528.792509,153,0.6395089030265808
1615903530.558474,154,0.6183035969734192
1615903532.2207878,155,0.6607142686843872
1615903534.012674,156,0.6294642686843872
1615903535.850898,157,0.6517857313156128
1615903537.5084755,158,0.6551339030265808
1615903539.1585057,159,0.6160714030265808
1615903540.8257217,160,0.6629464030265808
1615903542.49913,161,0.6763392686843872
1615903544.1768258,162,0.6529017686843872
1615903546.0039566,163,0.6584821343421936
1615903547.7631009,164,0.671875
1615903549.3847558,165,0.6506696343421936
1615903551.0494132,166,0.6428571343421936
1615903552.7922888,167,0.6696428656578064
1615903554.44715,168,0.6651785969734192
1615903556.147526,169,0.6674107313156128
1615903557.8151667,170,0.6707589030265808
1615903559.422141,171,0.6796875
1615903561.1327357,172,0.6450892686843872
1615903562.8192816,173,0.6785714030265808
1615903564.5836759,174,0.6629464030265808
1615903566.2350829,175,0.6383928656578064
1615903568.0027938,176,0.6640625
1615903569.5940485,177,0.6607142686843872
1615903571.232763,178,0.6450892686843872
1615903573.0613542,179,0.6529017686843872
1615903574.7778687,180,0.6607142686843872
1615903576.8508737,181,0.6640625
1615903578.9246962,182,0.6595982313156128
1615903580.7607057,183,0.6640625
1615903582.5661738,184,0.6651785969734192
1615903584.4236085,185,0.6819196343421936
1615903586.658694,186,0.6729910969734192
1615903588.3753564,187,0.6618303656578064
1615903590.243762,188,0.6741071343421936
1615903591.8781314,189,0.6595982313156128
1615903593.376431,190,0.6662946343421936
1615903595.1825538,191,0.6696428656578064
1615903596.9296474,192,0.6808035969734192
1615903598.6266005,193,0.6651785969734192
1615903600.2410653,194,0.6830357313156128
1615903602.0816665,195,0.6685267686843872
1615903603.7230697,196,0.6428571343421936
1615903605.3956993,197,0.6774553656578064
1615903607.0758672,198,0.6819196343421936
1615903608.7256234,199,0.6863839030265808
1615903610.401657,200,0.6629464030265808
1615903612.1693997,201,0.6908482313156128
1615903614.049316,202,0.65625
1615903615.7039137,203,0.6841517686843872
1615903617.4004505,204,0.6796875
1615903619.016966,205,0.6685267686843872
1615903620.7920053,206,0.671875
1615903622.4179368,207,0.6729910969734192
1615903624.062447,208,0.6763392686843872
1615903625.7264469,209,0.6752232313156128
1615903627.4010558,210,0.671875
1615903629.07936,211,0.6774553656578064
1615903630.7017248,212,0.6886160969734192
1615903632.373673,213,0.6595982313156128
1615903634.0002704,214,0.6841517686843872
1615903635.6554651,215,0.6774553656578064
1615903637.3087249,216,0.6640625
1615903638.7353745,217,0.6763392686843872
1615903640.5820668,218,0.6763392686843872
1615903642.1766183,219,0.6595982313156128
1615903643.899506,220,0.6484375
1615903645.5702162,221,0.6886160969734192
1615903647.228994,222,0.6930803656578064
1615903648.8532774,223,0.6763392686843872
1615903650.50626,224,0.6785714030265808
1615903652.2751384,225,0.6540178656578064
1615903653.9272053,226,0.6774553656578064
1615903655.5469813,227,0.6651785969734192
1615903657.1883187,228,0.6640625
1615903658.854403,229,0.6595982313156128
1615903660.670777,230,0.6875
1615903662.2804022,231,0.6674107313156128
1615903664.0393436,232,0.6729910969734192
1615903665.6793342,233,0.6729910969734192
1615903667.317703,234,0.6741071343421936
1615903669.1605046,235,0.6953125
1615903670.9958868,236,0.6540178656578064
1615903672.7567327,237,0.6863839030265808
1615903674.3701553,238,0.6752232313156128
1615903676.1510563,239,0.6819196343421936
1615903677.9044387,240,0.6808035969734192
1615903679.4994094,241,0.6808035969734192
1615903681.1398487,242,0.6819196343421936
1615903682.832361,243,0.6629464030265808
1615903684.1645312,244,0.6763392686843872
1615903686.2413542,245,0.6729910969734192
1615903687.940636,246,0.6674107313156128
1615903689.6429808,247,0.6741071343421936
1615903691.4239693,248,0.6752232313156128
1615903693.012833,249,0.703125
1615903694.8832614,250,0.6651785969734192
1615903696.5468028,251,0.6607142686843872
1615903698.3003616,252,0.6863839030265808
1615903700.0408642,253,0.6618303656578064
1615903701.6672416,254,0.5714285969734192
1615903703.3128948,255,0.6551339030265808
1615903705.066704,256,0.6517857313156128
1615903706.701328,257,0.6808035969734192
1615903708.4091492,258,0.6808035969734192
1615903710.067075,259,0.6830357313156128
1615903711.7052197,260,0.6361607313156128
1615903713.3147871,261,0.5837053656578064
1615903714.9727786,262,0.6618303656578064
1615903716.8084633,263,0.6629464030265808
1615903718.5126433,264,0.6283482313156128
1615903720.130567,265,0.6462053656578064
1615903721.7431939,266,0.6752232313156128
1615903723.4202318,267,0.6551339030265808
1615903725.0666492,268,0.6439732313156128
1615903726.958062,269,0.6607142686843872
1615903728.9602578,270,0.6707589030265808
1615903730.400154,271,0.671875
1615903732.5193481,272,0.6205357313156128
1615903734.3089209,273,0.6417410969734192
1615903735.9638667,274,0.5334821343421936
1615903737.714044,275,0.5714285969734192
1615903739.4291947,276,0.5870535969734192
1615903741.1337514,277,0.6060267686843872
1615903742.8036098,278,0.6529017686843872
1615903744.5783556,279,0.6685267686843872
1615903746.1960242,280,0.6104910969734192
1615903747.909424,281,0.6428571343421936
1615903749.6067507,282,0.640625
1615903751.2883482,283,0.6517857313156128
1615903752.8900964,284,0.6774553656578064
1615903754.6652336,285,0.6473214030265808
1615903756.3669837,286,0.6316964030265808
1615903758.1016576,287,0.6529017686843872
1615903759.908677,288,0.609375
1615903761.5392194,289,0.6417410969734192
1615903763.267777,290,0.6116071343421936
1615903764.9376757,291,0.6484375
1615903766.6247923,292,0.6573660969734192
1615903768.3032281,293,0.6741071343421936
1615903769.914666,294,0.6607142686843872
1615903771.5380604,295,0.6450892686843872
1615903773.1849287,296,0.6785714030265808
1615903774.87626,297,0.6595982313156128
1615903776.2517686,298,0.6584821343421936
1615903778.006617,299,0.6395089030265808
1615903779.788327,300,0.6741071343421936
1615903781.3895476,301,0.6741071343421936
1615903783.088987,302,0.6573660969734192
1615903784.6850975,303,0.6763392686843872
1615903786.387923,304,0.6819196343421936
1615903787.9889033,305,0.6796875
1615903789.6511104,306,0.6729910969734192
1615903791.374409,307,0.6350446343421936
1615903793.11887,308,0.6640625
1615903794.7753608,309,0.6629464030265808
1615903796.56547,310,0.6785714030265808
1615903798.1880734,311,0.6752232313156128
1615903799.6934805,312,0.6897321343421936
1615903801.3409061,313,0.6808035969734192
1615903803.155439,314,0.6729910969734192
1615903804.7444365,315,0.6875
1615903806.491652,316,0.6819196343421936
1615903808.1190884,317,0.6729910969734192
1615903809.8182538,318,0.65625
1615903811.863008,319,0.6305803656578064
1615903813.4896939,320,0.6841517686843872
1615903815.1538405,321,0.625
1615903816.948056,322,0.6484375


==> line_analysis/figure_data/figure1/palsgd_val_acc_1_25.csv <==
Wall time,Step,Value
1615903268.0587783,1,0.1674107164144516
1615903269.7843976,2,0.2399553507566452
1615903271.4758067,3,0.3113839328289032
1615903273.150723,4,0.1607142835855484
1615903274.784596,5,0.3013392984867096
1615903276.4762747,6,0.3169642984867096
1615903278.2058272,7,0.3872767984867096
1615903279.932427,8,0.3694196343421936
1615903281.5652878,9,0.4185267984867096
1615903283.2866588,10,0.4207589328289032
1615903284.948865,11,0.4263392984867096
1615903286.710902,12,0.4609375
1615903288.4061584,13,0.4631696343421936
1615903290.057048,14,0.3537946343421936
1615903291.704938,15,0.4352678656578064
1615903293.3423781,16,0.4732142984867096
1615903294.8428776,17,0.5212053656578064
1615903296.563657,18,0.4419642984867096
1615903298.2510278,19,0.4832589328289032
1615903299.9126577,20,0.3783482015132904
1615903301.6085076,21,0.5513392686843872
1615903303.342923,22,0.4520089328289032
1615903305.0510342,23,0.5100446343421936
1615903306.7313955,24,0.5078125
1615903308.4467325,25,0.5479910969734192
1615903310.1956348,26,0.5424107313156128
1615903311.9184344,27,0.5334821343421936
1615903313.602319,28,0.5591517686843872
1615903315.2961771,29,0.4899553656578064
1615903316.9407854,30,0.5290178656578064
1615903318.6348805,31,0.5323660969734192
1615903320.3392847,32,0.5647321343421936
1615903321.9913652,33,0.5959821343421936
1615903323.7721367,34,0.5613839030265808
1615903325.4407604,35,0.5714285969734192
1615903327.1887493,36,0.5234375
1615903328.857901,37,0.6205357313156128
1615903330.512403,38,0.5245535969734192
1615903332.1615674,39,0.5658482313156128
1615903333.8542032,40,0.5703125
1615903335.572574,41,0.5970982313156128
1615903337.2679887,42,0.5870535969734192
1615903338.9460437,43,0.5881696343421936
1615903340.7009575,44,0.5044642686843872
1615903342.4144006,45,0.5770089030265808
1615903344.1001832,46,0.5680803656578064
1615903345.7967732,47,0.546875
1615903347.483112,48,0.6071428656578064
1615903349.175157,49,0.6183035969734192
1615903350.8913686,50,0.5770089030265808
1615903352.5541124,51,0.5993303656578064
1615903354.2756283,52,0.5904017686843872
1615903355.9706535,53,0.4296875
1615903357.721157,54,0.6015625
1615903359.3862028,55,0.59375
1615903361.08355,56,0.5234375
1615903362.6556795,57,0.4754464328289032
1615903364.3584056,58,0.5837053656578064
1615903366.0096366,59,0.6450892686843872
1615903367.7983105,60,0.5915178656578064
1615903369.504572,61,0.5636160969734192
1615903371.1553056,62,0.6216517686843872
1615903372.8432674,63,0.6071428656578064
1615903374.5021062,64,0.6138392686843872
1615903376.1666079,65,0.6183035969734192
1615903377.8174014,66,0.6205357313156128
1615903379.5238695,67,0.5513392686843872
1615903381.180591,68,0.6127232313156128
1615903382.8595512,69,0.5747767686843872
1615903384.2974536,70,0.6316964030265808
1615903386.1213832,71,0.6138392686843872
1615903387.7619152,72,0.6026785969734192
1615903389.4231963,73,0.6328125
1615903391.062508,74,0.6060267686843872
1615903392.6856449,75,0.5725446343421936
1615903394.3739765,76,0.6160714030265808
1615903396.008529,77,0.625
1615903397.63308,78,0.5970982313156128
1615903399.295289,79,0.6227678656578064
1615903400.9852474,80,0.5691964030265808
1615903402.64887,81,0.6104910969734192
1615903404.3688192,82,0.6495535969734192
1615903406.0999837,83,0.5892857313156128
1615903407.7538931,84,0.5814732313156128
1615903409.3739886,85,0.6060267686843872
1615903411.0422626,86,0.6183035969734192
1615903412.689312,87,0.5892857313156128
1615903414.355651,88,0.6361607313156128
1615903416.0266325,89,0.6796875
1615903417.8110328,90,0.5323660969734192
1615903419.4564788,91,0.625
1615903421.1787515,92,0.640625
1615903422.854862,93,0.6350446343421936
1615903424.5408642,94,0.6328125
1615903426.230313,95,0.6283482313156128
1615903427.8986342,96,0.6439732313156128
1615903429.4843931,97,0.6696428656578064
1615903431.1887562,98,0.6316964030265808
1615903432.9552495,99,0.5803571343421936
1615903434.7137306,100,0.6484375
1615903436.3998427,101,0.5725446343421936
1615903438.1112452,102,0.6573660969734192
1615903439.805473,103,0.5848214030265808
1615903441.9636216,104,0.6116071343421936
1615903443.6179383,105,0.640625
1615903445.4816782,106,0.6294642686843872
1615903447.3561733,107,0.6261160969734192
1615903449.1430402,108,0.6551339030265808
1615903450.8388796,109,0.6484375
1615903452.434129,110,0.625
1615903454.1469426,111,0.6662946343421936
1615903455.904095,112,0.6171875
1615903457.7072964,113,0.6729910969734192
1615903459.381412,114,0.6372767686843872
1615903461.0771744,115,0.6729910969734192
1615903462.8502142,116,0.6696428656578064
1615903464.5079362,117,0.6651785969734192
1615903466.1840882,118,0.6729910969734192
1615903467.8470464,119,0.6763392686843872
1615903469.5361784,120,0.6160714030265808
1615903471.1592243,121,0.6651785969734192
1615903472.873617,122,0.6026785969734192
1615903474.4901006,123,0.6595982313156128
1615903476.1830986,124,0.6529017686843872
1615903477.895711,125,0.6696428656578064
1615903479.56556,126,0.5915178656578064
1615903481.2260997,127,0.6551339030265808
1615903482.9013422,128,0.6763392686843872
1615903484.5203323,129,0.6316964030265808
1615903486.3468945,130,0.6305803656578064
1615903488.1398613,131,0.6774553656578064
1615903489.8956563,132,0.6227678656578064
1615903491.5505648,133,0.6841517686843872
1615903493.2633564,134,0.6517857313156128
1615903494.9878974,135,0.65625
1615903496.7219796,136,0.6183035969734192
1615903498.3264732,137,0.6462053656578064
1615903500.0597034,138,0.6395089030265808
1615903501.8120666,139,0.6618303656578064
1615903503.5011897,140,0.6595982313156128
1615903505.2132232,141,0.65625
1615903506.9432085,142,0.6495535969734192
1615903508.6248147,143,0.6462053656578064
1615903510.2552657,144,0.6729910969734192
1615903511.9114203,145,0.6640625
1615903513.5800836,146,0.6796875
1615903515.241782,147,0.6305803656578064
1615903516.896086,148,0.6763392686843872
1615903518.6040006,149,0.6674107313156128
1615903519.949687,150,0.6953125
1615903521.8931265,151,0.6763392686843872
1615903523.5295074,152,0.625
1615903525.1801374,153,0.6674107313156128
1615903526.8409436,154,0.6328125
1615903528.6001399,155,0.6383928656578064
1615903530.2733119,156,0.6473214030265808
1615903531.9281561,157,0.6841517686843872
1615903533.6009927,158,0.6305803656578064
1615903535.2806313,159,0.5993303656578064
1615903536.9650147,160,0.6908482313156128
1615903538.717769,161,0.6495535969734192
1615903540.4210355,162,0.6584821343421936
1615903542.058943,163,0.6707589030265808
1615903543.81944,164,0.6517857313156128
1615903545.4881315,165,0.6529017686843872
1615903547.1405842,166,0.6875
1615903548.863257,167,0.6540178656578064
1615903550.523626,168,0.6383928656578064
1615903552.1550043,169,0.6841517686843872
1615903553.872014,170,0.6729910969734192
1615903555.5354412,171,0.6584821343421936
1615903557.2201126,172,0.6517857313156128
1615903558.899748,173,0.6796875
1615903560.6126614,174,0.6941964030265808
1615903562.3166184,175,0.6662946343421936
1615903564.003295,176,0.6875
1615903565.5649214,177,0.6662946343421936
1615903567.246794,178,0.6361607313156128
1615903568.9808154,179,0.6763392686843872
1615903570.673366,180,0.6506696343421936
1615903572.3181393,181,0.6216517686843872
1615903573.954226,182,0.6618303656578064
1615903576.0117853,183,0.6372767686843872
1615903577.9831374,184,0.6316964030265808
1615903579.9794772,185,0.6696428656578064
1615903581.8324118,186,0.6707589030265808
1615903583.502651,187,0.671875
1615903585.192215,188,0.6696428656578064
1615903586.9849715,189,0.6540178656578064
1615903588.5590277,190,0.6741071343421936
1615903590.44079,191,0.6830357313156128
1615903592.1588945,192,0.6729910969734192
1615903593.9005468,193,0.640625
1615903595.5579174,194,0.6607142686843872
1615903597.2176676,195,0.6640625
1615903598.939821,196,0.6785714030265808
1615903600.6518373,197,0.6618303656578064
1615903602.3131075,198,0.6361607313156128
1615903603.9745061,199,0.6852678656578064
1615903605.659342,200,0.6986607313156128
1615903607.383431,201,0.6707589030265808
1615903609.0219305,202,0.7020089030265808
1615903610.7980902,203,0.65625
1615903612.3447595,204,0.6439732313156128
1615903614.0227199,205,0.6662946343421936
1615903615.6722374,206,0.7020089030265808
1615903617.3795013,207,0.6830357313156128
1615903619.1039498,208,0.6595982313156128
1615903620.7774396,209,0.6785714030265808
1615903622.4777153,210,0.6774553656578064
1615903624.1746945,211,0.6372767686843872
1615903625.8512273,212,0.5870535969734192
1615903627.5358667,213,0.6194196343421936
1615903629.1844535,214,0.671875
1615903630.8762393,215,0.65625
1615903632.5951982,216,0.6417410969734192
1615903633.942428,217,0.6852678656578064
1615903635.7952664,218,0.6729910969734192
1615903637.4858599,219,0.65625
1615903639.1231601,220,0.6529017686843872
1615903640.7905421,221,0.6919642686843872
1615903642.5018146,222,0.6908482313156128
1615903644.187327,223,0.6819196343421936
1615903645.9142616,224,0.6808035969734192
1615903647.5755854,225,0.6741071343421936
1615903649.2146115,226,0.6852678656578064
1615903650.910231,227,0.6685267686843872
1615903652.6135135,228,0.6897321343421936
1615903654.3152754,229,0.6640625
1615903655.9769032,230,0.7042410969734192
1615903657.6979413,231,0.6796875
1615903659.382417,232,0.6930803656578064
1615903661.074908,233,0.6841517686843872
1615903662.774412,234,0.6953125
1615903664.4694147,235,0.6975446343421936
1615903666.1373246,236,0.65625
1615903667.832998,237,0.6685267686843872
1615903669.5370972,238,0.6383928656578064
1615903671.2058976,239,0.6863839030265808
1615903672.9131086,240,0.6618303656578064
1615903674.5443306,241,0.6595982313156128
1615903676.224475,242,0.6116071343421936
1615903677.8399608,243,0.6517857313156128
1615903679.244772,244,0.6685267686843872
1615903681.1111467,245,0.6651785969734192
1615903682.8019571,246,0.6372767686843872
1615903684.4388597,247,0.6506696343421936
1615903686.1470032,248,0.6662946343421936
1615903687.8305929,249,0.6908482313156128
1615903689.4708982,250,0.6852678656578064
1615903691.1508424,251,0.6584821343421936
1615903692.7728791,252,0.6908482313156128
1615903694.4404907,253,0.7087053656578064
1615903696.1634707,254,0.6707589030265808
1615903697.9018185,255,0.6752232313156128
1615903699.6051269,256,0.6752232313156128
1615903701.2713253,257,0.6975446343421936
1615903702.937109,258,0.6841517686843872
1615903704.6138139,259,0.703125
1615903706.2384725,260,0.6941964030265808
1615903707.9167306,261,0.6763392686843872
1615903709.6013956,262,0.7154017686843872
1615903711.3171234,263,0.6997767686843872
1615903713.0124407,264,0.7131696343421936
1615903714.6655598,265,0.6930803656578064
1615903716.3550587,266,0.6908482313156128
1615903718.00042,267,0.6930803656578064
1615903719.6529882,268,0.71875
1615903721.4047112,269,0.6964285969734192
1615903723.1006088,270,0.703125
1615903724.464664,271,0.6785714030265808
1615903726.3176274,272,0.6863839030265808
1615903728.1973786,273,0.6808035969734192
1615903729.878819,274,0.6897321343421936
1615903731.728863,275,0.6975446343421936
1615903733.5950272,276,0.6841517686843872
1615903735.3028293,277,0.6785714030265808
1615903737.0890825,278,0.6729910969734192
1615903738.7566843,279,0.6473214030265808
1615903740.4458516,280,0.6584821343421936
1615903742.1386573,281,0.5948660969734192
1615903743.8711634,282,0.6595982313156128
1615903745.5112524,283,0.5870535969734192
1615903747.172488,284,0.5870535969734192
1615903748.8454616,285,0.5736607313156128
1615903750.524912,286,0.6138392686843872
1615903752.1449442,287,0.6841517686843872
1615903753.8199883,288,0.578125
1615903755.7181737,289,0.6696428656578064
1615903757.585395,290,0.6685267686843872
1615903759.2804449,291,0.6919642686843872
1615903760.9630082,292,0.6674107313156128
1615903762.6390002,293,0.6796875
1615903764.3840177,294,0.6852678656578064
1615903766.3236954,295,0.6852678656578064
1615903767.9502296,296,0.6964285969734192
1615903769.7086587,297,0.6685267686843872
1615903771.1736908,298,0.6785714030265808
1615903773.0288732,299,0.6651785969734192
1615903774.6845896,300,0.6875
1615903776.3643892,301,0.6707589030265808
1615903778.1008148,302,0.6741071343421936
1615903779.78301,303,0.6796875
1615903781.4514258,304,0.6852678656578064
1615903783.1653275,305,0.6439732313156128
1615903784.8073707,306,0.6785714030265808
1615903786.524429,307,0.6785714030265808
1615903788.2101426,308,0.6696428656578064
1615903789.9367008,309,0.6618303656578064
1615903791.5773358,310,0.6752232313156128
1615903793.2367194,311,0.6685267686843872
1615903794.765246,312,0.6651785969734192
1615903796.5321178,313,0.6841517686843872
1615903798.273143,314,0.6640625
1615903800.0075977,315,0.7098214030265808
1615903801.692227,316,0.6975446343421936
1615903803.3035915,317,0.6863839030265808
1615903805.007894,318,0.6763392686843872
1615903806.7251983,319,0.6852678656578064
1615903808.428302,320,0.7109375
1615903810.1343324,321,0.7020089030265808
1615903811.8306806,322,0.6808035969734192


==> line_analysis/figure_data/figure1/train_acc00.csv <==
Wall time,Step,Value
1612183028.9665754,1,0.21421371400356293
1612183029.9967027,2,0.2900705635547638
1612183031.2157505,3,0.34097781777381897
1612183032.5062137,4,0.36743950843811035
1612183033.829222,5,0.40070563554763794
1612183035.1416788,6,0.4198588728904724
1612183036.431873,7,0.43674394488334656
1612183037.7763588,8,0.4619455635547638
1612183039.0474417,9,0.4644657373428345
1612183040.3523192,10,0.4823588728904724
1612183041.6410873,11,0.5052923560142517
1612183042.950653,12,0.5131048560142517
1612183044.2105713,13,0.5309979915618896
1612183045.4994564,14,0.5357862710952759
1612183046.754779,15,0.5458669066429138
1612183048.0534687,16,0.5521673560142517
1612183049.2894666,17,0.5665322542190552
1612183050.5957475,18,0.5798891186714172
1612183051.8673334,19,0.5700604915618896
1612183053.149888,20,0.5899697542190552
1612183054.460274,21,0.6123992204666138
1612183055.801742,22,0.6149193644523621
1612183057.0956364,23,0.6063507795333862
1612183058.3062904,24,0.6343246102333069
1612183059.603436,25,0.6224798560142517
1612183060.870921,26,0.6479334831237793
1612183062.1513214,27,0.649193525314331
1612183063.4458191,28,0.6565020084381104
1612183064.7013478,29,0.6580141186714172
1612183065.977878,30,0.664818525314331
1612183067.238244,31,0.6748992204666138
1612183068.4589477,32,0.6907762289047241
1612183069.6939025,33,0.6776713728904724
1612183071.042343,34,0.6738911271095276
1612183072.296053,35,0.7028729915618896
1612183073.5320282,36,0.6872479915618896
1612183074.797843,37,0.7071572542190552
1612183076.0613632,38,0.7106854915618896
1612183077.3537037,39,0.7139617204666138
1612183078.667209,40,0.7310987710952759
1612183079.9725816,41,0.7255544066429138
1612183081.2899992,42,0.7260584831237793
1612183082.6193697,43,0.7396673560142517
1612183083.9437528,44,0.7313507795333862
1612183085.209626,45,0.7391632795333862
1612183086.5345154,46,0.7401713728904724
1612183087.8193884,47,0.750756025314331
1612183089.1442819,48,0.7484878897666931
1612183090.4277442,49,0.7540322542190552
1612183091.6993475,50,0.7626007795333862
1612183093.006297,51,0.7628528475761414
1612183094.3050761,52,0.7731854915618896
1612183095.5513368,53,0.7716733813285828
1612183096.8027694,54,0.7724294066429138
1612183098.109302,55,0.7840221524238586
1612183099.447198,56,0.7923387289047241
1612183100.7464726,57,0.7830141186714172
1612183102.0508573,58,0.7910786271095276
1612183103.3217828,59,0.8014112710952759
1612183104.6011126,60,0.7953628897666931
1612183105.931669,61,0.8064516186714172
1612183107.214978,62,0.8061996102333069
1612183108.446741,63,0.8087197542190552
1612183109.707637,64,0.8114919066429138
1612183110.9680154,65,0.8142641186714172
1612183112.274807,66,0.8235887289047241
1612183113.6609352,67,0.8220766186714172
1612183114.9137392,68,0.8298891186714172
1612183116.171938,69,0.8256048560142517
1612183117.4988606,70,0.8319052457809448
1612183118.7868075,71,0.8392137289047241
1612183120.0581021,72,0.8442540168762207
1612183121.323661,73,0.8407257795333862
1612183122.6104655,74,0.8450101017951965
1612183123.9482737,75,0.8440020084381104
1612183125.231981,76,0.842993974685669
1612183126.4732368,77,0.8555947542190552
1612183127.7771719,78,0.8588709831237793
1612183129.0784497,79,0.8492943644523621
1612183130.3537107,80,0.8492943644523621
1612183131.7126226,81,0.8639112710952759
1612183133.0256228,82,0.867943525314331
1612183134.2810822,83,0.8661794066429138
1612183135.5343637,84,0.8684476017951965
1612183136.8123732,85,0.8686996102333069
1612183138.086537,86,0.8830645084381104
1612183139.3319168,87,0.8795362710952759
1612183140.6316113,88,0.8863407373428345
1612183141.908224,89,0.8954132795333862
1612183143.169073,90,0.8876007795333862
1612183144.458414,91,0.8863407373428345
1612183145.765692,92,0.8863407373428345
1612183147.0229812,93,0.9082661271095276
1612183148.3221505,94,0.8870967626571655
1612183149.5762517,95,0.8921371102333069
1612183150.86426,96,0.8933971524238586
1612183152.1092494,97,0.9095262289047241
1612183153.3921456,98,0.9029737710952759
1612183154.6565764,99,0.8936492204666138
1612183155.9539602,100,0.9115423560142517
1612183157.2446089,101,0.9231351017951965
1612183158.5438073,102,0.921875
1612183159.8150318,103,0.9097782373428345
1612183161.0543227,104,0.9178427457809448
1612183162.3645809,105,0.9221270084381104
1612183163.712218,106,0.9193548560142517
1612183164.9863818,107,0.9243951439857483
1612183166.2813585,108,0.914818525314331
1612183167.5803335,109,0.9236391186714172
1612183168.8348238,110,0.9324596524238586
1612183170.2149837,111,0.9299395084381104
1612183171.4913116,112,0.9178427457809448
1612183172.759572,113,0.9231351017951965
1612183174.059119,114,0.9274193644523621
1612183175.3307679,115,0.9306955933570862
1612183176.6247356,116,0.9415322542190552
1612183177.8249528,117,0.9412802457809448
1612183179.078515,118,0.9364919066429138
1612183180.3091514,119,0.9375
1612183181.5821424,120,0.9364919066429138
1612183182.8756373,121,0.9352318644523621
1612183184.1767507,122,0.9463205933570862
1612183185.4058228,123,0.9518648982048035
1612183186.7256317,124,0.953881025314331
1612183188.009899,125,0.9410282373428345
1612183189.298027,126,0.9432963728904724
1612183190.5918288,127,0.9495967626571655
1612183191.852312,128,0.9490927457809448
1612183193.1124697,129,0.9501007795333862
1612183194.4335043,130,0.9553931355476379
1612183195.7894256,131,0.9586693644523621
1612183197.0655491,132,0.9488407373428345
1612183198.3221793,133,0.9564012289047241
1612183199.6017318,134,0.9654737710952759
1612183200.980544,135,0.9558971524238586
1612183202.3379033,136,0.9465726017951965
1612183203.6990414,137,0.9581653475761414
1612183205.0130427,138,0.9606854915618896
1612183206.3145728,139,0.9639617204666138
1612183207.6117642,140,0.9576612710952759
1612183208.9377933,141,0.9576612710952759
1612183210.208208,142,0.9669858813285828
1612183211.508216,143,0.9662298560142517
1612183212.8073068,144,0.9715221524238586
1612183214.0800662,145,0.9609375
1612183215.4508858,146,0.9569052457809448
1612183216.7137609,147,0.9609375
1612183218.047688,148,0.9571572542190552
1612183219.3316016,149,0.9682459831237793
1612183220.6113403,150,0.96875
1612183221.8593433,151,0.9705141186714172
1612183223.077527,152,0.9611895084381104
1612183224.3853545,153,0.9654737710952759
1612183225.6954737,154,0.9770665168762207
1612183226.9599628,155,0.9639617204666138
1612183228.247987,156,0.9720262289047241
1612183229.525287,157,0.9702621102333069
1612183230.872498,158,0.9722782373428345
1612183232.216462,159,0.9732862710952759
1612183233.5041022,160,0.9805947542190552
1612183234.799387,161,0.9841229915618896
1612183236.1083174,162,0.9725302457809448
1612183237.3643684,163,0.9637096524238586
1612183238.6577678,164,0.9755544066429138
1612183239.964787,165,0.9770665168762207
1612183241.2714777,166,0.984375
1612183242.5749674,167,0.9853830933570862
1612183243.848062,168,0.9732862710952759
1612183245.1404774,169,0.9788306355476379
1612183246.3869402,170,0.977318525314331
1612183247.6447067,171,0.9805947542190552
1612183248.946809,172,0.9788306355476379
1612183250.2039378,173,0.9831148982048035
1612183251.490944,174,0.9846270084381104
1612183252.786921,175,0.9818548560142517
1612183254.0583458,176,0.9853830933570862
1612183255.2976944,177,0.9775705933570862
1612183256.5675282,178,0.9778226017951965
1612183257.8523753,179,0.9853830933570862
1612183259.1085012,180,0.9856351017951965
1612183260.379064,181,0.9904233813285828
1612183261.6565812,182,0.9831148982048035
1612183262.9260767,183,0.977318525314331
1612183264.2085233,184,0.9828628897666931
1612183265.4283595,185,0.9826108813285828
1612183266.7017436,186,0.9899193644523621
1612183267.9543536,187,0.9833669066429138
1612183269.3236203,188,0.9805947542190552
1612183270.6619468,189,0.9858871102333069
1612183271.9382439,190,0.9821068644523621
1612183273.266198,191,0.9833669066429138
1612183274.501726,192,0.9780746102333069
1612183275.7742472,193,0.9740423560142517
1612183277.009609,194,0.9810987710952759
1612183278.3443391,195,0.9816028475761414
1612183279.5968366,196,0.9755544066429138
1612183280.8733141,197,0.9871471524238586
1612183282.23519,198,0.9899193644523621
1612183283.5043023,199,0.9866431355476379
1612183284.7601004,200,0.9863911271095276
1612183286.0345495,201,0.9863911271095276
1612183287.2914467,202,0.983618974685669
1612183288.561733,203,0.9798387289047241
1612183289.9336555,204,0.9775705933570862
1612183291.2155795,205,0.9770665168762207
1612183292.4557412,206,0.9810987710952759
1612183293.8235946,207,0.985131025314331
1612183295.164775,208,0.9856351017951965
1612183296.483599,209,0.9921875
1612183297.7290568,210,0.9873992204666138
1612183299.0234325,211,0.9810987710952759
1612183300.2885165,212,0.9763104915618896
1612183301.6639032,213,0.9853830933570862
1612183302.9799376,214,0.9889112710952759
1612183304.275545,215,0.9856351017951965
1612183305.6417093,216,0.9899193644523621
1612183306.8842132,217,0.9891632795333862
1612183308.1590962,218,0.9899193644523621
1612183309.5497983,219,0.9866431355476379
1612183310.798289,220,0.992943525314331
1612183312.085783,221,0.9866431355476379
1612183313.370843,222,0.9886592626571655
1612183314.6313791,223,0.9889112710952759
1612183315.9760902,224,0.9816028475761414
1612183317.2032504,225,0.984375
1612183318.483407,226,0.9861391186714172
1612183319.81241,227,0.9926915168762207
1612183321.0950775,228,0.9891632795333862
1612183322.335299,229,0.9896673560142517
1612183323.5891035,230,0.9942036271095276
1612183324.9336483,231,0.9959677457809448
1612183326.2094226,232,0.9926915168762207
1612183327.5556152,233,0.9957157373428345
1612183328.8586085,234,0.9919354915618896
1612183330.1112807,235,0.9876512289047241
1612183331.347912,236,0.9863911271095276
1612183332.6350415,237,0.991431474685669
1612183333.9450698,238,0.9881552457809448
1612183335.2769685,239,0.9934476017951965
1612183336.608366,240,0.9947076439857483
1612183337.8960636,241,0.9906753897666931
1612183339.222582,242,0.9894153475761414
1612183340.574628,243,0.9944556355476379
1612183341.8380923,244,0.9944556355476379
1612183343.090781,245,0.9889112710952759
1612183344.408593,246,0.9884072542190552
1612183345.6197176,247,0.9942036271095276
1612183346.9350746,248,0.9972278475761414
1612183348.3039289,249,0.9964717626571655
1612183349.6578918,250,0.9972278475761414
1612183351.0501873,251,0.9924395084381104
1612183352.3470516,252,0.9861391186714172
1612183353.7443562,253,0.9909273982048035
1612183355.0137615,254,0.9886592626571655
1612183356.3167293,255,0.9886592626571655
1612183357.6803167,256,0.9906753897666931
1612183358.9716475,257,0.9952117204666138
1612183360.2517936,258,0.9942036271095276
1612183361.5021074,259,0.9934476017951965
1612183362.84795,260,0.9901713728904724
1612183364.1087961,261,0.9942036271095276
1612183365.3908944,262,0.9947076439857483
1612183366.6600804,263,0.9896673560142517
1612183367.9730992,264,0.9936996102333069
1612183369.3107388,265,0.9894153475761414
1612183370.655032,266,0.992943525314331
1612183372.0074875,267,0.9909273982048035
1612183373.322533,268,0.9947076439857483
1612183374.579501,269,0.9942036271095276
1612183375.8693361,270,0.9954637289047241
1612183377.2198033,271,0.9949596524238586
1612183378.565493,272,0.9919354915618896
1612183379.8223774,273,0.991431474685669
1612183381.1198292,274,0.9904233813285828
1612183382.341863,275,0.9959677457809448
1612183383.5617065,276,0.9962197542190552
1612183384.8367631,277,0.9967237710952759
1612183386.1316235,278,0.9894153475761414
1612183387.3829997,279,0.9904233813285828
1612183388.6968386,280,0.9889112710952759
1612183390.0007167,281,0.9959677457809448
1612183391.2957776,282,0.9954637289047241
1612183392.6292562,283,0.9934476017951965
1612183393.865842,284,0.9962197542190552
1612183395.154014,285,0.9954637289047241
1612183396.4204586,286,0.9959677457809448
1612183397.7469966,287,0.9967237710952759
1612183399.0205126,288,0.9964717626571655
1612183400.2743313,289,0.9977318644523621
1612183401.5259058,290,0.9969757795333862
1612183402.810239,291,0.9939516186714172
1612183404.1489787,292,0.9886592626571655
1612183405.4701688,293,0.9959677457809448
1612183406.8364933,294,0.9947076439857483
1612183408.135756,295,0.9967237710952759
1612183409.4078753,296,0.9969757795333862
1612183410.7211773,297,0.9977318644523621
1612183411.981824,298,0.9972278475761414
1612183413.2616131,299,0.9967237710952759
1612183414.521339,300,0.9954637289047241
1612183415.9556553,301,0.9858871102333069
1612183417.332166,302,0.9954637289047241
1612183418.6345897,303,0.9957157373428345
1612183419.8656483,304,0.9944556355476379
1612183421.1586735,305,0.9942036271095276
1612183422.3949711,306,0.9974798560142517
1612183423.687489,307,0.9964717626571655
1612183424.9541545,308,0.9987398982048035
1612183426.2814984,309,0.9977318644523621
1612183427.6304705,310,0.9977318644523621
1612183428.903722,311,0.9952117204666138
1612183430.201198,312,0.9947076439857483
1612183431.4937837,313,0.9972278475761414
1612183432.8036728,314,0.9982358813285828
1612183434.1588478,315,0.9972278475761414
1612183435.40615,316,0.9926915168762207
1612183436.6852403,317,0.9947076439857483
1612183437.987592,318,0.9967237710952759
1612183439.272506,319,0.9962197542190552
1612183440.5499425,320,0.9949596524238586
1612183441.8467937,321,0.9957157373428345
1612183443.1034844,322,0.9984878897666931
1612183444.3563745,323,0.9989919066429138
1612183445.6656132,324,0.9969757795333862
1612183447.072029,325,0.999243974685669
1612183448.3517313,326,0.9919354915618896
1612183449.6388035,327,0.9972278475761414
1612183450.8989723,328,0.9964717626571655
1612183452.1378303,329,0.9964717626571655
1612183453.406704,330,0.9972278475761414
1612183454.67567,331,0.9982358813285828
1612183455.9473646,332,0.9972278475761414
1612183457.2386482,333,0.9984878897666931
1612183458.571947,334,0.9964717626571655
1612183459.8351262,335,0.9962197542190552
1612183461.1577485,336,0.9984878897666931
1612183462.433745,337,0.999243974685669
1612183463.730397,338,0.999243974685669
1612183464.997902,339,0.9989919066429138
1612183466.232258,340,0.9972278475761414
1612183467.489675,341,0.9984878897666931
1612183468.826963,342,0.9994959831237793
1612183470.1214142,343,0.9997479915618896
1612183471.4160945,344,0.9987398982048035
1612183472.6807895,345,0.9979838728904724
1612183473.9074335,346,0.9982358813285828
1612183475.2236931,347,0.9979838728904724
1612183476.5946484,348,0.9987398982048035
1612183477.8492916,349,0.9957157373428345
1612183479.0920594,350,0.9982358813285828
1612183480.4182959,351,0.9987398982048035
1612183481.754409,352,0.9989919066429138
1612183483.0219696,353,0.9979838728904724
1612183484.332799,354,0.9947076439857483
1612183485.5829053,355,0.9974798560142517
1612183486.8562324,356,0.9989919066429138
1612183488.1369598,357,0.9954637289047241
1612183489.4444017,358,0.9947076439857483
1612183490.6881602,359,0.9969757795333862
1612183491.9827216,360,0.9974798560142517
1612183493.3442738,361,0.9982358813285828
1612183494.610775,362,0.9974798560142517
1612183495.8870811,363,0.9939516186714172
1612183497.1567824,364,0.9957157373428345
1612183498.4572499,365,0.9972278475761414
1612183499.7765942,366,0.9954637289047241
1612183501.049643,367,0.9989919066429138
1612183502.351622,368,0.9957157373428345
1612183503.6034389,369,0.9969757795333862
1612183504.9342098,370,0.9977318644523621
1612183506.2008047,371,0.9989919066429138
1612183507.4770472,372,0.992943525314331
1612183508.7305586,373,0.9916834831237793
1612183509.9777932,374,0.9934476017951965
1612183511.28481,375,0.9954637289047241
1612183512.6098955,376,0.9969757795333862
1612183513.8348916,377,0.9982358813285828
1612183515.08268,378,0.9962197542190552
1612183516.360419,379,0.9982358813285828
1612183517.6149824,380,0.9967237710952759
1612183518.8840957,381,0.9969757795333862
1612183520.143339,382,0.9989919066429138
1612183521.3676903,383,0.9969757795333862
1612183522.6340232,384,0.9987398982048035
1612183523.8906271,385,0.9977318644523621
1612183525.2375975,386,0.9967237710952759
1612183526.566646,387,0.9957157373428345
1612183527.8411832,388,0.9957157373428345
1612183529.1283512,389,0.9972278475761414
1612183530.3726258,390,0.9962197542190552
1612183531.7234726,391,0.9952117204666138
1612183533.0690594,392,0.992943525314331
1612183534.3558717,393,0.9974798560142517
1612183535.6675942,394,0.9979838728904724
1612183536.9193866,395,0.9972278475761414
1612183538.148039,396,0.9964717626571655
1612183539.4562213,397,0.9972278475761414
1612183540.7390153,398,0.9972278475761414
1612183541.9756274,399,0.9982358813285828
1612183543.2698321,400,0.9947076439857483
1612183544.5288746,401,0.9964717626571655
1612183545.8110282,402,0.9926915168762207
1612183547.0842025,403,0.9957157373428345
1612183548.3356028,404,0.9959677457809448
1612183549.6122737,405,0.9942036271095276
1612183550.89113,406,0.9939516186714172
1612183552.239337,407,0.9984878897666931
1612183553.5428858,408,0.9974798560142517
1612183554.8671665,409,0.9944556355476379
1612183556.1403284,410,0.9952117204666138
1612183557.4762614,411,0.9982358813285828
1612183558.7650342,412,0.9944556355476379
1612183560.0981555,413,0.9944556355476379
1612183561.380468,414,0.9954637289047241
1612183562.6806169,415,0.9974798560142517
1612183563.9581642,416,0.9942036271095276
1612183565.2323017,417,0.9984878897666931
1612183566.4816046,418,0.9939516186714172
1612183567.727778,419,0.9967237710952759
1612183569.0487342,420,0.9972278475761414
1612183570.3575058,421,0.9977318644523621
1612183571.6794443,422,0.9987398982048035
1612183572.9933357,423,0.9954637289047241
1612183574.3325067,424,0.9987398982048035
1612183575.639441,425,0.9977318644523621
1612183576.9389787,426,0.9982358813285828
1612183578.238388,427,0.9987398982048035
1612183579.525381,428,0.9989919066429138
1612183580.8656385,429,0.9994959831237793
1612183582.1582518,430,0.9987398982048035
1612183583.4893782,431,0.9967237710952759
1612183584.7061872,432,0.9979838728904724
1612183586.0118756,433,0.9989919066429138
1612183587.297271,434,0.9989919066429138
1612183588.6265817,435,0.9954637289047241
1612183589.9317868,436,0.9972278475761414
1612183591.3164558,437,0.9964717626571655
1612183592.6103036,438,0.9974798560142517
1612183593.8337193,439,0.9984878897666931
1612183595.101763,440,0.9984878897666931
1612183596.4247456,441,0.9984878897666931
1612183597.711678,442,0.9964717626571655
1612183599.0894296,443,0.9977318644523621
1612183600.387742,444,0.9906753897666931
1612183601.6746762,445,0.9957157373428345
1612183603.0136466,446,0.9967237710952759
1612183604.3542156,447,0.9962197542190552
1612183605.6599407,448,0.9972278475761414
1612183606.894115,449,0.9977318644523621
1612183608.179301,450,0.9942036271095276
1612183609.4964736,451,0.992943525314331
1612183610.786623,452,0.9987398982048035
1612183612.083196,453,0.9979838728904724
1612183613.336895,454,0.9984878897666931
1612183614.6725163,455,0.9967237710952759
1612183615.9259515,456,0.9964717626571655
1612183617.2083704,457,0.9969757795333862
1612183618.5560725,458,0.9962197542190552
1612183619.818631,459,0.9972278475761414
1612183621.1163135,460,0.9974798560142517
1612183622.4082506,461,0.9974798560142517
1612183623.7288427,462,0.999243974685669
1612183625.0025342,463,0.9954637289047241
1612183626.258483,464,0.9949596524238586
1612183627.5423295,465,0.9984878897666931
1612183628.8457675,466,0.9984878897666931
1612183630.157636,467,0.9967237710952759
1612183631.4130752,468,0.9949596524238586
1612183632.7193544,469,0.9974798560142517
1612183633.987059,470,0.9984878897666931
1612183635.2189233,471,0.9974798560142517
1612183636.5678751,472,0.9977318644523621
1612183637.8638098,473,0.9987398982048035
1612183639.166123,474,0.9987398982048035
1612183640.4240444,475,0.9984878897666931
1612183641.704827,476,0.9972278475761414
1612183642.962737,477,0.999243974685669
1612183644.2047043,478,0.9982358813285828
1612183645.4683466,479,0.9994959831237793
1612183646.7320714,480,0.9997479915618896
1612183648.0212896,481,0.9994959831237793
1612183649.3978317,482,0.9989919066429138
1612183650.6675131,483,1.0


==> line_analysis/figure_data/figure1/train_acc00_0,05.csv <==
Wall time,Step,Value
1613136400.658608,1,0.20791330933570862
1613136401.6999454,2,0.29032257199287415
1613136402.9784465,3,0.3203125
1613136404.2668433,4,0.34375
1613136405.601365,5,0.38457661867141724
1613136406.918992,6,0.4052419364452362
1613136408.1610816,7,0.4115423262119293
1613136409.4453382,8,0.43523186445236206
1613136410.7573743,9,0.45186492800712585
1613136412.0454888,10,0.4546371102333069
1613136413.333057,11,0.4725302457809448
1613136414.6190796,12,0.48261088132858276
1613136415.9271414,13,0.4947076737880707
1613136417.244162,14,0.4962197542190552
1613136418.5970857,15,0.5010080933570862
1613136419.8973818,16,0.5100806355476379
1613136421.2006385,17,0.5133568644523621
1613136422.469353,18,0.5274697542190552
1613136423.858323,19,0.5294858813285828
1613136425.1904266,20,0.5405746102333069
1613136426.5355895,21,0.5569556355476379
1613136427.870763,22,0.563256025314331
1613136429.1442676,23,0.5556955933570862
1613136430.4069822,24,0.5766128897666931
1613136431.7099998,25,0.5730846524238586
1613136433.033293,26,0.5962701439857483
1613136434.3453667,27,0.5897177457809448
1613136435.6209247,28,0.6108871102333069
1613136436.9150643,29,0.6055947542190552
1613136438.2044094,30,0.6106351017951965
1613136439.5645826,31,0.6111391186714172
1613136440.9095023,32,0.6207157373428345
1613136442.2099264,33,0.6388608813285828
1613136443.5048587,34,0.6282762289047241
1613136444.838752,35,0.6436492204666138
1613136446.1573663,36,0.6378528475761414
1613136447.5054083,37,0.6602822542190552
1613136448.8212838,38,0.6582661271095276
1613136450.1422124,39,0.663306474685669
1613136451.4735544,40,0.6751512289047241
1613136452.7404368,41,0.6766632795333862
1613136454.0243511,42,0.6864919066429138
1613136455.3639002,43,0.6764112710952759
1613136456.6596582,44,0.6837197542190552
1613136458.0426273,45,0.7001007795333862
1613136459.3405592,46,0.6872479915618896
1613136460.5794346,47,0.6990927457809448
1613136461.888598,48,0.7056451439857483
1613136463.1731575,49,0.7121976017951965
1613136464.4774513,50,0.7056451439857483
1613136465.789604,51,0.7162298560142517
1613136467.083443,52,0.7202621102333069
1613136468.3757656,53,0.7172378897666931
1613136469.669694,54,0.719506025314331
1613136470.9919488,55,0.7250503897666931
1613136472.3161013,56,0.734375
1613136473.653088,57,0.7288306355476379
1613136474.9548998,58,0.7321068644523621
1613136476.327485,59,0.7361391186714172
1613136477.589512,60,0.7346270084381104
1613136478.8944874,61,0.7472278475761414
1613136480.193686,62,0.7610887289047241
1613136481.4747393,63,0.7371471524238586
1613136482.7727618,64,0.7472278475761414
1613136484.0500371,65,0.7605846524238586
1613136485.3658924,66,0.7580645084381104
1613136486.6368103,67,0.7575604915618896
1613136488.001894,68,0.7744455933570862
1613136489.370831,69,0.7709173560142517
1613136490.7013915,70,0.7636088728904724
1613136492.0188668,71,0.7653729915618896
1613136493.3605003,72,0.7817540168762207
1613136494.6968994,73,0.7757056355476379
1613136496.0270615,74,0.7870463728904724
1613136497.3607645,75,0.7774697542190552
1613136498.66744,76,0.7855342626571655
1613136499.9701014,77,0.7963709831237793
1613136501.2871878,78,0.7895665168762207
1613136502.569328,79,0.7900705933570862
1613136503.8265164,80,0.7797378897666931
1613136505.1353335,81,0.8036794066429138
1613136506.4464908,82,0.8024193644523621
1613136507.7779524,83,0.7963709831237793
1613136509.1019938,84,0.7981351017951965
1613136510.434853,85,0.8119959831237793
1613136511.7520187,86,0.8094757795333862
1613136513.0829165,87,0.803931474685669
1613136514.4332414,88,0.8235887289047241
1613136515.7221518,89,0.8130040168762207
1613136516.9915934,90,0.8188003897666931
1613136518.2740216,91,0.8152721524238586
1613136519.6188898,92,0.8238407373428345
1613136520.9028418,93,0.8432459831237793
1613136522.1924763,94,0.8311492204666138
1613136523.550371,95,0.821068525314331
1613136524.8348176,96,0.8409778475761414
1613136526.2090151,97,0.8276209831237793
1613136527.4822078,98,0.8392137289047241
1613136528.8368974,99,0.8397177457809448
1613136530.1237903,100,0.8412298560142517
1613136531.4381533,101,0.8399697542190552
1613136532.7692947,102,0.860131025314331
1613136534.076215,103,0.8492943644523621
1613136535.4264743,104,0.8530746102333069
1613136536.819824,105,0.8548387289047241
1613136538.1159391,106,0.8629032373428345
1613136539.4213052,107,0.8528226017951965
1613136540.766773,108,0.8623992204666138
1613136542.0915532,109,0.8661794066429138
1613136543.5126915,110,0.8654233813285828
1613136544.8427737,111,0.8666834831237793
1613136546.194249,112,0.8644153475761414
1613136547.5631785,113,0.8583669066429138
1613136548.8983474,114,0.8659273982048035
1613136550.2344425,115,0.8712197542190552
1613136551.531455,116,0.8785282373428345
1613136552.8184273,117,0.8790322542190552
1613136554.1095812,118,0.8770161271095276
1613136555.3851402,119,0.8724798560142517
1613136556.6791975,120,0.8752520084381104
1613136557.9783075,121,0.8785282373428345
1613136559.2419639,122,0.8830645084381104
1613136560.5420713,123,0.890625
1613136561.8358743,124,0.8893648982048035
1613136563.1500456,125,0.8843246102333069
1613136564.45918,126,0.8853326439857483
1613136565.7775352,127,0.8936492204666138
1613136567.0789647,128,0.8825604915618896
1613136568.3988833,129,0.8971773982048035
1613136569.7097855,130,0.9042338728904724
1613136570.9986079,131,0.8876007795333862
1613136572.3185163,132,0.8949092626571655
1613136573.6490383,133,0.8981854915618896
1613136575.0019295,134,0.905493974685669
1613136576.2825692,135,0.8966733813285828
1613136577.5687482,136,0.8944052457809448
1613136578.8663895,137,0.9072580933570862
1613136580.2008476,138,0.913306474685669
1613136581.5220754,139,0.8979334831237793
1613136582.7817416,140,0.9155746102333069
1613136584.0887146,141,0.9201108813285828
1613136585.4122345,142,0.921875
1613136586.7822027,143,0.90625
1613136588.0763772,144,0.9155746102333069
1613136589.4042695,145,0.9183467626571655
1613136590.7909603,146,0.9175907373428345
1613136592.078894,147,0.9236391186714172
1613136593.4870834,148,0.9180947542190552
1613136594.8579063,149,0.930443525314331
1613136596.1911664,150,0.9296875
1613136597.5068784,151,0.9216229915618896
1613136598.817561,152,0.9238911271095276
1613136600.106075,153,0.9223790168762207
1613136601.4074638,154,0.9347278475761414
1613136602.721359,155,0.9286794066429138
1613136604.0185728,156,0.9342237710952759
1613136605.32187,157,0.9251512289047241
1613136606.6763265,158,0.9332157373428345
1613136608.0284855,159,0.9339717626571655
1613136609.374452,160,0.9377520084381104
1613136610.6892095,161,0.9375
1613136611.993882,162,0.9339717626571655
1613136613.3135805,163,0.9475806355476379
1613136614.5936904,164,0.9387601017951965
1613136615.8747704,165,0.9397681355476379
1613136617.2069948,166,0.9483367204666138
1613136618.5430295,167,0.9364919066429138
1613136619.9018233,168,0.9478326439857483
1613136621.2246728,169,0.9518648982048035
1613136622.6006415,170,0.9624496102333069
1613136623.94246,171,0.9556451439857483
1613136625.2914793,172,0.9410282373428345
1613136626.575657,173,0.9465726017951965
1613136627.9672284,174,0.9528729915618896
1613136629.3256524,175,0.9485887289047241
1613136630.6588151,176,0.9395161271095276
1613136632.0177047,177,0.9490927457809448
1613136633.2719154,178,0.9498487710952759
1613136634.5616238,179,0.9536290168762207
1613136635.8446553,180,0.9536290168762207
1613136637.14096,181,0.9609375
1613136638.4643958,182,0.9594253897666931
1613136639.7474363,183,0.9569052457809448
1613136641.0404227,184,0.9483367204666138
1613136642.3644574,185,0.9455645084381104
1613136643.7251673,186,0.9596773982048035
1613136645.021136,187,0.9569052457809448
1613136646.3360956,188,0.9581653475761414
1613136647.6156776,189,0.9614415168762207
1613136648.968056,190,0.9652217626571655
1613136650.2400153,191,0.9556451439857483
1613136651.5731437,192,0.9541330933570862
1613136652.8576872,193,0.961693525314331
1613136654.1588044,194,0.9682459831237793
1613136655.5204506,195,0.9621976017951965
1613136656.8400497,196,0.9506048560142517
1613136658.1516593,197,0.9639617204666138
1613136659.440187,198,0.9768145084381104
1613136660.7122183,199,0.9707661271095276
1613136662.1174812,200,0.9715221524238586
1613136663.488623,201,0.967993974685669
1613136664.7813704,202,0.9727822542190552
1613136666.0764542,203,0.9700101017951965
1613136667.362675,204,0.9795867204666138
1613136668.6729038,205,0.9727822542190552
1613136669.9816241,206,0.9707661271095276
1613136671.2577965,207,0.9740423560142517
1613136672.5859604,208,0.9682459831237793
1613136673.8601658,209,0.967993974685669
1613136675.1597798,210,0.9561492204666138
1613136676.483412,211,0.9747983813285828
1613136677.7726564,212,0.9732862710952759
1613136679.0666602,213,0.9750503897666931
1613136680.3594012,214,0.9768145084381104
1613136681.6500962,215,0.9659778475761414
1613136682.9861093,216,0.9768145084381104
1613136684.3320997,217,0.9715221524238586
1613136685.625967,218,0.9730342626571655
1613136686.9431949,219,0.9790826439857483
1613136688.2726974,220,0.9697580933570862
1613136689.639246,221,0.9745463728904724
1613136690.9715924,222,0.9788306355476379
1613136692.25758,223,0.9813507795333862
1613136693.5019054,224,0.9763104915618896
1613136694.7663312,225,0.9644657373428345
1613136696.108638,226,0.9697580933570862
1613136697.3941958,227,0.977318525314331
1613136698.7548296,228,0.9715221524238586
1613136700.0317924,229,0.9682459831237793
1613136701.4750803,230,0.9770665168762207
1613136702.8556206,231,0.9808467626571655
1613136704.1636698,232,0.983618974685669
1613136705.4544506,233,0.9816028475761414
1613136706.797197,234,0.9823588728904724
1613136708.1400673,235,0.9813507795333862
1613136709.4391837,236,0.9853830933570862
1613136710.7848017,237,0.984375
1613136712.150395,238,0.9868951439857483
1613136713.46603,239,0.983618974685669
1613136714.7714307,240,0.9790826439857483
1613136716.0682144,241,0.9889112710952759
1613136717.433441,242,0.9770665168762207
1613136718.7383995,243,0.9828628897666931
1613136720.0072205,244,0.9788306355476379
1613136721.3286824,245,0.9742943644523621
1613136722.6640935,246,0.9725302457809448
1613136723.9660006,247,0.9765625
1613136725.2140987,248,0.9808467626571655
1613136726.5576227,249,0.9821068644523621
1613136727.8901272,250,0.9871471524238586
1613136729.1610274,251,0.9793346524238586
1613136730.5469048,252,0.9813507795333862
1613136731.8224907,253,0.9788306355476379
1613136733.1083508,254,0.9808467626571655
1613136734.3786585,255,0.984375
1613136735.7239442,256,0.9828628897666931
1613136737.0743182,257,0.9868951439857483
1613136738.4168246,258,0.9886592626571655
1613136739.7839947,259,0.9838709831237793
1613136741.1023624,260,0.9810987710952759
1613136742.4324298,261,0.9858871102333069
1613136743.7295523,262,0.9879032373428345
1613136745.0679646,263,0.9901713728904724
1613136746.383637,264,0.9894153475761414
1613136747.712688,265,0.9846270084381104
1613136749.0299466,266,0.9858871102333069
1613136750.3598187,267,0.9899193644523621
1613136751.6442685,268,0.9800907373428345
1613136752.9099793,269,0.9906753897666931
1613136754.2212744,270,0.9838709831237793
1613136755.5675569,271,0.9879032373428345
1613136756.9041064,272,0.9735382795333862
1613136758.194889,273,0.985131025314331
1613136759.4912155,274,0.9790826439857483
1613136760.8028212,275,0.9868951439857483
1613136762.123125,276,0.9901713728904724
1613136763.4890952,277,0.9863911271095276
1613136764.7502043,278,0.9856351017951965
1613136766.0202045,279,0.9884072542190552
1613136767.3334434,280,0.9873992204666138
1613136768.6720302,281,0.9906753897666931
1613136770.000222,282,0.9944556355476379
1613136771.3147023,283,0.9949596524238586
1613136772.6708646,284,0.9899193644523621
1613136774.0330644,285,0.9942036271095276
1613136775.3797774,286,0.9944556355476379
1613136776.670221,287,0.9942036271095276
1613136777.9523056,288,0.9856351017951965
1613136779.3261874,289,0.9896673560142517
1613136780.6902661,290,0.9926915168762207
1613136781.9999936,291,0.991431474685669
1613136783.3450186,292,0.9868951439857483
1613136784.611764,293,0.9906753897666931
1613136785.9028053,294,0.9853830933570862
1613136787.1450295,295,0.9861391186714172
1613136788.4738033,296,0.9838709831237793
1613136789.7359211,297,0.9896673560142517
1613136791.1168795,298,0.9904233813285828
1613136792.4658628,299,0.9861391186714172
1613136793.7762282,300,0.9876512289047241
1613136795.103766,301,0.9947076439857483
1613136796.5141037,302,0.9924395084381104
1613136797.8505933,303,0.9936996102333069
1613136799.1536365,304,0.9896673560142517
1613136800.493701,305,0.9924395084381104
1613136801.8142574,306,0.9894153475761414
1613136803.1314926,307,0.9947076439857483
1613136804.460389,308,0.992943525314331
1613136805.7612123,309,0.9911794066429138
1613136807.107629,310,0.9906753897666931
1613136808.4819376,311,0.9826108813285828
1613136809.767057,312,0.9906753897666931
1613136811.124124,313,0.9896673560142517
1613136812.404472,314,0.9921875
1613136813.7282758,315,0.9924395084381104
1613136815.031018,316,0.9931955933570862
1613136816.360996,317,0.992943525314331
1613136817.6497834,318,0.9924395084381104
1613136818.947435,319,0.9926915168762207
1613136820.2295377,320,0.9936996102333069
1613136821.6302283,321,0.9947076439857483
1613136822.9238343,322,0.9942036271095276


==> line_analysis/figure_data/figure1/train_acc09.csv <==
Wall time,Step,Value
1612184858.2282515,1,0.19934475421905518
1612184859.3055205,2,0.2905746102333069
1612184860.738747,3,0.3719758093357086
1612184862.225537,4,0.39516130089759827
1612184863.6528866,5,0.42792338132858276
1612184865.0543268,6,0.44354838132858276
1612184866.4736621,7,0.4942036271095276
1612184867.8331501,8,0.48311492800712585
1612184869.1998782,9,0.5178931355476379
1612184870.5236716,10,0.547631025314331
1612184871.9150608,11,0.5814012289047241
1612184873.22021,12,0.600806474685669
1612184874.606248,13,0.6040826439857483
1612184876.0000644,14,0.6156753897666931
1612184877.3333693,15,0.6267641186714172
1612184878.7019844,16,0.6534778475761414
1612184880.055826,17,0.6620463728904724
1612184881.4657226,18,0.6680947542190552
1612184882.879946,19,0.6746471524238586
1612184884.2170815,20,0.6912802457809448
1612184885.6973088,21,0.696068525314331
1612184887.0096169,22,0.7106854915618896
1612184888.4163723,23,0.7154737710952759
1612184889.8187609,24,0.7212701439857483
1612184891.2310505,25,0.7268145084381104
1612184892.5900762,26,0.7379032373428345
1612184893.9293575,27,0.7573084831237793
1612184895.2545204,28,0.7540322542190552
1612184896.6383917,29,0.7721773982048035
1612184897.9667258,30,0.7802419066429138
1612184899.3111799,31,0.7699092626571655
1612184900.6691027,32,0.7862903475761414
1612184902.070332,33,0.7953628897666931
1612184903.492669,34,0.7935987710952759
1612184904.9122841,35,0.7946068644523621
1612184906.1825168,36,0.8019153475761414
1612184907.5497503,37,0.8140121102333069
1612184908.908367,38,0.8034273982048035
1612184910.269062,39,0.8208165168762207
1612184911.5874116,40,0.828881025314331
1612184912.9469535,41,0.8389617204666138
1612184914.2359776,42,0.8472782373428345
1612184915.5645788,43,0.8472782373428345
1612184916.8732576,44,0.8515625
1612184918.267222,45,0.8538306355476379
1612184919.641267,46,0.8558467626571655
1612184921.047215,47,0.8629032373428345
1612184922.4699218,48,0.8681955933570862
1612184923.8934932,49,0.8868447542190552
1612184925.2932203,50,0.8704637289047241
1612184926.7571738,51,0.867943525314331
1612184928.1555862,52,0.8883568644523621
1612184929.5809913,53,0.8737398982048035
1612184930.9704168,54,0.8674395084381104
1612184932.3787773,55,0.8830645084381104
1612184933.8057363,56,0.8933971524238586
1612184935.2003028,57,0.9082661271095276
1612184936.6141634,58,0.9122983813285828
1612184938.0294194,59,0.9075101017951965
1612184939.409206,60,0.9019657373428345
1612184940.7669547,61,0.9090221524238586
1612184942.1947598,62,0.9221270084381104
1612184943.503093,63,0.9256552457809448
1612184944.9153817,64,0.9185987710952759
1612184946.3238003,65,0.9024697542190552
1612184947.6865337,66,0.9264112710952759
1612184949.0637507,67,0.9286794066429138
1612184950.4167595,68,0.9296875
1612184951.7249358,69,0.921875
1612184953.0956368,70,0.9349798560142517
1612184954.4966023,71,0.9390121102333069
1612184955.8943021,72,0.9344757795333862
1612184957.2743073,73,0.9407762289047241
1612184958.6159298,74,0.9311996102333069
1612184959.958514,75,0.9359878897666931
1612184961.3296697,76,0.9317036271095276
1612184962.7337532,77,0.9450604915618896
1612184964.165809,78,0.9516128897666931
1612184965.5418208,79,0.9498487710952759
1612184966.9786062,80,0.9432963728904724
1612184968.307676,81,0.9528729915618896
1612184969.6770396,82,0.953881025314331
1612184971.020846,83,0.9438003897666931
1612184972.3693192,84,0.9513608813285828
1612184973.7270741,85,0.946068525314331
1612184975.0730808,86,0.9473286271095276
1612184976.3927026,87,0.9642137289047241
1612184977.8004937,88,0.967993974685669
1612184979.1173866,89,0.9574092626571655
1612184980.5010238,90,0.953881025314331
1612184981.8840966,91,0.9619455933570862
1612184983.2968717,92,0.9614415168762207
1612184984.7479596,93,0.9611895084381104
1612184986.120349,94,0.9644657373428345
1612184987.4700127,95,0.9632056355476379
1612184988.9456618,96,0.9584173560142517
1612184990.265163,97,0.9606854915618896
1612184991.6313055,98,0.9664818644523621
1612184993.0033462,99,0.9619455933570862
1612184994.3621106,100,0.9551411271095276
1612184995.7500887,101,0.9637096524238586
1612184997.1327915,102,0.9690020084381104
1612184998.4948947,103,0.9657257795333862
1612184999.8834696,104,0.977318525314331
1612185001.2511847,105,0.9735382795333862
1612185002.6384594,106,0.9737903475761414
1612185003.9744773,107,0.9682459831237793
1612185005.4115174,108,0.9742943644523621
1612185006.7411528,109,0.9737903475761414
1612185008.121817,110,0.9727822542190552
1612185009.5285516,111,0.9720262289047241
1612185010.8996668,112,0.9740423560142517
1612185012.2217607,113,0.9705141186714172
1612185013.624102,114,0.9690020084381104
1612185015.0176003,115,0.9730342626571655
1612185016.4252913,116,0.9826108813285828
1612185017.747242,117,0.9800907373428345
1612185019.1094873,118,0.9793346524238586
1612185020.459019,119,0.9800907373428345
1612185021.904386,120,0.9785786271095276
1612185023.2633402,121,0.9823588728904724
1612185024.6559868,122,0.9803427457809448
1612185026.0722532,123,0.9813507795333862
1612185027.470444,124,0.9833669066429138
1612185028.826093,125,0.9831148982048035
1612185030.2262075,126,0.9826108813285828
1612185031.6207948,127,0.985131025314331
1612185033.0261679,128,0.9823588728904724
1612185034.3822198,129,0.9846270084381104
1612185035.7082546,130,0.9753023982048035
1612185037.0358715,131,0.9778226017951965
1612185038.3056133,132,0.9785786271095276
1612185039.6272714,133,0.9813507795333862
1612185041.0993116,134,0.983618974685669
1612185042.4627771,135,0.984375
1612185043.7724988,136,0.9810987710952759
1612185045.207338,137,0.9813507795333862
1612185046.6594286,138,0.9821068644523621
1612185048.0597627,139,0.9742943644523621
1612185049.4889698,140,0.9742943644523621
1612185050.9350994,141,0.9732862710952759
1612185052.2567568,142,0.9727822542190552
1612185053.7005694,143,0.977318525314331
1612185055.1187084,144,0.984375
1612185056.4976287,145,0.9876512289047241
1612185057.823487,146,0.9884072542190552
1612185059.2795572,147,0.9879032373428345
1612185060.6202905,148,0.9873992204666138
1612185062.0152814,149,0.9894153475761414
1612185063.3871357,150,0.9901713728904724
1612185064.7740762,151,0.9866431355476379
1612185066.162752,152,0.9871471524238586
1612185067.5276263,153,0.9873992204666138
1612185068.877846,154,0.9861391186714172
1612185070.37265,155,0.9813507795333862
1612185071.7837553,156,0.9861391186714172
1612185073.1272514,157,0.9853830933570862
1612185074.4501405,158,0.9861391186714172
1612185075.8151388,159,0.9866431355476379
1612185077.2358818,160,0.9881552457809448
1612185078.5309157,161,0.9871471524238586
1612185079.931359,162,0.9868951439857483
1612185081.3176003,163,0.9861391186714172
1612185082.6557698,164,0.9873992204666138
1612185084.0289242,165,0.9886592626571655
1612185085.3703473,166,0.9831148982048035
1612185086.6670904,167,0.9853830933570862
1612185088.02745,168,0.9846270084381104
1612185089.4044862,169,0.9886592626571655
1612185090.8714018,170,0.9871471524238586
1612185092.2044358,171,0.9866431355476379
1612185093.5494778,172,0.9848790168762207
1612185095.0320392,173,0.9911794066429138
1612185096.362105,174,0.9899193644523621
1612185097.6922681,175,0.9853830933570862
1612185099.0536704,176,0.9853830933570862
1612185100.4809422,177,0.9838709831237793
1612185101.8638673,178,0.9833669066429138
1612185103.2257383,179,0.9876512289047241
1612185104.7252433,180,0.9861391186714172
1612185106.0960171,181,0.9861391186714172
1612185107.4177449,182,0.9899193644523621
1612185108.7740831,183,0.9904233813285828
1612185110.1729603,184,0.9896673560142517
1612185111.4960816,185,0.9861391186714172
1612185112.836734,186,0.9901713728904724
1612185114.2964225,187,0.9866431355476379
1612185115.6556625,188,0.9879032373428345
1612185117.0295498,189,0.9889112710952759
1612185118.4052894,190,0.9901713728904724
1612185119.7995555,191,0.9931955933570862
1612185121.127583,192,0.9957157373428345
1612185122.552263,193,0.9916834831237793
1612185124.0448308,194,0.9911794066429138
1612185125.477728,195,0.9924395084381104
1612185126.8639674,196,0.9944556355476379
1612185128.2723582,197,0.9924395084381104
1612185129.5738642,198,0.9947076439857483
1612185130.9653559,199,0.9969757795333862
1612185132.3617008,200,0.9959677457809448
1612185133.7027695,201,0.9939516186714172
1612185135.0524802,202,0.9952117204666138
1612185136.4483752,203,0.9969757795333862
1612185137.8844113,204,0.9947076439857483
1612185139.2424364,205,0.9934476017951965
1612185140.6200714,206,0.9979838728904724
1612185141.9261734,207,0.9957157373428345
1612185143.4338381,208,0.9959677457809448
1612185144.804943,209,0.9969757795333862
1612185146.2144444,210,0.9957157373428345
1612185147.5848095,211,0.9964717626571655
1612185148.9840171,212,0.9934476017951965
1612185150.3518114,213,0.9911794066429138
1612185151.7212803,214,0.9884072542190552
1612185153.1123872,215,0.9924395084381104
1612185154.6045752,216,0.9916834831237793
1612185156.0294113,217,0.9942036271095276
1612185157.4570122,218,0.9964717626571655
1612185158.7654428,219,0.9954637289047241
1612185160.1627784,220,0.992943525314331
1612185161.5221114,221,0.9944556355476379
1612185162.9782515,222,0.992943525314331
1612185164.4207497,223,0.9911794066429138
1612185165.7859485,224,0.9904233813285828
1612185167.1703975,225,0.9919354915618896
1612185168.6259606,226,0.991431474685669
1612185169.9390707,227,0.9924395084381104
1612185171.265017,228,0.992943525314331
1612185172.6225426,229,0.9899193644523621
1612185173.9778285,230,0.9939516186714172
1612185175.3385832,231,0.9947076439857483
1612185176.6462374,232,0.9936996102333069
1612185178.104487,233,0.9952117204666138
1612185179.4882243,234,0.9926915168762207
1612185180.8525975,235,0.9906753897666931
1612185182.2095761,236,0.9891632795333862
1612185183.6195674,237,0.9894153475761414
1612185184.995095,238,0.9901713728904724
1612185186.3387747,239,0.9944556355476379
1612185187.7664313,240,0.9906753897666931
1612185189.1861756,241,0.9924395084381104
1612185190.5472586,242,0.9931955933570862
1612185191.9700694,243,0.9916834831237793
1612185193.3859892,244,0.9926915168762207
1612185194.7506554,245,0.9911794066429138
1612185196.060427,246,0.9924395084381104
1612185197.4910586,247,0.9942036271095276
1612185198.8979268,248,0.9942036271095276
1612185200.2635245,249,0.9947076439857483
1612185201.7356288,250,0.9936996102333069
1612185203.0772643,251,0.9967237710952759
1612185204.4842427,252,0.9967237710952759
1612185205.8385155,253,0.9957157373428345
1612185207.2412658,254,0.9942036271095276
1612185208.7079782,255,0.9974798560142517
1612185210.0820022,256,0.9964717626571655
1612185211.4493194,257,0.9964717626571655
1612185212.8356428,258,0.9962197542190552
1612185214.185733,259,0.9954637289047241
1612185215.6118162,260,0.9939516186714172
1612185216.9935966,261,0.992943525314331
1612185218.399987,262,0.9957157373428345
1612185219.8222752,263,0.9949596524238586
1612185221.2399857,264,0.9947076439857483
1612185222.6345232,265,0.9942036271095276
1612185224.0224743,266,0.9926915168762207
1612185225.418954,267,0.9957157373428345
1612185226.7182655,268,0.9947076439857483
1612185228.0343916,269,0.9949596524238586
1612185229.507824,270,0.9957157373428345
1612185230.8227456,271,0.9949596524238586
1612185232.1860065,272,0.9969757795333862
1612185233.5603378,273,0.9959677457809448
1612185234.9522457,274,0.9959677457809448
1612185236.3604956,275,0.9977318644523621
1612185237.759896,276,0.9989919066429138
1612185239.1850407,277,0.999243974685669
1612185240.5382705,278,0.9989919066429138
1612185241.938154,279,0.9984878897666931
1612185243.2654054,280,0.9974798560142517
1612185244.6627676,281,0.9982358813285828
1612185246.026679,282,0.9989919066429138
1612185247.3328397,283,0.9954637289047241
1612185248.6782238,284,0.9962197542190552
1612185250.027947,285,0.9952117204666138
1612185251.4558094,286,0.9924395084381104
1612185252.842112,287,0.9952117204666138
1612185254.2897613,288,0.9944556355476379
1612185255.6546607,289,0.9964717626571655
1612185256.9730253,290,0.9931955933570862
1612185258.329132,291,0.9926915168762207
1612185259.7350447,292,0.991431474685669
1612185261.1295872,293,0.9926915168762207
1612185262.5234056,294,0.9936996102333069
1612185263.9017186,295,0.992943525314331
1612185265.2727118,296,0.9939516186714172
1612185266.6056907,297,0.9926915168762207
1612185267.9959621,298,0.9931955933570862
1612185269.402941,299,0.9926915168762207
1612185270.8018937,300,0.9939516186714172
1612185272.178709,301,0.992943525314331
1612185273.588318,302,0.991431474685669
1612185274.9266088,303,0.9939516186714172
1612185276.3015327,304,0.9959677457809448
1612185277.7136478,305,0.9972278475761414
1612185279.1166828,306,0.9977318644523621
1612185280.4508665,307,0.9967237710952759
1612185281.7980356,308,0.9982358813285828
1612185283.1895826,309,0.9982358813285828
1612185284.5016673,310,0.999243974685669
1612185285.9246962,311,0.9964717626571655
1612185287.2859857,312,0.9974798560142517
1612185288.657097,313,0.9962197542190552
1612185290.0626347,314,0.9982358813285828
1612185291.5668669,315,0.9984878897666931
1612185292.9848638,316,0.9989919066429138
1612185294.3760786,317,0.9984878897666931
1612185295.7411473,318,0.9979838728904724
1612185297.141554,319,0.9977318644523621
1612185298.5460966,320,0.9982358813285828
1612185299.9439094,321,0.9969757795333862
1612185301.3515575,322,0.9957157373428345
1612185302.7086632,323,0.9972278475761414
1612185304.2345662,324,0.9977318644523621
1612185305.603033,325,0.9979838728904724
1612185306.9638913,326,0.9974798560142517
1612185308.285868,327,0.9954637289047241
1612185309.663857,328,0.9967237710952759
1612185311.0905385,329,0.9944556355476379
1612185312.477601,330,0.9972278475761414
1612185313.825698,331,0.9964717626571655
1612185315.2486641,332,0.9959677457809448
1612185316.609109,333,0.9964717626571655
1612185318.018796,334,0.9944556355476379
1612185319.4138074,335,0.9959677457809448
1612185320.8365226,336,0.9957157373428345
1612185322.2546694,337,0.9959677457809448
1612185323.6127217,338,0.9969757795333862
1612185324.9814043,339,0.9979838728904724
1612185326.368194,340,0.9972278475761414
1612185327.8139935,341,0.9967237710952759
1612185329.1497118,342,0.9982358813285828
1612185330.500546,343,0.9987398982048035
1612185331.940189,344,0.9972278475761414
1612185333.318655,345,0.9984878897666931
1612185334.6847298,346,0.9987398982048035
1612185336.0050237,347,0.9977318644523621
1612185337.412868,348,0.9982358813285828
1612185338.8524508,349,0.9977318644523621
1612185340.2012892,350,0.9982358813285828
1612185341.6419497,351,0.9989919066429138
1612185342.9751601,352,0.9972278475761414
1612185344.334275,353,0.9984878897666931
1612185345.7045875,354,0.9982358813285828
1612185347.0976741,355,0.9997479915618896
1612185348.500758,356,0.9987398982048035
1612185349.8852844,357,0.9984878897666931
1612185351.279988,358,0.9989919066429138
1612185352.698859,359,0.9982358813285828
1612185354.086936,360,0.9984878897666931
1612185355.5320797,361,0.9982358813285828
1612185356.9268563,362,0.999243974685669
1612185358.2736406,363,0.9982358813285828
1612185359.599414,364,0.9987398982048035
1612185361.1201978,365,0.9962197542190552
1612185362.6440551,366,0.9977318644523621
1612185364.0260804,367,0.9974798560142517
1612185365.414666,368,0.9952117204666138
1612185366.8595066,369,0.9957157373428345
1612185368.2439036,370,0.9949596524238586
1612185369.6311603,371,0.9967237710952759
1612185371.0973651,372,0.9952117204666138
1612185372.463987,373,0.9949596524238586
1612185373.8033717,374,0.9974798560142517
1612185375.1330094,375,0.9977318644523621
1612185376.6031444,376,0.9974798560142517
1612185378.0357695,377,0.9977318644523621
1612185379.4124184,378,0.9962197542190552
1612185380.836182,379,0.9977318644523621
1612185382.1755772,380,0.9977318644523621
1612185383.516449,381,0.9967237710952759
1612185384.888723,382,0.9974798560142517
1612185386.3594222,383,0.9977318644523621
1612185387.7218227,384,0.9972278475761414
1612185389.0413942,385,0.9962197542190552
1612185390.4668183,386,0.9959677457809448
1612185391.889738,387,0.9964717626571655
1612185393.2845778,388,0.9977318644523621
1612185394.7287958,389,0.9964717626571655
1612185396.0915093,390,0.9977318644523621
1612185397.468625,391,0.9979838728904724
1612185398.9099326,392,0.9947076439857483
1612185400.426409,393,0.9944556355476379
1612185401.8426464,394,0.992943525314331
1612185403.255782,395,0.9926915168762207
1612185404.6307814,396,0.9934476017951965
1612185405.996172,397,0.9949596524238586
1612185407.311939,398,0.9949596524238586
1612185408.6845994,399,0.9959677457809448
1612185410.0532353,400,0.9944556355476379
1612185411.494443,401,0.9939516186714172
1612185412.8303246,402,0.991431474685669
1612185414.1152797,403,0.9916834831237793
1612185415.505628,404,0.9962197542190552
1612185416.8559957,405,0.9962197542190552
1612185418.2438023,406,0.9964717626571655
1612185419.645627,407,0.9952117204666138
1612185421.0243227,408,0.9949596524238586
1612185422.3632026,409,0.9952117204666138
1612185423.7411714,410,0.9972278475761414
1612185425.139883,411,0.9964717626571655
1612185426.4907591,412,0.9962197542190552
1612185427.865929,413,0.9969757795333862
1612185429.1791344,414,0.9969757795333862
1612185430.572538,415,0.9989919066429138
1612185431.9496365,416,0.9984878897666931
1612185433.2970152,417,0.9974798560142517
1612185434.6723068,418,0.9967237710952759
1612185436.0527732,419,0.9974798560142517
1612185437.494394,420,0.9984878897666931
1612185438.9212313,421,0.9982358813285828
1612185440.296531,422,0.9982358813285828
1612185441.6634479,423,0.9977318644523621
1612185443.023166,424,0.9969757795333862
1612185444.3326983,425,0.9987398982048035
1612185445.7335858,426,0.9979838728904724
1612185447.0713522,427,0.9979838728904724
1612185448.430015,428,0.9982358813285828
1612185449.8048954,429,0.9979838728904724
1612185451.261379,430,0.9987398982048035
1612185452.6897407,431,0.9969757795333862
1612185454.0750535,432,0.9977318644523621
1612185455.4669085,433,0.9967237710952759
1612185456.8152993,434,0.9969757795333862
1612185458.2461176,435,0.9984878897666931
1612185459.6361232,436,0.9957157373428345
1612185461.1329272,437,0.9962197542190552
1612185462.4956043,438,0.9964717626571655
1612185463.817068,439,0.9967237710952759
1612185465.2154958,440,0.9977318644523621
1612185466.5436919,441,0.9984878897666931
1612185467.893162,442,0.9964717626571655
1612185469.2946982,443,0.999243974685669
1612185470.677681,444,0.9989919066429138
1612185472.0776954,445,0.9989919066429138
1612185473.4487262,446,0.9979838728904724
1612185474.8070805,447,0.9984878897666931
1612185476.1731958,448,0.9989919066429138
1612185477.5424511,449,0.9979838728904724
1612185478.9601486,450,0.9979838728904724
1612185480.3720489,451,0.9987398982048035
1612185481.7622046,452,0.9984878897666931
1612185483.1900065,453,1.0
1612185484.5883129,454,0.9989919066429138
1612185486.023088,455,0.999243974685669
1612185487.4062524,456,0.9989919066429138
1612185488.7569973,457,0.9989919066429138
1612185490.0695646,458,0.999243974685669
1612185491.4252474,459,0.9984878897666931
1612185492.8213916,460,0.9987398982048035
1612185494.2953308,461,0.999243974685669
1612185495.6046236,462,0.9989919066429138
1612185496.9203448,463,0.999243974685669
1612185498.2181072,464,0.9987398982048035
1612185499.6451972,465,0.9987398982048035
1612185500.9445925,466,0.9994959831237793
1612185502.3165574,467,0.9994959831237793
1612185503.7672029,468,0.9997479915618896
1612185505.110788,469,0.999243974685669
1612185506.4222584,470,0.9987398982048035
1612185507.7873428,471,0.9989919066429138
1612185509.3073611,472,0.999243974685669
1612185510.7378657,473,1.0
1612185512.1697628,474,1.0
1612185513.5338473,475,0.9994959831237793
1612185514.89449,476,1.0
1612185516.2025561,477,1.0
1612185517.5156739,478,0.9994959831237793
1612185518.9626017,479,0.9997479915618896
1612185520.3353176,480,0.9997479915618896
1612185521.713648,481,0.9997479915618896
1612185523.0845263,482,0.9997479915618896
1612185524.4314919,483,0.9997479915618896


==> line_analysis/figure_data/figure1/train_loss00.csv <==
Wall time,Step,Value
1612183028.2445807,0,4.404432773590088
1612183028.9666173,1,2.190335988998413
1612183029.996743,2,1.882336139678955
1612183031.2157884,3,1.7500746250152588
1612183032.5062547,4,1.684557318687439
1612183033.8292613,5,1.63634192943573
1612183035.1417196,6,1.5667001008987427
1612183036.4319134,7,1.5179784297943115
1612183037.7764008,8,1.4904768466949463
1612183039.047482,9,1.4642996788024902
1612183040.3523605,10,1.4210481643676758
1612183041.6411278,11,1.360540747642517
1612183042.950691,12,1.3490921258926392
1612183044.2106118,13,1.2902101278305054
1612183045.4994977,14,1.2691470384597778
1612183046.7548172,15,1.243994116783142
1612183048.0535097,16,1.2242215871810913
1612183049.2895062,17,1.2084511518478394
1612183050.5957875,18,1.1547101736068726
1612183051.8673737,19,1.1862577199935913
1612183053.1499267,20,1.138780117034912
1612183054.4603145,21,1.0829980373382568
1612183055.8017817,22,1.089939832687378
1612183057.0956752,23,1.0821181535720825
1612183058.306331,24,1.0348849296569824
1612183059.6034772,25,1.0420536994934082
1612183060.870962,26,0.9985170364379883
1612183062.1513598,27,0.9776994585990906
1612183063.4458604,28,0.9531593918800354
1612183064.701389,29,0.9703270792961121
1612183065.9779177,30,0.933117151260376
1612183067.2382846,31,0.9249671101570129
1612183068.4589844,32,0.8865191340446472
1612183069.693942,33,0.8891666531562805
1612183071.0423834,34,0.8875404000282288
1612183072.296094,35,0.8609036803245544
1612183073.532069,36,0.8512332439422607
1612183074.797883,37,0.8213340640068054
1612183076.0614054,38,0.8128405213356018
1612183077.3537426,39,0.7984336018562317
1612183078.6672497,40,0.7669001221656799
1612183079.9726217,41,0.7786305546760559
1612183081.2900393,42,0.7767958045005798
1612183082.61941,43,0.7377759218215942
1612183083.9437923,44,0.7380836606025696
1612183085.2096636,45,0.7234331965446472
1612183086.5345566,46,0.7176068425178528
1612183087.8194296,47,0.6912541389465332
1612183089.1443236,48,0.6937655806541443
1612183090.427785,49,0.679961621761322
1612183091.6993885,50,0.657407283782959
1612183093.0063376,51,0.664690375328064
1612183094.3051178,52,0.6321859359741211
1612183095.5513778,53,0.6266477704048157
1612183096.80281,54,0.6292527914047241
1612183098.109369,55,0.6215125322341919
1612183099.447239,56,0.5823866724967957
1612183100.746512,57,0.6036321520805359
1612183102.050898,58,0.5690503716468811
1612183103.3218231,59,0.5727844834327698
1612183104.6011539,60,0.5732986330986023
1612183105.9317088,61,0.5515952706336975
1612183107.2150168,62,0.5330826044082642
1612183108.446782,63,0.5412970185279846
1612183109.707679,64,0.5281489491462708
1612183110.9680536,65,0.5013272166252136
1612183112.2748487,66,0.49145182967185974
1612183113.6609807,67,0.49682050943374634
1612183114.913781,68,0.46992984414100647
1612183116.1719754,69,0.48114535212516785
1612183117.4989018,70,0.46561163663864136
1612183118.786849,71,0.4518396258354187
1612183120.0581427,72,0.4434065520763397
1612183121.3237035,73,0.44644778966903687
1612183122.6105027,74,0.4334762394428253
1612183123.948312,75,0.42647767066955566
1612183125.232022,76,0.4309439957141876
1612183126.4732761,77,0.40698766708374023
1612183127.777212,78,0.39476096630096436
1612183129.078491,79,0.41768497228622437
1612183130.3537521,80,0.4214770793914795
1612183131.7126615,81,0.38539841771125793
1612183133.0256631,82,0.3774189352989197
1612183134.2811244,83,0.38769713044166565
1612183135.5344048,84,0.3667753338813782
1612183136.8124144,85,0.37706008553504944
1612183138.0865772,86,0.33987361192703247
1612183139.3319564,87,0.3415083885192871
1612183140.631652,88,0.3204268217086792
1612183141.908266,89,0.30279576778411865
1612183143.1691153,90,0.3239171802997589
1612183144.4584548,91,0.32024434208869934
1612183145.76573,92,0.306557297706604
1612183147.0230224,93,0.26890113949775696
1612183148.322191,94,0.3169337213039398
1612183149.5762923,95,0.3172289729118347
1612183150.8643012,96,0.30145198106765747
1612183152.1092908,97,0.2588999271392822
1612183153.3921869,98,0.2724083662033081
1612183154.6566145,99,0.29001584649086
1612183155.954002,100,0.24849219620227814
1612183157.2446508,101,0.23627887666225433
1612183158.5438473,102,0.23457370698451996
1612183159.8150728,103,0.2551574409008026
1612183161.0543618,104,0.22855593264102936
1612183162.3646197,105,0.22182482481002808
1612183163.7122588,106,0.23721837997436523
1612183164.9864202,107,0.22986628115177155
1612183166.2813983,108,0.22695812582969666
1612183167.580376,109,0.22177572548389435
1612183168.8348653,110,0.19735310971736908
1612183170.2150254,111,0.21022459864616394
1612183171.4913518,112,0.23153753578662872
1612183172.7596126,113,0.22034582495689392
1612183174.0591598,114,0.20878005027770996
1612183175.330809,115,0.2017042636871338
1612183176.624773,116,0.1770051270723343
1612183177.824991,117,0.17237690091133118
1612183179.0785534,118,0.17420779168605804
1612183180.3091915,119,0.17613156139850616
1612183181.5821817,120,0.1795165091753006
1612183182.8756785,121,0.18181557953357697
1612183184.1767883,122,0.15819644927978516
1612183185.4058633,123,0.14963597059249878
1612183186.7256725,124,0.14251627027988434
1612183188.0099382,125,0.16820819675922394
1612183189.2980666,126,0.16644059121608734
1612183190.591868,127,0.14576806128025055
1612183191.8523529,128,0.1473386436700821
1612183193.1125083,129,0.1450977325439453
1612183194.4335463,130,0.12604817748069763
1612183195.7894661,131,0.1279527097940445
1612183197.0655892,132,0.15614695847034454
1612183198.3222249,133,0.12532702088356018
1612183199.6017697,134,0.11018692702054977
1612183200.9805841,135,0.12913602590560913
1612183202.337944,136,0.1592230349779129
1612183203.6990812,137,0.12171202152967453
1612183205.0130847,138,0.12468418478965759
1612183206.3146133,139,0.10812850296497345
1612183207.6118028,140,0.1311158984899521
1612183208.9378402,141,0.12224705517292023
1612183210.2082503,142,0.0951264351606369
1612183211.5082557,143,0.10590564459562302
1612183212.80735,144,0.09564665704965591
1612183214.080106,145,0.11160384118556976
1612183215.450928,146,0.1175089180469513
1612183216.7138014,147,0.10890530049800873
1612183218.0477297,148,0.12605750560760498
1612183219.3316429,149,0.09739929437637329
1612183220.611382,150,0.09756791591644287
1612183221.8593838,151,0.09091302752494812
1612183223.0775661,152,0.10905303806066513
1612183224.385394,153,0.10499594360589981
1612183225.6955154,154,0.0750381350517273
1612183226.9600039,155,0.10335221886634827
1612183228.2480266,156,0.08973771333694458
1612183229.5253263,157,0.08983419835567474
1612183230.8725393,158,0.08599754422903061
1612183232.2165022,159,0.08177207410335541
1612183233.5041492,160,0.06326707452535629
1612183234.7994277,161,0.058148544281721115
1612183236.1083589,162,0.0862145721912384
1612183237.3644087,163,0.09894479066133499
1612183238.6578097,164,0.07694511115550995
1612183239.9648266,165,0.07147848606109619
1612183241.2715185,166,0.05532998591661453
1612183242.575008,167,0.05056590214371681
1612183243.8481023,168,0.07596106082201004
1612183245.1405177,169,0.062352366745471954
1612183246.386977,170,0.06686525046825409
1612183247.6447484,171,0.06153586134314537
1612183248.9468505,172,0.06271263211965561
1612183250.2039783,173,0.05333050340414047
1612183251.4909854,174,0.05418010056018829
1612183252.7869608,175,0.055895138531923294
1612183254.058388,176,0.04784776270389557
1612183255.297736,177,0.07196841388940811
1612183256.5675702,178,0.074524886906147
1612183257.852416,179,0.05334153771400452
1612183259.1085422,180,0.04358723387122154
1612183260.3791063,181,0.039506394416093826
1612183261.6566198,182,0.05255318060517311
1612183262.9261174,183,0.062118981033563614
1612183264.2085636,184,0.051719434559345245
1612183265.4284008,185,0.050966959446668625
1612183266.701785,186,0.040214523673057556
1612183267.954393,187,0.0555398054420948
1612183269.3236616,188,0.06004743650555611
1612183270.661988,189,0.04870348051190376
1612183271.9382868,190,0.04995831474661827
1612183273.2662396,191,0.046633802354335785
1612183274.5017664,192,0.06306733936071396
1612183275.7742867,193,0.07186221331357956
1612183277.0096498,194,0.062136415392160416
1612183278.3443813,195,0.053308770060539246
1612183279.596878,196,0.0778951346874237
1612183280.8733547,197,0.04538477584719658
1612183282.2352312,198,0.03513073921203613
1612183283.5043423,199,0.04409738630056381
1612183284.7601397,200,0.048571694642305374
1612183286.0345886,201,0.04385239630937576
1612183287.2914872,202,0.04870840534567833
1612183288.561774,203,0.060594234615564346
1612183289.9337034,204,0.05880365148186684
1612183291.2156198,205,0.06712160259485245
1612183292.4557824,206,0.05610466003417969
1612183293.8236349,207,0.046933576464653015
1612183295.1648166,208,0.048449158668518066
1612183296.4836411,209,0.02864714525640011
1612183297.7290993,210,0.03882458433508873
1612183299.0234735,211,0.05248589441180229
1612183300.288558,212,0.06519275903701782
1612183301.6639452,213,0.048705898225307465
1612183302.9799788,214,0.034178245812654495
1612183304.2755852,215,0.04250049591064453
1612183305.6417518,216,0.034278690814971924
1612183306.884251,217,0.036586932837963104
1612183308.1591368,218,0.032574914395809174
1612183309.5498452,219,0.03805895149707794
1612183310.7983308,220,0.030007291585206985
1612183312.0858245,221,0.04024374485015869
1612183313.3708842,222,0.03928076848387718
1612183314.6314175,223,0.03814582899212837
1612183315.9761305,224,0.052619557827711105
1612183317.2032914,225,0.04410068318247795
1612183318.483449,226,0.04797162488102913
1612183319.8124533,227,0.030362585559487343
1612183321.0951185,228,0.03360634669661522
1612183322.3353376,229,0.03412448242306709
1612183323.5891454,230,0.023850083351135254
1612183324.9336894,231,0.018593134358525276
1612183326.2094634,232,0.02485676482319832
1612183327.5556576,233,0.016802432015538216
1612183328.8586502,234,0.027065349742770195
1612183330.1113193,235,0.04345329478383064
1612183331.3479536,236,0.04146324470639229
1612183332.635083,237,0.030580731108784676
1612183333.945111,238,0.04019869491457939
1612183335.2770185,239,0.022882135584950447
1612183336.608407,240,0.02175765670835972
1612183337.8961043,241,0.02884186990559101
1612183339.222624,242,0.030815890058875084
1612183340.5746694,243,0.020711060613393784
1612183341.8381338,244,0.017505645751953125
1612183343.0908232,245,0.03305678442120552
1612183344.408633,246,0.03406635671854019
1612183345.6197555,247,0.020555585622787476
1612183346.9351144,248,0.011775610037147999
1612183348.3039703,249,0.015213482081890106
1612183349.657938,250,0.014476868323981762
1612183351.0502288,251,0.024351220577955246
1612183352.347089,252,0.041595008224248886
1612183353.7443972,253,0.02787763997912407
1612183355.0138025,254,0.03325781971216202
1612183356.3167706,255,0.0329059436917305
1612183357.6803555,256,0.026479467749595642
1612183358.971688,257,0.020325917750597
1612183360.251831,258,0.02057429403066635
1612183361.5021486,259,0.02224086783826351
1612183362.8479924,260,0.03015308268368244
1612183364.1088371,261,0.019190149381756783
1612183365.3909407,262,0.01999446004629135
1612183366.660122,263,0.03295743092894554
1612183367.9731407,264,0.02296600490808487
1612183369.3107777,265,0.03629470616579056
1612183370.655073,266,0.025056596845388412
1612183372.00753,267,0.028301017358899117
1612183373.3225746,268,0.019845806062221527
1612183374.5795414,269,0.021670987829566002
1612183375.8693743,270,0.015420723706483841
1612183377.2198434,271,0.014661073684692383
1612183378.565534,272,0.02530578337609768
1612183379.8224177,273,0.028260523453354836
1612183381.1198702,274,0.031008409336209297
1612183382.341905,275,0.017304839566349983
1612183383.561744,276,0.015231139957904816
1612183384.836805,277,0.012784064747393131
1612183386.1316648,278,0.031028851866722107
1612183387.3830397,279,0.028855368494987488
1612183388.6968796,280,0.03226502239704132
1612183390.000757,281,0.01746864803135395
1612183391.2958157,282,0.016634993255138397
1612183392.629298,283,0.022471614181995392
1612183393.8658829,284,0.015961341559886932
1612183395.1540554,285,0.01583302766084671
1612183396.4205005,286,0.01673790067434311
1612183397.7470374,287,0.013418812304735184
1612183399.020552,288,0.015137589536607265
1612183400.2743719,289,0.010770869441330433
1612183401.5259457,290,0.010358818806707859
1612183402.8102806,291,0.02219248376786709
1612183404.1490295,292,0.03168902546167374
1612183405.4702077,293,0.01423436589539051
1612183406.8365355,294,0.018519515171647072
1612183408.1357968,295,0.01351199857890606
1612183409.4079168,296,0.011039488017559052
1612183410.7212188,297,0.011493992060422897
1612183411.9818645,298,0.011753604747354984
1612183413.2616537,299,0.013403070159256458
1612183414.5213785,300,0.016056230291724205
1612183415.955696,301,0.036381758749485016
1612183417.3322074,302,0.014901607297360897
1612183418.6346319,303,0.013965250924229622
1612183419.8656898,304,0.01983243227005005
1612183421.1587136,305,0.01825256273150444
1612183422.39501,306,0.01263012457638979
1612183423.6875339,307,0.011163179762661457
1612183424.954195,308,0.007866036146879196
1612183426.2815387,309,0.009047215804457664
1612183427.6305118,310,0.008319085463881493
1612183428.9037607,311,0.01632801629602909
1612183430.201239,312,0.018396375700831413
1612183431.4938254,313,0.011597908101975918
1612183432.8037128,314,0.010268406942486763
1612183434.158889,315,0.010497892275452614
1612183435.4061909,316,0.02610514871776104
1612183436.6852808,317,0.015100991353392601
1612183437.98763,318,0.013917799107730389
1612183439.2725468,319,0.011400863528251648
1612183440.5499825,320,0.015230011194944382
1612183441.846834,321,0.014781652949750423
1612183443.103525,322,0.010007433593273163
1612183444.3564126,323,0.008277690969407558
1612183445.6656554,324,0.010357039049267769
1612183447.0720708,325,0.006230654660612345
1612183448.351769,326,0.021555881947278976
1612183449.6388443,327,0.011449078097939491
1612183450.8990135,328,0.015301242470741272
1612183452.1378677,329,0.012140374630689621
1612183453.4067433,330,0.009338275529444218
1612183454.675712,331,0.009649944491684437
1612183455.947405,332,0.009110722690820694
1612183457.2386887,333,0.007374949287623167
1612183458.5719879,334,0.011413678526878357
1612183459.8351636,335,0.012301504611968994
1612183461.1577878,336,0.008340831845998764
1612183462.4337854,337,0.006310014519840479
1612183463.7304363,338,0.004874533042311668
1612183464.9979427,339,0.005245999898761511
1612183466.2323003,340,0.00828332919627428
1612183467.4897141,341,0.005879513919353485
1612183468.827005,342,0.0035978564992547035
1612183470.1214566,343,0.004122401122003794
1612183471.4161367,344,0.006549511104822159
1612183472.6808314,345,0.0074775186367332935
1612183473.9074752,346,0.007296781986951828
1612183475.2237327,347,0.0068544065579771996
1612183476.5946944,348,0.00589813943952322
1612183477.8493326,349,0.012455427087843418
1612183479.0921001,350,0.008449475280940533
1612183480.4183369,351,0.005777579266577959
1612183481.7544496,352,0.005521729588508606
1612183483.0220077,353,0.0067481184378266335
1612183484.3328402,354,0.015466050244867802
1612183485.5829465,355,0.013145213946700096
1612183486.856275,356,0.006425432860851288
1612183488.1369996,357,0.016306014731526375
1612183489.4444423,358,0.022816507145762444
1612183490.6881986,359,0.01189392153173685
1612183491.982764,360,0.010744721628725529
1612183493.3443139,361,0.00649381335824728
1612183494.6108158,362,0.009236379526555538
1612183495.8871214,363,0.01872357353568077
1612183497.1568224,364,0.013946245424449444
1612183498.4572911,365,0.0115094855427742
1612183499.776636,366,0.015838390216231346
1612183501.0496838,367,0.005600960925221443
1612183502.3516645,368,0.014666832983493805
1612183503.6034806,369,0.011000390164554119
1612183504.9342508,370,0.008032827638089657
1612183506.2008424,371,0.007457722444087267
1612183507.477089,372,0.0187328290194273
1612183508.7305982,373,0.030876856297254562
1612183509.9778347,374,0.020263606682419777
1612183511.284852,375,0.01430742908269167
1612183512.6099334,376,0.010775255039334297
1612183513.8349311,377,0.00714108906686306
1612183515.082721,378,0.013509799726307392
1612183516.3604603,379,0.00819822121411562
1612183517.6150234,380,0.01097555086016655
1612183518.8841364,381,0.010821267031133175
1612183520.1433814,382,0.006176360882818699
1612183521.3677278,383,0.008849479258060455
1612183522.6340632,384,0.008014891296625137
1612183523.8906684,385,0.009399311617016792
1612183525.2376375,386,0.008908477611839771
1612183526.5666888,387,0.01426025852560997
1612183527.8412297,388,0.013368512503802776
1612183529.1283898,389,0.010217387229204178
1612183530.3726664,390,0.01238707359880209
1612183531.7235134,391,0.013942782767117023
1612183533.0691009,392,0.026075171306729317
1612183534.3559136,393,0.009940827265381813
1612183535.667635,394,0.009482190012931824
1612183536.9194255,395,0.008744508028030396
1612183538.1480803,396,0.013231727294623852
1612183539.4562628,397,0.009114155545830727
1612183540.7390563,398,0.00908643752336502
1612183541.9756658,399,0.007847679778933525
1612183543.2698734,400,0.01452117320150137
1612183544.528912,401,0.011279348284006119
1612183545.81107,402,0.020127777010202408
1612183547.0842426,403,0.015716440975666046
1612183548.3356445,404,0.013877359218895435
1612183549.6123145,405,0.020354801788926125
1612183550.891171,406,0.01743236370384693
1612183552.2393777,407,0.0072695729322731495
1612183553.5429268,408,0.008381417952477932
1612183554.8672078,409,0.014900347217917442
1612183556.140367,410,0.014608494006097317
1612183557.4763024,411,0.010929628275334835
1612183558.765076,412,0.01599675603210926
1612183560.0981963,413,0.015468178316950798
1612183561.3805091,414,0.01381276361644268
1612183562.6806593,415,0.011448722332715988
1612183563.958206,416,0.018963433802127838
1612183565.232344,417,0.0074284253641963005
1612183566.4816432,418,0.01495814137160778
1612183567.7278185,419,0.010193872265517712
1612183569.048774,420,0.00840279646217823
1612183570.3575468,421,0.008691216818988323
1612183571.6794853,422,0.006177318282425404
1612183572.9933765,423,0.01776731014251709
1612183574.3325458,424,0.006720347795635462
1612183575.639481,425,0.008234227076172829
1612183576.9390204,426,0.008161048404872417
1612183578.238429,427,0.005633389577269554
1612183579.5254223,428,0.0052609192207455635
1612183580.8656802,429,0.004226615186780691
1612183582.1582894,430,0.0060850512236356735
1612183583.489419,431,0.013482349924743176
1612183584.7062275,432,0.007088780868798494
1612183586.0119174,433,0.006887547671794891
1612183587.2973142,434,0.00533023988828063
1612183588.6266224,435,0.014005771838128567
1612183589.9318247,436,0.010008053854107857
1612183591.3164968,437,0.00944970641285181
1612183592.6103458,438,0.00925485510379076
1612183593.8337603,439,0.006774209905415773
1612183595.1018035,440,0.0051550609059631824
1612183596.424788,441,0.006340441759675741
1612183597.7117164,442,0.012223552912473679
1612183599.0894713,443,0.00817239098250866
1612183600.387784,444,0.028447264805436134
1612183601.674715,445,0.011194627732038498
1612183603.0136886,446,0.011039664968848228
1612183604.3542612,447,0.010298311710357666
1612183605.6599777,448,0.012559919618070126
1612183606.8941557,449,0.010449852794408798
1612183608.1793418,450,0.023313933983445168
1612183609.4965136,451,0.02162289433181286
1612183610.7866645,452,0.0059732976369559765
1612183612.0832381,453,0.008277750574052334
1612183613.3369343,454,0.006177577655762434
1612183614.6725585,455,0.011044416576623917
1612183615.9259932,456,0.012497656047344208
1612183617.208412,457,0.01088155061006546
1612183618.5561137,458,0.012151429429650307
1612183619.8186698,459,0.008690699003636837
1612183621.116354,460,0.008138241246342659
1612183622.4082918,461,0.011057833209633827
1612183623.7288833,462,0.004831952508538961
1612183625.0025737,463,0.015518373809754848
1612183626.258523,464,0.01614881493151188
1612183627.54237,465,0.007241509389132261
1612183628.8458054,466,0.007867921143770218
1612183630.157678,467,0.013751703314483166
1612183631.4131167,468,0.019228540360927582
1612183632.7193959,469,0.008860643953084946
1612183633.9871016,470,0.007977179251611233
1612183635.218962,471,0.008178779855370522
1612183636.567914,472,0.008279277943074703
1612183637.8638477,473,0.005509432405233383
1612183639.1661632,474,0.00449709827080369
1612183640.424084,475,0.006348384544253349
1612183641.7048676,476,0.009101852774620056
1612183642.9627793,477,0.004648364149034023
1612183644.2047427,478,0.005834903102368116
1612183645.4683874,479,0.0034982776269316673
1612183646.7321136,480,0.003004882950335741
1612183648.0213437,481,0.00268358807079494
1612183649.397872,482,0.003515844466164708
1612183650.667555,483,0.002598049584776163


==> line_analysis/figure_data/figure1/train_loss00_0,05.csv <==
Wall time,Step,Value
1613136399.9108381,0,4.404432773590088
1613136400.6586533,1,2.2154324054718018
1613136401.6999846,2,1.915013313293457
1613136402.9784853,3,1.7918387651443481
1613136404.26688,4,1.7248148918151855
1613136405.601403,5,1.669459581375122
1613136406.9190307,6,1.601710319519043
1613136408.1611192,7,1.5677474737167358
1613136409.4453764,8,1.5410445928573608
1613136410.7574196,9,1.5146344900131226
1613136412.045527,10,1.4880565404891968
1613136413.3331087,11,1.4434633255004883
1613136414.6191187,12,1.4341477155685425
1613136415.92718,13,1.3962996006011963
1613136417.2441995,14,1.372288703918457
1613136418.5971267,15,1.3632959127426147
1613136419.897422,16,1.3344719409942627
1613136421.2006772,17,1.3279746770858765
1613136422.4693925,18,1.296223759651184
1613136423.8583627,19,1.290370225906372
1613136425.1904643,20,1.2757726907730103
1613136426.5356266,21,1.2256557941436768
1613136427.8708005,22,1.2167240381240845
1613136429.1443079,23,1.2115895748138428
1613136430.4070194,24,1.1614069938659668
1613136431.7100368,25,1.182125449180603
1613136433.0333333,26,1.141308069229126
1613136434.3454041,27,1.1256159543991089
1613136435.6209626,28,1.0973376035690308
1613136436.9151042,29,1.1100260019302368
1613136438.204447,30,1.081202745437622
1613136439.5646217,31,1.0737416744232178
1613136440.9095385,32,1.061447262763977
1613136442.209963,33,1.0285942554473877
1613136443.5048985,34,1.0303325653076172
1613136444.8387892,35,1.007851481437683
1613136446.1574025,36,1.0078014135360718
1613136447.5054455,37,0.9705759882926941
1613136448.8213217,38,0.9596108198165894
1613136450.1422503,39,0.9543772339820862
1613136451.4735916,40,0.9235005378723145
1613136452.7404754,41,0.9255307912826538
1613136454.02439,42,0.9107323288917542
1613136455.3639374,43,0.9107732176780701
1613136456.6596992,44,0.8810669183731079
1613136458.0426688,45,0.8577677607536316
1613136459.3405998,46,0.8712994456291199
1613136460.579474,47,0.8642408847808838
1613136461.8886352,48,0.8367277979850769
1613136463.1731942,49,0.8394588232040405
1613136464.4774878,50,0.8376420140266418
1613136465.7896397,51,0.8028985857963562
1613136467.0834804,52,0.8053815960884094
1613136468.3758032,53,0.7999445199966431
1613136469.6697311,54,0.8036578893661499
1613136470.9919882,55,0.7737674713134766
1613136472.3161423,56,0.7471150159835815
1613136473.6531277,57,0.7718426585197449
1613136474.9549367,58,0.7632315754890442
1613136476.327524,59,0.7363571524620056
1613136477.589549,60,0.7463733553886414
1613136478.8945253,61,0.729644238948822
1613136480.1937246,62,0.6960116028785706
1613136481.4747767,63,0.7263349294662476
1613136482.7728086,64,0.7145913243293762
1613136484.0500736,65,0.6938256621360779
1613136485.3659322,66,0.6739383935928345
1613136486.6368494,67,0.6827054023742676
1613136488.001934,68,0.6571042537689209
1613136489.3708715,69,0.663115382194519
1613136490.7014306,70,0.6667681932449341
1613136492.0189047,71,0.6588231921195984
1613136493.36054,72,0.6287801265716553
1613136494.6969388,73,0.6422420740127563
1613136496.0270984,74,0.6101503968238831
1613136497.3608062,75,0.6133497953414917
1613136498.6674778,76,0.6130909323692322
1613136499.970141,77,0.5993258953094482
1613136501.287227,78,0.5946808457374573
1613136502.569367,79,0.5971094369888306
1613136503.826556,80,0.6136907935142517
1613136505.1353734,81,0.5773065090179443
1613136506.4465303,82,0.5673415064811707
1613136507.7779908,83,0.5770825743675232
1613136509.1020322,84,0.5499632358551025
1613136510.4348927,85,0.5448271632194519
1613136511.7520597,86,0.5457742810249329
1613136513.082957,87,0.5489899516105652
1613136514.4332802,88,0.5113435983657837
1613136515.722191,89,0.5142998695373535
1613136516.9916334,90,0.5261839628219604
1613136518.2740612,91,0.522007942199707
1613136519.6189296,92,0.49497461318969727
1613136520.9028807,93,0.46385109424591064
1613136522.1925151,94,0.4760614037513733
1613136523.550411,95,0.4905989170074463
1613136524.834857,96,0.461427241563797
1613136526.2090547,97,0.49058374762535095
1613136527.4822469,98,0.4675007462501526
1613136528.8369362,99,0.45720815658569336
1613136530.1238308,100,0.45574817061424255
1613136531.4381921,101,0.44367364048957825
1613136532.7693357,102,0.42016586661338806
1613136534.076254,103,0.43258967995643616
1613136535.426513,104,0.4340927302837372
1613136536.8198633,105,0.41015905141830444
1613136538.115978,106,0.4116157591342926
1613136539.421345,107,0.40704381465911865
1613136540.7668123,108,0.397125244140625
1613136542.0915926,109,0.4047573506832123
1613136543.5127378,110,0.3886827826499939
1613136544.8428133,111,0.3824925720691681
1613136546.1942892,112,0.38076815009117126
1613136547.5632186,113,0.39819756150245667
1613136548.8983867,114,0.38329100608825684
1613136550.234481,115,0.36922672390937805
1613136551.5314946,116,0.35669055581092834
1613136552.8184676,117,0.35319259762763977
1613136554.1096194,118,0.3534104824066162
1613136555.3851798,119,0.3619641661643982
1613136556.679237,120,0.3538256883621216
1613136557.9783459,121,0.3419044613838196
1613136559.242003,122,0.33448684215545654
1613136560.5421114,123,0.3143755793571472
1613136561.835913,124,0.32002052664756775
1613136563.1500864,125,0.3246507942676544
1613136564.4592187,126,0.3332580327987671
1613136565.7775757,127,0.3113965690135956
1613136567.0790055,128,0.3299781084060669
1613136568.3989222,129,0.30562442541122437
1613136569.7098248,130,0.276361346244812
1613136570.998647,131,0.31246936321258545
1613136572.3185549,132,0.29758143424987793
1613136573.6490796,133,0.2870781719684601
1613136575.0019684,134,0.2760678827762604
1613136576.282608,135,0.2964082360267639
1613136577.5687914,136,0.2931119203567505
1613136578.8664286,137,0.26657238602638245
1613136580.2008867,138,0.2551751434803009
1613136581.5221164,139,0.29291126132011414
1613136582.7817814,140,0.26289284229278564
1613136584.0887651,141,0.2354181408882141
1613136585.4122748,142,0.23868988454341888
1613136586.782241,143,0.25263381004333496
1613136588.0764172,144,0.24485710263252258
1613136589.4043088,145,0.2365569770336151
1613136590.791,146,0.24046409130096436
1613136592.0789337,147,0.22645451128482819
1613136593.4871235,148,0.22968019545078278
1613136594.8579469,149,0.20532406866550446
1613136596.1912062,150,0.20706909894943237
1613136597.5069177,151,0.2214803397655487
1613136598.8176003,152,0.2241988480091095
1613136600.1061134,153,0.23027367889881134
1613136601.407503,154,0.1949794739484787
1613136602.7213993,155,0.21165499091148376
1613136604.0186126,156,0.20270392298698425
1613136605.3219092,157,0.2284889966249466
1613136606.6763663,158,0.20255444943904877
1613136608.0285256,159,0.19887635111808777
1613136609.374492,160,0.18435469269752502
1613136610.689247,161,0.17824289202690125
1613136611.9939227,162,0.19064420461654663
1613136613.3136206,163,0.1639268845319748
1613136614.593729,164,0.1822749227285385
1613136615.8748107,165,0.17744430899620056
1613136617.2070343,166,0.15279822051525116
1613136618.5430691,167,0.18136471509933472
1613136619.9018695,168,0.1593254953622818
1613136621.2247133,169,0.1470142900943756
1613136622.6006813,170,0.12785910069942474
1613136623.9424999,171,0.1413384974002838
1613136625.291518,172,0.16886641085147858
1613136626.575697,173,0.16631807386875153
1613136627.967268,174,0.14817842841148376
1613136629.3256896,175,0.15497367084026337
1613136630.6588516,176,0.17131562530994415
1613136632.0177422,177,0.14923016726970673
1613136633.2719529,178,0.14837299287319183
1613136634.56166,179,0.1413867026567459
1613136635.8446922,180,0.1475704461336136
1613136637.1410012,181,0.12221994996070862
1613136638.4644332,182,0.1220477819442749
1613136639.7474759,183,0.1337103694677353
1613136641.0404627,184,0.14077912271022797
1613136642.3644977,185,0.16042101383209229
1613136643.7252054,186,0.11677127331495285
1613136645.0211756,187,0.13866116106510162
1613136646.3361325,188,0.12235312163829803
1613136647.6157181,189,0.11955147981643677
1613136648.9680932,190,0.10969895869493484
1613136650.2400548,191,0.12483563274145126
1613136651.573181,192,0.1299894154071808
1613136652.8577242,193,0.12004950642585754
1613136654.1588411,194,0.10216325521469116
1613136655.5204904,195,0.11559265851974487
1613136656.8400893,196,0.14318442344665527
1613136658.1516967,197,0.10729638487100601
1613136659.4402268,198,0.0811205804347992
1613136660.7122583,199,0.0886114314198494
1613136662.1175177,200,0.09200414270162582
1613136663.4886627,201,0.09153266251087189
1613136664.781409,202,0.08637713640928268
1613136666.0764947,203,0.09500046819448471
1613136667.3627124,204,0.0773441269993782
1613136668.6729438,205,0.07909198850393295
1613136669.9816625,206,0.0981188416481018
1613136671.257834,207,0.09033474326133728
1613136672.5859985,208,0.09611594676971436
1613136673.8602033,209,0.09967663884162903
1613136675.1598194,210,0.1302344650030136
1613136676.4834518,211,0.08159992843866348
1613136677.772694,212,0.0846109613776207
1613136679.0667005,213,0.08149757236242294
1613136680.3594384,214,0.07483764737844467
1613136681.6501324,215,0.10788491368293762
1613136682.986146,216,0.07726883888244629
1613136684.3321395,217,0.09559737890958786
1613136685.6260195,218,0.08183003962039948
1613136686.943232,219,0.07135696709156036
1613136688.2727487,220,0.08890356868505478
1613136689.6392832,221,0.08049473166465759
1613136690.9716303,222,0.06868969649076462
1613136692.257619,223,0.06425704061985016
1613136693.5019426,224,0.07084804028272629
1613136694.766369,225,0.10137484222650528
1613136696.108677,226,0.09320031851530075
1613136697.394235,227,0.07175253331661224
1613136698.754869,228,0.08538927882909775
1613136700.0318317,229,0.0937526747584343
1613136701.4751186,230,0.07097851485013962
1613136702.855662,231,0.06500537693500519
1613136704.1637104,232,0.060317374765872955
1613136705.454489,233,0.058092016726732254
1613136706.7972367,234,0.058043934404850006
1613136708.14011,235,0.05530337244272232
1613136709.439223,236,0.058865729719400406
1613136710.7848418,237,0.06057724356651306
1613136712.1504345,238,0.04755944386124611
1613136713.4660695,239,0.05287080630660057
1613136714.7714703,240,0.06742903590202332
1613136716.068253,241,0.040652528405189514
1613136717.4334803,242,0.06315255165100098
1613136718.7384393,243,0.0562298484146595
1613136720.0072613,244,0.06012715771794319
1613136721.3287222,245,0.07647021859884262
1613136722.6641333,246,0.08464924246072769
1613136723.966041,247,0.06824252009391785
1613136725.2141356,248,0.062222667038440704
1613136726.5576603,249,0.0542290173470974
1613136727.8901641,250,0.05053586885333061
1613136729.1610935,251,0.06377968937158585
1613136730.5469418,252,0.05390492081642151
1613136731.8225288,253,0.0683256983757019
1613136733.1083903,254,0.05788968503475189
1613136734.3786957,255,0.05257231742143631
1613136735.7239816,256,0.056340593844652176
1613136737.0743556,257,0.04419846087694168
1613136738.4168637,258,0.04137572646141052
1613136739.784032,259,0.05073098838329315
1613136741.1024024,260,0.06657053530216217
1613136742.4324696,261,0.04896926507353783
1613136743.7295926,262,0.04097395017743111
1613136745.0680048,263,0.04035275802016258
1613136746.383682,264,0.037028949707746506
1613136747.7127376,265,0.04776041954755783
1613136749.0299854,266,0.042625851929187775
1613136750.3598585,267,0.03707418590784073
1613136751.6443086,268,0.061214156448841095
1613136752.9100196,269,0.034378595650196075
1613136754.2213154,270,0.05249187350273132
1613136755.5675976,271,0.04157447814941406
1613136756.904146,272,0.08461032807826996
1613136758.194929,273,0.04699486121535301
1613136759.491254,274,0.06592732667922974
1613136760.802861,275,0.043328095227479935
1613136762.123165,276,0.03366485610604286
1613136763.4891343,277,0.040765196084976196
1613136764.7502449,278,0.04628078266978264
1613136766.020243,279,0.04220283776521683
1613136767.3334825,280,0.038493674248456955
1613136768.6720698,281,0.034080490469932556
1613136770.0002599,282,0.025359325110912323
1613136771.3147426,283,0.0237441249191761
1613136772.6709044,284,0.03567801043391228
1613136774.0331085,285,0.02616242691874504
1613136775.3798177,286,0.023965708911418915
1613136776.6702597,287,0.02463553473353386
1613136777.9523454,288,0.04606233537197113
1613136779.326227,289,0.0360635481774807
1613136780.690305,290,0.030100718140602112
1613136782.0000334,291,0.03321675583720207
1613136783.3450575,292,0.04804978892207146
1613136784.6118047,293,0.030412480235099792
1613136785.902845,294,0.04100446775555611
1613136787.1450684,295,0.04252422973513603
1613136788.4738436,296,0.05178772285580635
1613136789.7359595,297,0.03488795831799507
1613136791.1169183,298,0.029977021738886833
1613136792.4659023,299,0.04395770654082298
1613136793.7762663,300,0.04056784138083458
1613136795.103807,301,0.023669781163334846
1613136796.5141437,302,0.02842121571302414
1613136797.850633,303,0.02566392533481121
1613136799.1536763,304,0.028465373441576958
1613136800.4937398,305,0.02808641456067562
1613136801.8142962,306,0.03657503426074982
1613136803.1315317,307,0.0264249537140131
1613136804.460429,308,0.028001010417938232
1613136805.7612534,309,0.034166596829891205
1613136807.1076672,310,0.02804863080382347
1613136808.48199,311,0.048741474747657776
1613136809.7670946,312,0.031755995005369186
1613136811.1241615,313,0.03262198716402054
1613136812.40451,314,0.028502700850367546
1613136813.7283123,315,0.024172279983758926
1613136815.0310555,316,0.02333120070397854
1613136816.3610497,317,0.029694944620132446
1613136817.64982,318,0.028872575610876083
1613136818.9474719,319,0.024917690083384514
1613136820.2295744,320,0.021681729704141617
1613136821.6302671,321,0.021769091486930847
1613136822.9238718,322,0.021440517157316208


==> line_analysis/figure_data/figure1/train_loss09.csv <==
Wall time,Step,Value
1612184857.4768991,0,4.404432773590088
1612184858.2282887,1,2.380919933319092
1612184859.3055654,2,1.8522664308547974
1612184860.738797,3,1.675440788269043
1612184862.225594,4,1.6477798223495483
1612184863.6529312,5,1.537477731704712
1612184865.0543692,6,1.4879813194274902
1612184866.4737065,7,1.3866400718688965
1612184867.833187,8,1.3837264776229858
1612184869.1999166,9,1.3132075071334839
1612184870.523708,10,1.2452030181884766
1612184871.9151042,11,1.1677263975143433
1612184873.2202494,12,1.1400096416473389
1612184874.6062922,13,1.1071412563323975
1612184876.0001016,14,1.0719047784805298
1612184877.3334138,15,1.038060188293457
1612184878.702023,16,0.9843000769615173
1612184880.0558648,17,0.9523794054985046
1612184881.4657688,18,0.9362708926200867
1612184882.8799841,19,0.9149063229560852
1612184884.2171223,20,0.8735196590423584
1612184885.6973538,21,0.8766687512397766
1612184887.0096574,22,0.8283324837684631
1612184888.4164174,23,0.7982682585716248
1612184889.8187997,24,0.7862924337387085
1612184891.2310946,25,0.7879689931869507
1612184892.5901148,26,0.7338730096817017
1612184893.929397,27,0.6990559697151184
1612184895.2545576,28,0.6857881546020508
1612184896.6384282,29,0.6427103877067566
1612184897.9667633,30,0.6398029327392578
1612184899.3112264,31,0.6593303680419922
1612184900.669142,32,0.6007794141769409
1612184902.070378,33,0.5759425759315491
1612184903.4927135,34,0.5767920613288879
1612184904.9123235,35,0.5766369700431824
1612184906.1825552,36,0.5640390515327454
1612184907.5497904,37,0.5405112504959106
1612184908.9084046,38,0.5350686311721802
1612184910.2690997,39,0.5014942288398743
1612184911.587451,40,0.48667508363723755
1612184912.9469912,41,0.4623509645462036
1612184914.2360156,42,0.4309621751308441
1612184915.5646164,43,0.4300392270088196
1612184916.8732944,44,0.4309380352497101
1612184918.2672617,45,0.40913909673690796
1612184919.641305,46,0.410393625497818
1612184921.0472515,47,0.35961177945137024
1612184922.469965,48,0.37877413630485535
1612184923.8935323,49,0.31946346163749695
1612184925.2932653,50,0.3514595031738281
1612184926.7572186,51,0.35999640822410583
1612184928.1556294,52,0.3228590786457062
1612184929.5810308,53,0.3619839549064636
1612184930.9704568,54,0.3613351881504059
1612184932.3788228,55,0.3342649042606354
1612184933.8057833,56,0.3037340044975281
1612184935.2003431,57,0.2680424749851227
1612184936.6142092,58,0.24790756404399872
1612184938.0294564,59,0.2560916543006897
1612184939.409243,60,0.28073039650917053
1612184940.7669938,61,0.26232221722602844
1612184942.194803,62,0.23665595054626465
1612184943.5031304,63,0.21338984370231628
1612184944.9154263,64,0.23006248474121094
1612184946.3238394,65,0.26507702469825745
1612184947.6865723,66,0.21747660636901855
1612184949.0637941,67,0.20118442177772522
1612184950.4168046,68,0.2023421972990036
1612184951.7249737,69,0.22448039054870605
1612184953.0956752,70,0.19044582545757294
1612184954.4966402,71,0.17269772291183472
1612184955.8943472,72,0.18530529737472534
1612184957.2743526,73,0.1838196963071823
1612184958.615976,74,0.19806057214736938
1612184959.958552,75,0.19284602999687195
1612184961.3297148,76,0.1991611123085022
1612184962.7337964,77,0.158292755484581
1612184964.165847,78,0.13242192566394806
1612184965.5418665,79,0.1432412564754486
1612184966.9786434,80,0.16181030869483948
1612184968.3077154,81,0.13625451922416687
1612184969.677084,82,0.142625629901886
1612184971.0208917,83,0.14595817029476166
1612184972.3693569,84,0.13529224693775177
1612184973.727112,85,0.1527150273323059
1612184975.073118,86,0.15000160038471222
1612184976.392739,87,0.10684993118047714
1612184977.8005388,88,0.09361118823289871
1612184979.117427,89,0.12478559464216232
1612184980.5010643,90,0.12637542188167572
1612184981.8841367,91,0.11996807157993317
1612184983.2969174,92,0.11132964491844177
1612184984.7480025,93,0.11644642800092697
1612184986.120386,94,0.10808432102203369
1612184987.4700506,95,0.1066705733537674
1612184988.9457026,96,0.12984469532966614
1612184990.265201,97,0.11034753173589706
1612184991.6313448,98,0.09964978694915771
1612184993.003385,99,0.10314030945301056
1612184994.362161,100,0.11785084009170532
1612184995.7501276,101,0.10060355812311172
1612184997.1328306,102,0.08829629421234131
1612184998.4949322,103,0.09673600643873215
1612184999.8835099,104,0.06700995564460754
1612185001.251223,105,0.0778491348028183
1612185002.6385043,106,0.07856252789497375
1612185003.9745152,107,0.07883993536233902
1612185005.411561,108,0.08111078292131424
1612185006.7411914,109,0.07725850492715836
1612185008.1218543,110,0.08508206903934479
1612185009.5285885,111,0.08349937200546265
1612185010.899704,112,0.07522866874933243
1612185012.2217975,113,0.08197151869535446
1612185013.6241462,114,0.08968150615692139
1612185015.0176456,115,0.07822996377944946
1612185016.4253356,116,0.05304354429244995
1612185017.7472794,117,0.05274660885334015
1612185019.1095262,118,0.056388869881629944
1612185020.4590578,119,0.06320489197969437
1612185021.9044309,120,0.06462793052196503
1612185023.2633786,121,0.056327011436223984
1612185024.6560292,122,0.05960966274142265
1612185026.0722983,123,0.056286633014678955
1612185027.4704893,124,0.049366142600774765
1612185028.8261304,125,0.053156908601522446
1612185030.2262483,126,0.05249776318669319
1612185031.6208348,127,0.04121697321534157
1612185033.0262058,128,0.048666514456272125
1612185034.3822567,129,0.0467134565114975
1612185035.708291,130,0.06413278728723526
1612185037.0359077,131,0.06084673851728439
1612185038.3056521,132,0.06462383270263672
1612185039.6273103,133,0.056522175669670105
1612185041.0993629,134,0.04897721856832504
1612185042.4628205,135,0.047586698085069656
1612185043.772536,136,0.05359058827161789
1612185045.2073774,137,0.05294327065348625
1612185046.6594725,138,0.04892026633024216
1612185048.0597997,139,0.07245306670665741
1612185049.4890127,140,0.0725688487291336
1612185050.9351375,141,0.07934702187776566
1612185052.256796,142,0.07914561033248901
1612185053.7006097,143,0.06245185062289238
1612185055.1187527,144,0.04407810419797897
1612185056.4976697,145,0.037744808942079544
1612185057.8235247,146,0.03717639297246933
1612185059.2795994,147,0.034251753240823746
1612185060.6203272,148,0.03535609692335129
1612185062.015324,149,0.03239239379763603
1612185063.3871746,150,0.03217066079378128
1612185064.7741356,151,0.03813387453556061
1612185066.1627955,152,0.03484129533171654
1612185067.5276706,153,0.04132426902651787
1612185068.8778844,154,0.0379091314971447
1612185070.3726943,155,0.05285640433430672
1612185071.7837934,156,0.039838578552007675
1612185073.1272886,157,0.04270854592323303
1612185074.450178,158,0.03812141343951225
1612185075.8151772,159,0.040093258023262024
1612185077.2359216,160,0.031898003071546555
1612185078.5309558,161,0.04008464887738228
1612185079.9313989,162,0.04271999001502991
1612185081.317639,163,0.03780378773808479
1612185082.6558073,164,0.03902755305171013
1612185084.028961,165,0.03301825001835823
1612185085.3703852,166,0.04859565570950508
1612185086.6671295,167,0.04496109113097191
1612185088.0274873,168,0.042417261749506
1612185089.4045253,169,0.035011064261198044
1612185090.8714397,170,0.04085763543844223
1612185092.2044728,171,0.041388463228940964
1612185093.5495176,172,0.04405895993113518
1612185095.0320828,173,0.02655152417719364
1612185096.3621488,174,0.029798438772559166
1612185097.6923053,175,0.04665914177894592
1612185099.0537171,176,0.043212249875068665
1612185100.4809883,177,0.04679977521300316
1612185101.863922,178,0.05180941894650459
1612185103.2257779,179,0.040699928998947144
1612185104.7252882,180,0.04123327136039734
1612185106.0960536,181,0.03918828070163727
1612185107.4177842,182,0.02904636599123478
1612185108.774122,183,0.026474012061953545
1612185110.1730032,184,0.027816176414489746
1612185111.4961197,185,0.03720353543758392
1612185112.8367777,186,0.03359144926071167
1612185114.2964594,187,0.034021008759737015
1612185115.6557004,188,0.0352405421435833
1612185117.0296223,189,0.030136704444885254
1612185118.4053357,190,0.026724407449364662
1612185119.799601,191,0.02197146788239479
1612185121.1276233,192,0.013964131474494934
1612185122.5523062,193,0.025249585509300232
1612185124.044874,194,0.02391776628792286
1612185125.4777744,195,0.020667225122451782
1612185126.8640077,196,0.017027810215950012
1612185128.2724044,197,0.02349078096449375
1612185129.5739021,198,0.016176294535398483
1612185130.965394,199,0.013016724959015846
1612185132.3617454,200,0.012377784587442875
1612185133.7028077,201,0.01755615696310997
1612185135.052518,202,0.013065284118056297
1612185136.4484262,203,0.00998777151107788
1612185137.8844628,204,0.01733589917421341
1612185139.2424762,205,0.017966439947485924
1612185140.62011,206,0.008623054251074791
1612185141.9262133,207,0.013103819452226162
1612185143.433883,208,0.014530743472278118
1612185144.8049803,209,0.008253705687820911
1612185146.2144804,210,0.013175656087696552
1612185147.5848484,211,0.014159238897264004
1612185148.9840572,212,0.017551936209201813
1612185150.3518527,213,0.023055806756019592
1612185151.7213185,214,0.03179193288087845
1612185153.1124258,215,0.02202562987804413
1612185154.6046207,216,0.023999972268939018
1612185156.0294495,217,0.017172416672110558
1612185157.4570498,218,0.012028832919895649
1612185158.7654817,219,0.016405124217271805
1612185160.162816,220,0.01884130947291851
1612185161.5221527,221,0.017023257911205292
1612185162.9782991,222,0.02150484174489975
1612185164.4207952,223,0.024730484932661057
1612185165.7859857,224,0.026742802932858467
1612185167.1704369,225,0.028498083353042603
1612185168.6260006,226,0.022752098739147186
1612185169.939108,227,0.021553173661231995
1612185171.265057,228,0.023103393614292145
1612185172.6225808,229,0.02569827437400818
1612185173.9778686,230,0.0205061174929142
1612185175.3386235,231,0.01518356055021286
1612185176.6462748,232,0.017954370006918907
1612185178.1045296,233,0.01714145950973034
1612185179.4882615,234,0.020923130214214325
1612185180.8526366,235,0.03221664950251579
1612185182.2096164,236,0.029552839696407318
1612185183.6196115,237,0.030214032158255577
1612185184.9951396,238,0.02767438068985939
1612185186.3388126,239,0.01680939272046089
1612185187.7664752,240,0.023300712928175926
1612185189.1862152,241,0.026538455858826637
1612185190.5472972,242,0.01968345046043396
1612185191.9701307,243,0.02387387491762638
1612185193.3860278,244,0.02548571303486824
1612185194.7506955,245,0.028978543356060982
1612185196.060465,246,0.021516794338822365
1612185197.4910986,247,0.015811005607247353
1612185198.897973,248,0.018815848976373672
1612185200.26357,249,0.015628762543201447
1612185201.7356722,250,0.016289744526147842
1612185203.0773013,251,0.01087798923254013
1612185204.4842865,252,0.012558335438370705
1612185205.838554,253,0.011182975023984909
1612185207.241305,254,0.013444704003632069
1612185208.708023,255,0.008727546781301498
1612185210.0820458,256,0.009218316525220871
1612185211.449359,257,0.011307459324598312
1612185212.8356884,258,0.01167838554829359
1612185214.1857777,259,0.016039855778217316
1612185215.6118598,260,0.021373851224780083
1612185216.9936438,261,0.017063459381461143
1612185218.4000278,262,0.012415041215717793
1612185219.8223126,263,0.017064861953258514
1612185221.2400255,264,0.014963560737669468
1612185222.6345634,265,0.014966374263167381
1612185224.0225105,266,0.019684048369526863
1612185225.419,267,0.01509521622210741
1612185226.7183037,268,0.01281443890184164
1612185228.0344303,269,0.016210565343499184
1612185229.5078611,270,0.011791727505624294
1612185230.8227844,271,0.01389625295996666
1612185232.1860507,272,0.008052418939769268
1612185233.560377,273,0.01427327562123537
1612185234.9522882,274,0.013089215382933617
1612185236.3605402,275,0.007738153450191021
1612185237.7599344,276,0.005220707505941391
1612185239.1850793,277,0.004352997522801161
1612185240.5383155,278,0.003443173598498106
1612185241.9381912,279,0.006137121934443712
1612185243.2654426,280,0.006328016519546509
1612185244.6628122,281,0.004734253976494074
1612185246.0267193,282,0.004475930240005255
1612185247.3328793,283,0.014220968820154667
1612185248.678262,284,0.013125610537827015
1612185250.027985,285,0.014829663559794426
1612185251.4558544,286,0.01716666854918003
1612185252.8421497,287,0.014859648421406746
1612185254.2898,288,0.01980738341808319
1612185255.6547039,289,0.00963739026337862
1612185256.9730625,290,0.025346238166093826
1612185258.3291752,291,0.02241513319313526
1612185259.735085,292,0.02206280454993248
1612185261.1296287,293,0.021448519080877304
1612185262.5234673,294,0.017004096880555153
1612185263.901758,295,0.017598511651158333
1612185265.2727494,296,0.02535734884440899
1612185266.6057308,297,0.024444980546832085
1612185267.9960077,298,0.02041487582027912
1612185269.4029815,299,0.01937180943787098
1612185270.8019335,300,0.019117796793580055
1612185272.1787531,301,0.02272491529583931
1612185273.588355,302,0.025916052982211113
1612185274.9266517,303,0.017161771655082703
1612185276.3015783,304,0.010622413828969002
1612185277.7136931,305,0.009584693238139153
1612185279.116733,306,0.008761601522564888
1612185280.4509041,307,0.011261023581027985
1612185281.7980754,308,0.006280969828367233
1612185283.189622,309,0.0052358913235366344
1612185284.5017076,310,0.003253516973927617
1612185285.924734,311,0.009873728267848492
1612185287.286022,312,0.007039620075374842
1612185288.657134,313,0.010079321451485157
1612185290.062692,314,0.005620191339403391
1612185291.5669131,315,0.005675639491528273
1612185292.9849007,316,0.004359682090580463
1612185294.3761182,317,0.004679057281464338
1612185295.741194,318,0.009090995416045189
1612185297.1416025,319,0.0070359474048018456
1612185298.5461392,320,0.00638558529317379
1612185299.9439523,321,0.010371679440140724
1612185301.3516035,322,0.013368192128837109
1612185302.7087004,323,0.010939006693661213
1612185304.2346103,324,0.007810599636286497
1612185305.6030707,325,0.006847056560218334
1612185306.96393,326,0.010222936049103737
1612185308.2859187,327,0.012831298634409904
1612185309.6639001,328,0.007891226559877396
1612185311.0905766,329,0.01518503949046135
1612185312.477647,330,0.009561487473547459
1612185313.8257418,331,0.011053669266402721
1612185315.248708,332,0.008943424560129642
1612185316.609149,333,0.011080323718488216
1612185318.0188417,334,0.011554005555808544
1612185319.4138534,335,0.0120819928124547
1612185320.836568,336,0.016083773225545883
1612185322.2547061,337,0.014655450358986855
1612185323.612758,338,0.009928115643560886
1612185324.9814415,339,0.008090951479971409
1612185326.3682377,340,0.00927721057087183
1612185327.814031,341,0.008117489516735077
1612185329.1497538,342,0.004439253360033035
1612185330.5005863,343,0.0062092668376863
1612185331.9402263,344,0.0071083963848650455
1612185333.3186944,345,0.005242655519396067
1612185334.6847687,346,0.004773395601660013
1612185336.0050635,347,0.006393884774297476
1612185337.4129124,348,0.005171946715563536
1612185338.8524904,349,0.005793761927634478
1612185340.2013273,350,0.006002352572977543
1612185341.6419935,351,0.0046959794126451015
1612185342.9752007,352,0.007821704261004925
1612185344.3343134,353,0.006883342284709215
1612185345.7046313,354,0.004852592013776302
1612185347.0977192,355,0.0018955544801428914
1612185348.5007963,356,0.004775417502969503
1612185349.8853207,357,0.004090515431016684
1612185351.2800329,358,0.004921128507703543
1612185352.6989038,359,0.0041739135049283504
1612185354.0869753,360,0.005329590290784836
1612185355.5321236,361,0.0059784818440675735
1612185356.9268928,362,0.004078426863998175
1612185358.2736804,363,0.004882774781435728
1612185359.5994506,364,0.005105880554765463
1612185361.1202567,365,0.013033428229391575
1612185362.6441,366,0.008383575826883316
1612185364.026118,367,0.007638869807124138
1612185365.4147115,368,0.017406459897756577
1612185366.8595526,369,0.01262660138309002
1612185368.2439487,370,0.01197228953242302
1612185369.6312032,371,0.009229697287082672
1612185371.0974102,372,0.01566215604543686
1612185372.46403,373,0.016324466094374657
1612185373.803409,374,0.007634752430021763
1612185375.1330483,375,0.008221409283578396
1612185376.6031895,376,0.009260869584977627
1612185378.0358088,377,0.009675482288002968
1612185379.4124558,378,0.011114131659269333
1612185380.8362222,379,0.008337167091667652
1612185382.1756155,380,0.006800689734518528
1612185383.5164852,381,0.011045043356716633
1612185384.8887606,382,0.006685633212327957
1612185386.3594615,383,0.008794005960226059
1612185387.7218673,384,0.010224254801869392
1612185389.0414333,385,0.011378900147974491
1612185390.4668593,386,0.012768656946718693
1612185391.8897774,387,0.010075632482767105
1612185393.284616,388,0.009498839266598225
1612185394.7288346,389,0.009256955236196518
1612185396.0915525,390,0.007065215148031712
1612185397.468662,391,0.006634049117565155
1612185398.9099767,392,0.014420944266021252
1612185400.4264526,393,0.018150122836232185
1612185401.8426845,394,0.023053469136357307
1612185403.255826,395,0.018482694402337074
1612185404.630825,396,0.01688806712627411
1612185405.9962125,397,0.017751602455973625
1612185407.3119783,398,0.01882690005004406
1612185408.6846428,399,0.013723469339311123
1612185410.0532742,400,0.01714497245848179
1612185411.494481,401,0.013982553966343403
1612185412.8303628,402,0.02936582826077938
1612185414.1153185,403,0.02215508371591568
1612185415.505674,404,0.013560519553720951
1612185416.8560328,405,0.011560425162315369
1612185418.2438405,406,0.012221590615808964
1612185419.6456666,407,0.011066444218158722
1612185421.0243607,408,0.014897963963449001
1612185422.3632417,409,0.011608232744038105
1612185423.7412148,410,0.010109194554388523
1612185425.1399193,411,0.009576883167028427
1612185426.4908037,412,0.007161420304328203
1612185427.8659725,413,0.009377289563417435
1612185429.1791713,414,0.006874932907521725
1612185430.5725832,415,0.004640422761440277
1612185431.9496803,416,0.005127804819494486
1612185433.2970538,417,0.006458096206188202
1612185434.6723447,418,0.007641890086233616
1612185436.052812,419,0.008791138418018818
1612185437.4944408,420,0.004659890662878752
1612185438.9212763,421,0.004265015013515949
1612185440.2965715,422,0.005351425614207983
1612185441.6634915,423,0.005232163704931736
1612185443.023204,424,0.008246046490967274
1612185444.332736,425,0.00472148135304451
1612185445.7336268,426,0.00857553444802761
1612185447.0713968,427,0.00525880279019475
1612185448.430061,428,0.004788475576788187
1612185449.8049333,429,0.005134486593306065
1612185451.261419,430,0.0052973125129938126
1612185452.68978,431,0.009049349464476109
1612185454.0750914,432,0.004261982627213001
1612185455.466947,433,0.007705830503255129
1612185456.8153374,434,0.009301732294261456
1612185458.2461696,435,0.00611183512955904
1612185459.636168,436,0.01210798230022192
1612185461.1329741,437,0.010819913819432259
1612185462.4956446,438,0.01103560347110033
1612185463.817108,439,0.009733210317790508
1612185465.215533,440,0.0066847833804786205
1612185466.5437303,441,0.007512354291975498
1612185467.8932052,442,0.007511008996516466
1612185469.2947364,443,0.0029690738301724195
1612185470.6777213,444,0.002718296367675066
1612185472.07774,445,0.002690502442419529
1612185473.4487653,446,0.004669330082833767
1612185474.807119,447,0.008132637478411198
1612185476.1732316,448,0.004584574606269598
1612185477.5424907,449,0.006067909300327301
1612185478.9601936,450,0.004938569851219654
1612185480.3720937,451,0.002839971100911498
1612185481.7622423,452,0.003654665546491742
1612185483.1900496,453,0.0012772285845130682
1612185484.5883572,454,0.0034372378140687943
1612185486.0231276,455,0.002408853964880109
1612185487.406299,456,0.0029724715277552605
1612185488.7570426,457,0.002539311768487096
1612185490.0696049,458,0.0028838475700467825
1612185491.425286,459,0.0044587175361812115
1612185492.8214297,460,0.00421150354668498
1612185494.2953753,461,0.0028660320676863194
1612185495.6046607,462,0.003597160568460822
1612185496.9203832,463,0.002710288856178522
1612185498.2181442,464,0.0031292601488530636
1612185499.6452413,465,0.005916121881455183
1612185500.9446323,466,0.0019268901087343693
1612185502.3166025,467,0.0015858772676438093
1612185503.7672455,468,0.0012675068574026227
1612185505.1108258,469,0.001761263469234109
1612185506.422295,470,0.0032848247792571783
1612185507.7873807,471,0.0031777455005794764
1612185509.3074048,472,0.0024028574116528034
1612185510.7379107,473,0.0013724955497309566
1612185512.169806,474,0.0005801188526675105
1612185513.5338855,475,0.0016999210929498076
1612185514.8945334,476,0.0006865512114018202
1612185516.2026012,477,0.0004843485075980425
1612185517.5157125,478,0.0013904301449656487
1612185518.96264,479,0.001120349857956171
1612185520.3353586,480,0.0009455234394408762
1612185521.7136893,481,0.000688973639626056
1612185523.084566,482,0.0007643038989044726
1612185524.4315305,483,0.0009858869016170502


==> line_analysis/figure_data/figure1/update_step_00_0_01.csv <==
Wall time,Step,Value
1615165015.8321092,18,0.234114408493042
1615165015.974171,24,0.26744958758354187
1615165016.6827514,40,0.2272125482559204
1615165016.729111,42,0.30711862444877625
1615165016.796807,45,0.2535416781902313
1615165017.043945,56,0.2656916379928589
1615165017.9860535,71,0.2821522653102875
1615165018.0571382,74,0.34710511565208435
1615165019.136407,94,0.29463574290275574
1615165019.4254239,106,0.22651636600494385
1615165020.5799081,126,0.20484216511249542
1615165022.016846,155,0.27625763416290283
1615165022.0884476,158,0.2806069552898407
1615165022.302575,167,0.27910012006759644
1615165022.670772,183,0.24469871819019318
1615165022.714944,185,0.22808988392353058
1615165025.1327283,229,0.29337039589881897
1615165025.2498245,234,0.21605899930000305
1615165026.2402005,249,0.23374919593334198
1615165026.3765726,255,0.24364010989665985
1615165026.4939654,260,0.3019215166568756
1615165026.65276,267,0.24018585681915283
1615165026.7873836,273,0.2969490885734558
1615165028.3485408,308,0.34835824370384216
1615165029.069777,310,0.3024503290653229
1615165029.2689688,318,0.2461618185043335
1615165029.7604654,339,0.2091372013092041
1615165030.6834784,347,0.3560135066509247
1615165031.1402624,367,0.2544333338737488
1615165033.8614159,421,0.3038842976093292
1615165033.8840191,422,0.22932668030261993
1615165034.8649502,439,0.2496955394744873
1615165034.933076,442,0.24629834294319153
1615165035.0011268,445,0.31291091442108154
1615165035.354631,460,0.23696883022785187
1615165035.4217758,463,0.24408021569252014
1615165035.444247,464,0.22024014592170715
1615165036.3560753,474,0.22456398606300354
1615165036.7885697,493,0.27997735142707825
1615165038.0008783,514,0.2703333795070648
1615165039.093072,531,0.24879823625087738
1615165039.2076023,536,0.26793816685676575
1615165040.4609663,563,0.3001818358898163
1615165040.6893854,573,0.2680366635322571
1615165040.8302088,579,0.30500438809394836
1615165040.9861557,586,0.2639138400554657
1615165041.0080535,587,0.29626205563545227
1615165043.2741194,620,0.298749178647995
1615165043.3217733,622,0.25941917300224304
1615165043.5981436,634,0.27192559838294983
1615165043.756402,641,0.20551975071430206
1615165043.7789605,642,0.25520485639572144
1615165043.8236468,644,0.23006510734558105
1615165043.8892086,647,0.24809694290161133
1615165043.9326622,649,0.25913703441619873
1615165044.8697717,661,0.24292150139808655
1615165045.0983336,671,0.25373539328575134
1615165047.4363036,714,0.32098692655563354
1615165047.6192944,722,0.26344218850135803
1615165047.81514,730,0.2436813861131668
1615165048.0173204,739,0.2644882798194885
1615165049.0255399,752,0.22992189228534698
1615165049.1207266,756,0.28243887424468994
1615165049.3280878,765,0.23197422921657562
1615165049.418243,769,0.27064815163612366
1615165049.4623058,771,0.3168710768222809
1615165049.5058246,773,0.2226400375366211
1615165050.354031,780,0.2160225659608841
1615165050.4712305,785,0.25029250979423523
1615165050.518877,787,0.2944954037666321
1615165050.6361215,792,0.28173765540122986
1615165050.682992,794,0.30531224608421326
1615165050.7767153,798,0.26227089762687683
1615165050.870425,802,0.25911709666252136
1615165051.665525,808,0.25922396779060364
1615165051.6882243,809,0.25235477089881897
1615165052.2226498,832,0.252318799495697
1615165052.3101323,836,0.2509770095348358
1615165054.4109094,869,0.27356448769569397
1615165054.579813,876,0.25280091166496277
1615165054.7206545,882,0.2817405164241791
1615165055.049284,896,0.2585069239139557
1615165055.845894,900,0.21612051129341125
1615165056.0068688,907,0.3173298239707947
1615165056.0522091,909,0.24894535541534424
1615165056.2335649,917,0.24907205998897552
1615165057.2153687,931,0.2295360118150711
1615165057.2417054,932,0.23696599900722504
1615165057.4805655,942,0.2705989181995392
1615165057.5510733,945,0.22629304230213165
1615165057.7626076,954,0.31623488664627075
1615165058.615228,962,0.2370527982711792
1615165058.8272755,971,0.2462306022644043
1615165058.8500319,972,0.22143404185771942
1615165058.991104,978,0.2601916790008545
1615165059.0145967,979,0.24890677630901337
1615165059.1322246,984,0.27157196402549744
1615165060.1914592,1002,0.2740974426269531
1615165060.2623048,1005,0.2683718502521515
1615165060.476571,1014,0.23809051513671875
1615165061.9567187,1044,0.3009493350982666
1615165062.941861,1057,0.26185181736946106
1615165063.084916,1063,0.31887009739875793
1615165063.157263,1066,0.22892558574676514
1615165063.2043047,1068,0.2347634881734848
1615165063.298355,1072,0.2704401910305023
1615165063.4393914,1078,0.3133919835090637
1615165063.5565207,1083,0.2796618342399597
1615165064.429433,1093,0.3801223039627075
1615165064.5655324,1099,0.27812740206718445
1615165064.6791286,1104,0.2591230273246765
1615165064.9024966,1114,0.3133603632450104
1615165067.3747156,1156,0.2650820016860962
1615165067.4688883,1160,0.24460116028785706
1615165067.4924242,1161,0.24085400998592377
1615165067.5159853,1162,0.32727351784706116
1615165068.6176836,1180,0.21595624089241028
1615165068.9266946,1193,0.2998351752758026
1615165069.2186992,1206,0.25945672392845154
1615165070.4634225,1232,0.2665979862213135
1615165071.449572,1244,0.2784726321697235
1615165071.7092168,1255,0.28612181544303894
1615165071.7817457,1258,0.3051031827926636
1615165071.8525612,1261,0.2715729773044586
1615165073.0157826,1281,0.3028147518634796
1615165073.1573653,1287,0.23787987232208252
1615165073.3220353,1294,0.2607351243495941
1615165073.4621572,1300,0.2927226722240448
1615165074.5445235,1316,0.25900790095329285
1615165074.615195,1319,0.25231531262397766
1615165074.8893511,1330,0.23919017612934113
1615165075.5849814,1333,0.22319357097148895
1615165075.660753,1336,0.26015961170196533
1615165075.6853378,1337,0.22329047322273254
1615165077.4236944,1385,0.2902108132839203
1615165077.491265,1388,0.2921791672706604
1615165077.557268,1391,0.30029407143592834
1615165077.580467,1392,0.22847090661525726
1615165078.8760846,1414,0.2729494869709015
1615165079.8177536,1426,0.2833503186702728
1615165080.0724525,1436,0.23396559059619904
1615165080.1666162,1440,0.28203973174095154
1615165081.3778818,1465,0.2470988780260086
1615165081.400659,1466,0.2395462989807129
1615165081.6537,1477,0.2502630949020386
1615165081.832078,1485,0.3373139798641205
1615165082.564724,1489,0.21481052041053772
1615165082.6131146,1491,0.287337988615036
1615165084.0322938,1523,0.2780916690826416
1615165084.127967,1527,0.3113546669483185
1615165085.4014614,1552,0.2884483337402344
1615165085.78174,1568,0.27271512150764465
1615165085.8044167,1569,0.34657931327819824
1615165086.79534,1584,0.2541297972202301
1615165086.889583,1588,0.27792540192604065
1615165087.2609365,1604,0.30231043696403503
1615165087.2834234,1605,0.30447593331336975
1615165088.4245183,1627,0.26145145297050476
1615165088.5378032,1632,0.2891386151313782
1615165088.6505105,1637,0.28555622696876526
1615165088.7162907,1640,0.2712101936340332
1615165089.4561958,1645,0.25958552956581116
1615165089.5323021,1648,0.23690755665302277
1615165089.8201988,1660,0.2662319242954254
1615165090.0007336,1668,0.3396146893501282
1615165090.858409,1675,0.2840835750102997
1615165091.0278926,1682,0.2698546051979065
1615165091.2409034,1691,0.42250123620033264
1615165091.3349557,1695,0.2875289022922516
1615165091.381951,1697,0.26880505681037903
1615165091.428726,1699,0.2376653254032135
1615165091.4989705,1702,0.2747970223426819
1615165092.3025897,1709,0.22501325607299805
1615165092.510369,1718,0.22513799369335175
1615165092.748163,1728,0.2869938313961029
1615165092.8359072,1732,0.348185271024704
1615165092.879392,1734,0.29456108808517456
1615165093.5626066,1737,0.20665593445301056
1615165093.678146,1742,0.3442966043949127
1615165093.7491696,1745,0.2767218053340912
1615165093.7718818,1746,0.31395742297172546
1615165094.233676,1766,0.25250452756881714
1615165095.1911597,1775,0.25996649265289307
1615165095.3332272,1781,0.23412056267261505
1615165095.4989393,1788,0.35459235310554504
1615165095.522604,1789,0.2564379870891571
1615165096.347545,1798,0.26542505621910095
1615165096.5097218,1805,0.26005125045776367
1615165096.9836762,1826,0.3052777945995331
1615165097.7908323,1830,0.31373417377471924
1615165098.0298777,1840,0.304107129573822
1615165098.1246634,1844,0.32855767011642456
1615165098.3363547,1853,0.2496582716703415
1615165099.3241608,1866,0.22907327115535736
1615165099.3991134,1869,0.3353439271450043
1615165099.5403996,1875,0.24806185066699982
1615165099.587474,1877,0.26830044388771057
1615165100.9789903,1911,0.2430611401796341
1615165101.113436,1917,0.276216596364975
1615165102.1574876,1934,0.2757200002670288
1615165102.3881295,1944,0.30423393845558167
1615165102.4556425,1947,0.30636486411094666
1615165102.5003383,1949,0.30147331953048706
1615165103.5569088,1967,0.29610010981559753
1615165103.8704717,1981,0.2895303964614868
1615165103.9139073,1983,0.2871234118938446
1615165104.9865062,2001,0.2322407066822052
1615165105.0772045,2005,0.26837876439094543
1615165105.2551467,2013,0.29006287455558777
1615165106.3014731,2030,0.32631680369377136
1615165106.437222,2036,0.2898942530155182
1615165107.730746,2060,0.27632197737693787
1615165108.0313344,2073,0.2912583649158478
1615165108.096924,2076,0.2736099064350128
1615165108.78685,2077,0.2421397715806961
1615165108.841933,2079,0.2575111985206604
1615165108.8889155,2081,0.3085267245769501
1615165108.9817607,2085,0.33528780937194824
1615165109.0745442,2089,0.31503650546073914
1615165109.2339623,2096,0.20306698977947235
1615165110.373373,2111,0.3805379271507263
1615165111.8533778,2145,0.2549777925014496
1615165111.947589,2149,0.2955720126628876
1615165112.1271899,2156,0.24181456863880157
1615165112.338927,2165,0.29080817103385925
1615165113.3047717,2177,0.24102580547332764
1615165113.5335937,2187,0.25641027092933655
1615165113.5788922,2189,0.2650865912437439
1615165113.6242,2191,0.239156112074852
1615165113.736201,2196,0.36739346385002136
1615165113.8032172,2199,0.2812030613422394
1615165114.637532,2207,0.19113872945308685
1615165114.7317364,2211,0.2698740065097809
1615165115.1814876,2231,0.29051774740219116
1615165115.9620006,2236,0.2071385234594345
1615165115.984794,2237,0.23263385891914368
1615165116.035791,2239,0.23403751850128174
1615165116.103605,2242,0.3108006417751312
1615165116.1946998,2246,0.2896299660205841
1615165116.21742,2247,0.2644372880458832
1615165116.375875,2254,0.28702160716056824
1615165116.4426517,2257,0.22541728615760803
1615165116.5519326,2262,0.3647850453853607
1615165117.6679337,2281,0.26146048307418823
1615165117.902028,2291,0.28694501519203186
1615165118.725704,2297,0.27911123633384705
1615165118.8673444,2303,0.27927887439727783
1615165118.961791,2307,0.2516035735607147
1615165119.2723472,2319,0.2501051723957062
1615165119.2959142,2320,0.3194318115711212
1615165120.525072,2345,0.30624398589134216
1615165120.7277777,2354,0.26468023657798767
1615165122.7712326,2389,0.33226388692855835
1615165122.7947273,2390,0.3114681839942932
1615165122.8424652,2392,0.26151031255722046
1615165124.5795825,2436,0.33733150362968445
1615165124.7615855,2444,0.24667982757091522
1615165125.6050036,2451,0.2164204865694046
1615165125.6534226,2453,0.29539355635643005
1615165125.7012205,2455,0.23944206535816193
1615165125.8195736,2460,0.33241793513298035
1615165127.0348074,2485,0.27947044372558594
1615165127.0576215,2486,0.32275015115737915
1615165127.2852855,2496,0.23087339103221893
1615165127.330581,2498,0.26244595646858215
1615165127.4450786,2503,0.2777726352214813
1615165128.411256,2517,0.21709704399108887
1615165128.553395,2523,0.31723910570144653
1615165128.7616017,2532,0.34839990735054016
1615165129.7165763,2547,0.27646514773368835
1615165129.811936,2551,0.19760778546333313
1615165129.8598034,2553,0.3198759853839874
1615165131.1299107,2578,0.2822814881801605
1615165131.402605,2590,0.35798513889312744
1615165131.6275167,2600,0.2521377503871918
1615165132.4735546,2606,0.27685126662254333
1615165132.8743882,2623,0.2744821012020111
1615165133.0111053,2629,0.34964802861213684
1615165133.0330808,2630,0.2897128164768219
1615165134.0486434,2644,0.3154357075691223
1615165134.1848667,2650,0.20226772129535675
1615165134.2984312,2655,0.27353426814079285
1615165135.4633946,2678,0.2243594378232956
1615165135.6221905,2685,0.2987120449542999
1615165135.7362757,2690,0.22858372330665588
1615165136.7201586,2703,0.18735376000404358
1615165136.8811007,2710,0.2488718032836914
1615165137.2201219,2725,0.27517369389533997
1615165138.235879,2737,0.28806212544441223
1615165138.304481,2740,0.21080325543880463
1615165138.6198575,2754,0.26031967997550964
1615165140.139343,2789,0.30409741401672363
1615165140.8765512,2790,0.2708629071712494
1615165140.9159274,2791,0.2522849440574646
1615165141.342887,2809,0.3470655381679535
1615165142.4077468,2824,0.3266478478908539
1615165144.215802,2872,0.30477461218833923
1615165144.4285295,2881,0.31401196122169495
1615165145.3542736,2890,0.26809003949165344
1615165145.49575,2896,0.3384769856929779
1615165146.7642016,2917,0.29274287819862366
1615165146.8114176,2919,0.3906203508377075
1615165146.8349886,2920,0.32870301604270935
1615165148.6269333,2967,0.25813713669776917
1615165148.8038864,2975,0.2637099325656891
1615165150.0078564,2998,0.26943644881248474
1615165150.8297431,3007,0.3120485246181488
1615165150.928445,3011,0.21606770157814026
1615165151.0238683,3015,0.20854222774505615
1615165151.3077433,3027,0.2505604922771454
1615165151.3787117,3030,0.28637632727622986
1615165152.1791172,3038,0.19426994025707245
1615165152.2587328,3041,0.3617081642150879
1615165152.8268974,3065,0.2361990064382553
1615165153.637013,3069,0.23715078830718994
1615165153.6881027,3071,0.2177969068288803
1615165154.367673,3099,0.2879810631275177
1615165155.6170266,3122,0.32298168540000916
1615165156.6652825,3137,0.1964789628982544
1615165156.855203,3145,0.2242521047592163
1615165156.9730263,3150,0.24658608436584473
1615165157.0888708,3155,0.25391432642936707
1615165157.2228515,3161,0.19792550802230835
1615165158.3490686,3177,0.29021915793418884
1615165159.4821885,3195,0.22282135486602783
1615165159.5151577,3196,0.25517141819000244
1615165159.6879327,3203,0.29496923089027405
1615165159.7593365,3206,0.2813278138637543
1615165161.022328,3230,0.23491911590099335
1615165161.093772,3233,0.2907178997993469
1615165161.2589486,3240,0.2896706461906433
1615165161.329696,3243,0.2606337070465088
1615165161.3532293,3244,0.24109704792499542
1615165161.4004114,3246,0.33629098534584045
1615165161.4245625,3247,0.30172309279441833
1615165162.618325,3272,0.21116092801094055
1615165162.8212059,3281,0.3391716182231903
1615165164.077702,3305,0.24093373119831085
1615165164.2575953,3313,0.21433137357234955
1615165165.2127624,3327,0.27361494302749634
1615165165.2354834,3328,0.2886650860309601
1615165165.6201603,3345,0.29216039180755615
1615165167.0133758,3374,0.21566954255104065
1615165167.0572493,3376,0.264451265335083
1615165167.9519026,3386,0.21080605685710907
1615165168.3387952,3403,0.2357456237077713
1615165168.4505556,3408,0.2774394750595093
1615165169.6314294,3430,0.35297226905822754
1615165169.8195894,3438,0.2565607726573944
1615165170.708513,3449,0.3672643005847931
1615165170.7540205,3451,0.26286953687667847
1615165170.9152668,3458,0.19584031403064728
1615165171.059892,3464,0.2682283818721771
1615165171.2134635,3471,0.3601662814617157
1615165172.0221872,3477,0.32823124527931213
1615165172.090353,3480,0.19112597405910492
1615165172.4858449,3497,0.29033687710762024
1615165173.3842883,3509,0.24609890580177307
1615165173.4557347,3512,0.24711434543132782
1615165173.621676,3519,0.3829171359539032
1615165174.679636,3535,0.2556532323360443
1615165174.729218,3537,0.33031466603279114
1615165174.8667367,3543,0.31123384833335876
1615165174.9586053,3547,0.27728328108787537
1615165175.3249018,3563,0.28231051564216614
1615165176.3416317,3580,0.23512962460517883
1615165177.4977777,3600,0.26828715205192566
1615165177.9138305,3618,0.29277923703193665
1615165177.9588563,3620,0.20539772510528564
1615165178.0033548,3622,0.21138222515583038
1615165178.0690596,3625,0.3509208559989929
1615165178.7385516,3628,0.2973105013370514
1615165179.1316106,3645,0.2552591562271118
1615165179.3780353,3656,0.20827804505825043
1615165180.3990185,3670,0.2397029846906662
1615165181.7869782,3700,0.23258638381958008
1615165181.832489,3702,0.17528164386749268
1615165183.0283203,3726,0.2739921510219574
1615165183.1201503,3730,0.2538682520389557
1615165183.1656244,3732,0.19977544248104095
1615165183.301833,3738,0.2698870897293091
1615165183.3699787,3741,0.2646845281124115
1615165183.4152539,3743,0.2660995125770569
1615165184.2646685,3752,0.25201594829559326
1615165184.4329548,3759,0.3245111405849457
1615165184.7406263,3772,0.27235499024391174
1615165184.9284034,3780,0.21893630921840668
1615165185.9509714,3793,0.15805290639400482
1615165185.9981647,3795,0.2519911825656891
1615165186.0690856,3798,0.32007652521133423
1615165187.0723646,3814,0.24335996806621552
1615165187.1859376,3819,0.2570607662200928
1615165187.2321293,3821,0.21961334347724915
1615165187.459121,3831,0.2421865016222
1615165187.5499356,3835,0.2648698091506958
1615165188.9345114,3864,0.2813994586467743
1615165189.0492609,3869,0.3212927281856537
1615165189.8751874,3876,0.2932966351509094
1615165191.5135074,3920,0.2403724193572998
1615165191.694948,3928,0.2276986837387085
1615165191.8490314,3935,0.2495557814836502
1615165192.6566277,3939,0.1967656910419464
1615165192.9112935,3950,0.2685088813304901
1615165193.0528088,3956,0.28127917647361755
1615165193.1953094,3962,0.16973170638084412
1615165194.4303925,3984,0.20568759739398956
1615165194.680064,3995,0.18325333297252655
1615165195.5147262,4000,0.23973296582698822
1615165195.7460198,4009,0.2532690763473511
1615165195.7695644,4010,0.2949680984020233
1615165196.0523248,4022,0.16958433389663696
1615165197.0430481,4033,0.3791826069355011
1615165197.1146028,4036,0.2280971109867096
1615165197.3467672,4046,0.2317211925983429
1615165199.8090892,4093,0.151596799492836
1615165199.9239872,4098,0.14347682893276215
1615165199.946752,4099,0.26431408524513245
1615165200.1737862,4109,0.23295564949512482
1615165203.200434,4182,0.19468271732330322
1615165204.1583626,4193,0.23715606331825256
1615165204.1811793,4194,0.1629645675420761
1615165204.2269125,4196,0.2852678596973419
1615165204.2723458,4198,0.2724928557872772
1615165204.340419,4201,0.28510811924934387
1615165204.3630612,4202,0.36632493138313293
1615165205.6451147,4227,0.17801432311534882
1615165205.7598145,4232,0.25325560569763184
1615165205.8475857,4235,0.17635577917099
1615165206.028557,4243,0.23907528817653656
1615165206.9279613,4254,0.21569497883319855
1615165207.1324747,4263,0.18133307993412018
1615165207.2005923,4266,0.20345841348171234
1615165207.2233882,4267,0.33512160181999207
1615165208.236909,4282,0.14494769275188446
1615165208.6074142,4298,0.24120183289051056
1615165208.7424612,4304,0.16347788274288177
1615165208.8306837,4308,0.25204581022262573
1615165209.688849,4317,0.1275506466627121
1615165209.73432,4319,0.31110239028930664
1615165209.9414983,4328,0.26071396470069885
1615165210.0357735,4332,0.17801979184150696
1615165210.9778957,4343,0.2972189486026764
1615165211.5897996,4369,0.1849559098482132
1615165212.4982889,4378,0.24746958911418915
1615165212.8536983,4393,0.18425819277763367
1615165213.0192945,4400,0.16232502460479736
1615165213.7354434,4406,0.18869809806346893
1615165213.8328488,4410,0.20138764381408691
1615165213.8556383,4411,0.19349104166030884
1615165214.2848897,4430,0.20453360676765442
1615165214.9790223,4433,0.2789228856563568
1615165216.488295,4469,0.1503298133611679
1615165216.6270883,4475,0.3450535237789154
1615165216.969246,4490,0.33024904131889343
1615165217.0145426,4492,0.2854696214199066
1615165218.1014585,4509,0.2706403136253357
1615165218.1249554,4510,0.20677749812602997
1615165219.209605,4529,0.15130943059921265
1615165219.2366898,4530,0.32660865783691406
1615165219.3073723,4533,0.2817673087120056
1615165219.5190458,4542,0.16474208235740662
1615165219.777823,4553,0.2203737497329712
1615165221.0184135,4578,0.2375824749469757
1615165221.0873728,4581,0.32334601879119873
1615165221.9637353,4592,0.16104640066623688
1615165222.0346298,4595,0.22342626750469208
1615165222.0880396,4597,0.25370851159095764
1615165222.1350553,4599,0.24519796669483185
1615165222.4234314,4611,0.23341603577136993
1615165223.4745965,4628,0.27517279982566833
1615165223.9619608,4649,0.18227116763591766
1615165224.8401809,4656,0.1611304134130478
1615165225.0270882,4664,0.24460621178150177
1615165225.1216834,4668,0.21835660934448242
1615165225.2823641,4675,0.188922718167305
1615165225.3043075,4676,0.18664193153381348
1615165225.326162,4677,0.19248811900615692
1615165226.2687168,4687,0.18494956195354462
1615165227.5404658,4713,0.24083884060382843
1615165227.672263,4718,0.20286762714385986
1615165228.0659173,4734,0.24489612877368927
1615165229.0707927,4745,0.14404115080833435
1615165229.1656725,4749,0.1599881500005722
1615165229.1892872,4750,0.18785972893238068
1615165229.3784997,4758,0.20689287781715393
1615165229.5286586,4764,0.21221379935741425
1615165229.5970836,4767,0.16491863131523132
1615165230.4400973,4776,0.19940605759620667
1615165230.5323071,4780,0.21613462269306183
1615165230.6911752,4787,0.27000507712364197
1615165230.7139378,4788,0.21401536464691162
1615165230.8610103,4794,0.3245372474193573
1615165230.9957874,4800,0.20911259949207306
1615165231.039644,4802,0.2495829164981842
1615165231.7793028,4805,0.25465139746665955
1615165233.3149934,4840,0.23893491923809052
1615165233.5907276,4852,0.404987096786499
1615165234.7453482,4871,0.16622649133205414
1615165234.7936954,4873,0.12271801382303238
1615165235.2989106,4894,0.26527273654937744
1615165236.4645767,4914,0.1977023184299469
1615165237.6595557,4938,0.21942029893398285
1615165237.728175,4941,0.1288125067949295
1615165238.0225396,4954,0.18649619817733765
1615165238.8747976,4962,0.07170438021421432
1615165239.08175,4971,0.09886082261800766
1615165239.150896,4974,0.18708159029483795
1615165239.1973834,4976,0.14095798134803772
1615165239.2200603,4977,0.1995907723903656
1615165240.9549606,5021,0.4077703654766083
1615165241.7678235,5027,0.3022282123565674
1615165241.844757,5030,0.17549502849578857
1615165242.0112164,5037,0.17727099359035492
1615165242.3170238,5050,0.2872251570224762
1615165242.364293,5052,0.22554424405097961
1615165243.006293,5053,0.1820068210363388
1615165243.200491,5060,0.16636435687541962
1615165243.6181846,5078,0.2880537211894989
1615165244.7878542,5101,0.23239348828792572
1615165244.907058,5106,0.13972793519496918
1615165246.1117651,5126,0.17164109647274017
1615165246.1688988,5128,0.1712280958890915
1615165246.3114996,5134,0.1320941150188446
1615165247.604075,5160,0.12135261297225952
1615165247.7175028,5165,0.24162951111793518
1615165248.8188152,5182,0.09684572368860245
1615165249.2432287,5200,0.17837318778038025
1615165250.1022816,5208,0.21804220974445343
1615165250.6393137,5231,0.15786944329738617
1615165250.7282279,5235,0.18525366485118866
1615165251.4387863,5239,0.28423234820365906
1615165251.4632602,5240,0.2546773850917816
1615165252.0700905,5266,0.12117858231067657
1615165253.3088577,5289,0.2119532823562622
1615165254.68292,5318,0.17605829238891602
1615165254.929914,5329,0.13601693511009216
1615165256.0087695,5345,0.15503795444965363
1615165256.3325188,5359,0.14616291224956512
1615165256.3562005,5360,0.14469094574451447
1615165257.5349913,5380,0.22084501385688782
1615165258.7694423,5404,0.12325165420770645
1615165259.1400099,5420,0.18724077939987183
1615165260.252672,5439,0.2016850709915161
1615165260.3222823,5442,0.16701394319534302
1615165260.4356308,5447,0.2114335298538208
1615165261.9922717,5484,0.27189943194389343
1615165262.8834846,5491,0.20043285191059113
1615165262.982826,5495,0.16604487597942352
1615165263.12012,5501,0.23997142910957336
1615165263.25671,5507,0.30174529552459717
1615165263.370323,5512,0.20452046394348145
1615165263.4373336,5515,0.21370811760425568
1615165263.4815705,5517,0.21211445331573486
1615165264.7036183,5541,0.15318363904953003
1615165265.5738473,5549,0.19505201280117035
1615165265.9829552,5566,0.1061825081706047
1615165266.1008697,5571,0.28000977635383606
1615165266.1479495,5573,0.16609439253807068
1615165267.1556423,5585,0.11974518746137619
1615165267.204219,5587,0.10604095458984375
1615165267.3456702,5593,0.030069882050156593
1615165267.6278965,5605,0.20443956553936005
1615165267.7385294,5610,0.08433539420366287
1615165268.675026,5620,0.10602480173110962
1615165268.920662,5630,0.13525095582008362
1615165270.224147,5658,0.20430254936218262
1615165270.2695432,5660,0.20673434436321259
1615165270.360281,5664,0.2415909618139267
1615165271.3985858,5679,0.1980212777853012
1615165272.9931204,5720,0.1254834681749344
1615165273.063604,5723,0.20603609085083008
1615165274.1353762,5741,0.16939149796962738
1615165274.5639675,5759,0.07885325700044632
1615165275.5943975,5776,0.25613531470298767
1615165275.6626894,5779,0.13658127188682556
1615165275.778963,5784,0.15601173043251038
1615165275.8924758,5789,0.20757584273815155
1615165276.945303,5807,0.1619599312543869
1615165276.9680376,5808,0.22813616693019867
1615165277.3505418,5825,0.22443290054798126
1615165278.073567,5828,0.11912419646978378
1615165278.2555625,5835,0.14420939981937408
1615165279.6113482,5862,0.18948833644390106
1615165279.6759295,5864,0.1746196746826172
1615165279.8425484,5871,0.16320471465587616
1615165280.2475882,5889,0.14639516174793243
1615165281.2153707,5898,0.0626676008105278
1615165281.4307945,5907,0.18514609336853027
1615165281.666275,5917,0.1474219411611557
1615165282.616846,5928,0.3155100345611572
1615165282.7083147,5932,0.2900797724723816
1615165282.7310421,5933,0.23918560147285461
1615165283.8598905,5952,0.16120950877666473
1615165283.9802732,5957,0.18971388041973114
1615165284.027527,5959,0.22424054145812988
1615165284.139289,5963,0.20638692378997803
1615165284.3462603,5972,0.17778967320919037
1615165285.477007,5990,0.12458302080631256
1615165285.9545212,6010,0.16864007711410522
1615165286.7878892,6015,0.27779635787010193
1615165287.0138507,6024,0.18073700368404388
1615165287.155426,6030,0.1032310277223587
1615165287.1790292,6031,0.13178721070289612
1615165287.2712083,6035,0.1814291775226593
1615165287.3404272,6038,0.15109030902385712
1615165288.5644388,6060,0.18429552018642426
1615165289.591716,6078,0.16001483798027039
1615165289.6948822,6082,0.12862937152385712
1615165289.821332,6087,0.20853972434997559
1615165290.2160425,6103,0.1393849402666092
1615165290.261551,6105,0.18229812383651733
1615165291.202623,6115,0.06052571162581444
1615165291.3614857,6121,0.11459004878997803
1615165291.408951,6123,0.06200548633933067
1615165291.5510352,6129,0.2047971487045288
1615165291.5982008,6131,0.12814408540725708
1615165291.6452723,6133,0.12828531861305237
1615165292.6007423,6145,0.1406301110982895
1615165292.6462076,6147,0.21348880231380463
1615165292.6924024,6149,0.13099417090415955
1615165293.8822978,6172,0.21149416267871857
1615165294.0937362,6181,0.20681045949459076
1615165294.1643682,6184,0.2476157695055008
1615165295.2869592,6200,0.16076648235321045
1615165295.5786338,6211,0.07670394331216812
1615165295.6257997,6213,0.186356782913208
1615165295.7674491,6219,0.17280271649360657
1615165296.7129633,6232,0.11933256685733795
1615165296.850512,6237,0.09443876147270203
1615165297.0118408,6244,0.09544850885868073
1615165297.1506119,6250,0.35982710123062134
1615165298.1892192,6263,0.12924176454544067
1615165298.823711,6289,0.17714808881282806
1615165300.0978582,6312,0.30743488669395447
1615165300.192171,6316,0.2312898188829422
1615165300.2156346,6317,0.2561261057853699
1615165301.021231,6324,0.21890835464000702
1615165301.440964,6341,0.1995539367198944
1615165301.70115,6352,0.12089724838733673
1615165302.6289754,6363,0.15628603100776672
1615165302.7896192,6370,0.22592197358608246
1615165302.9321868,6376,0.23825064301490784
1615165304.1431477,6400,0.07266552746295929
1615165306.7098546,6455,0.1578020304441452
1615165306.8157246,6459,0.08041732758283615
1615165307.1126945,6472,0.06516201794147491
1615165308.0847802,6487,0.10009966045618057
1615165308.266691,6495,0.07549579441547394
1615165308.2894187,6496,0.0786285251379013
1615165308.3802226,6500,0.1454794853925705
1615165309.2583601,6510,0.10368889570236206
1615165309.4966006,6520,0.06743371486663818
1615165309.520178,6521,0.07889864593744278
1615165309.543693,6522,0.21933408081531525
1615165309.7326632,6530,0.16161440312862396
1615165310.8463748,6550,0.2167857438325882
1615165312.0072753,6574,0.29633161425590515
1615165312.1692882,6581,0.18881216645240784
1615165312.2375832,6584,0.2211657613515854
1615165312.4666426,6594,0.17412982881069183
1615165313.2894304,6603,0.2092464715242386
1615165313.3729477,6606,0.19398565590381622
1615165313.6032107,6616,0.05785972625017166
1615165313.7169602,6621,0.129067063331604
1615165315.2094097,6657,0.2811290919780731
1615165316.0973969,6666,0.14385372400283813
1615165316.1447241,6668,0.20998910069465637
1615165316.2392855,6672,0.1250845193862915
1615165316.3757796,6678,0.16516803205013275
1615165316.4438448,6681,0.1677670031785965
1615165316.6030319,6688,0.15701670944690704
1615165317.4719832,6696,0.23140862584114075
1615165317.5512748,6699,0.05695482715964317
1615165317.740199,6707,0.09648704528808594
1615165317.8345356,6711,0.09927433729171753
1615165317.92893,6715,0.1194710060954094
1615165319.0954409,6738,0.22881832718849182
1615165319.186273,6742,0.1632045954465866
1615165319.345406,6749,0.2483084499835968
1615165319.434971,6753,0.12586073577404022
1615165320.3613074,6764,0.11749505996704102
1615165320.6399672,6776,0.15150056779384613
1615165321.7360947,6792,0.15762941539287567
1615165322.3371933,6817,0.04608480632305145
1615165323.3568482,6832,0.17859527468681335
1615165323.6764727,6846,0.1775418519973755
1615165324.4635847,6854,0.17082205414772034
1615165324.654986,6862,0.23212416470050812
1615165324.7937145,6868,0.19082605838775635
1615165324.8173106,6869,0.10695997625589371
1615165326.0886495,6895,0.11759036034345627
1615165326.405159,6909,0.11655080318450928
1615165327.7395525,6934,0.15022166073322296
1615165328.81291,6951,0.12730839848518372
1615165329.0924137,6963,0.15370357036590576
1615165329.1629786,6966,0.2778247594833374
1615165329.3037462,6972,0.3039264380931854
1615165330.3524847,6990,0.12463350594043732
1615165330.397855,6992,0.23419225215911865
1615165331.4444263,7010,0.11100848764181137
1615165331.5427382,7014,0.0881342813372612
1615165332.0155149,7035,0.15178892016410828
1615165332.7677143,7039,0.1610821634531021
1615165332.9343588,7046,0.17366595566272736
1615165333.2308278,7059,0.09521077573299408
1615165333.364417,7065,0.17252826690673828
1615165334.403561,7079,0.16400019824504852
1615165334.6778996,7091,0.18651370704174042
1615165335.71647,7106,0.07173117250204086
1615165335.905298,7114,0.08500804752111435
1615165335.9288993,7115,0.10622014105319977
1615165337.0967839,7137,0.10116948187351227
1615165337.2078645,7141,0.038896504789590836
1615165337.5249987,7155,0.10953427851200104
1615165338.467068,7167,0.10414303839206696
1615165338.489747,7168,0.20009903609752655
1615165338.6511207,7175,0.09621074050664902
1615165338.9662588,7189,0.08318522572517395
1615165339.802137,7195,0.07056047767400742
1615165339.9632244,7202,0.07169130444526672
1615165340.009317,7204,0.019338004291057587
1615165340.2150095,7213,0.1315319687128067
1615165340.262247,7215,0.05900716781616211
1615165340.2864556,7216,0.14315079152584076
1615165341.3775597,7235,0.05653553083539009
1615165341.4486728,7238,0.07623381167650223
1615165341.6617916,7247,0.07505708187818527
1615165342.6573925,7260,0.09344946593046188
1615165343.200151,7284,0.1010422334074974
1615165344.2918286,7300,0.10856924206018448
1615165344.5505126,7311,0.21154554188251495
1615165345.6908073,7329,0.197867751121521
1615165345.9209094,7339,0.12284804880619049
1615165345.943296,7340,0.1579272449016571
1615165346.0772572,7346,0.2134552001953125
1615165346.9595227,7353,0.33141717314720154
1615165347.0538397,7357,0.09117398411035538
1615165347.0791976,7358,0.31884685158729553
1615165347.1027648,7359,0.22346261143684387
1615165348.2320542,7381,0.036228157579898834
1615165348.2549171,7382,0.07900245487689972
1615165348.3573081,7386,0.04159117862582207
1615165348.4044158,7388,0.16323222219944
1615165348.6165657,7397,0.18700923025608063
1615165348.710777,7401,0.13021180033683777
1615165350.1177666,7430,0.08112361282110214
1615165350.1414015,7431,0.14919088780879974
1615165351.1531858,7440,0.08896448463201523
1615165351.2261488,7443,0.07280109077692032
1615165351.4121175,7450,0.18338708579540253
1615165351.646674,7460,0.15268774330615997
1615165351.6693869,7461,0.157441645860672
1615165351.7148402,7463,0.2339753657579422
1615165351.8273404,7468,0.0395074337720871
1615165352.7000256,7474,0.1837223470211029
1615165352.7953656,7478,0.20022432506084442
1615165352.842486,7480,0.041782256215810776
1615165353.2122285,7496,0.16821661591529846
1615165354.033672,7502,0.14361733198165894
1615165354.059191,7503,0.07721971720457077
1615165354.2597451,7511,0.09752221405506134
1615165354.6915927,7530,0.20492270588874817
1615165355.78824,7547,0.10902559012174606
1615165357.0240273,7573,0.13516417145729065
1615165358.1500816,7596,0.1767021268606186
1615165358.4466634,7609,0.1483338624238968
1615165358.5291758,7612,0.16228008270263672
1615165359.861718,7643,0.07955711334943771
1615165359.8843834,7644,0.018850211054086685
1615165360.9085994,7660,0.12435778230428696
1615165360.9314926,7661,0.050674498081207275
1615165361.1611495,7671,0.05103441700339317
1615165361.229343,7674,0.05180949717760086
1615165361.2746942,7676,0.027599617838859558
1615165361.5211005,7687,0.05538051202893257
1615165362.2658596,7693,0.08055898547172546
1615165362.3359241,7696,0.07019781321287155
1615165362.4338477,7700,0.11831507831811905
1615165362.8659265,7718,0.07509408891201019
1615165363.5791636,7719,0.05535697937011719
1615165363.6788192,7723,0.10976491123437881
1615165363.7496765,7726,0.041772518306970596
1615165363.7968757,7728,0.10547783225774765
1615165364.1287794,7742,0.10058784484863281
1615165364.2175133,7746,0.15512380003929138
1615165365.108052,7757,0.028434989973902702
1615165365.1762733,7760,0.19319391250610352
1615165365.630787,7780,0.35778430104255676
1615165366.523768,7788,0.09430461376905441
1615165366.7514503,7798,0.11685607582330704
1615165366.774136,7799,0.11081435531377792
1615165367.0205529,7810,0.15982630848884583
1615165368.2349744,7833,0.06918372958898544
1615165368.347592,7838,0.11077754944562912
1615165369.3878798,7855,0.18000651895999908
1615165371.0988724,7899,0.1492026001214981
1615165371.122322,7900,0.11146383732557297
1615165371.212976,7904,0.18136876821517944
1615165371.9935744,7908,0.11402633041143417
1615165372.4033473,7926,0.1982182115316391
1615165372.5368319,7932,0.10272349417209625
1615165374.8569386,7975,0.10313135385513306
1615165375.0398397,7983,0.03327343240380287
1615165375.2224457,7991,0.024090101942420006
1615165375.2447076,7992,0.0691165030002594
1615165376.3354464,8009,0.03271431475877762
1615165376.6394176,8022,0.09394238889217377
1615165376.7285957,8026,0.2815055847167969
1615165377.7861397,8037,0.14872846007347107
1615165378.0829556,8049,0.11552154272794724
1615165378.1535573,8052,0.14568772912025452
1615165378.2007666,8054,0.10701632499694824
1615165378.2956638,8058,0.034551579505205154
1615165379.1968043,8066,0.08013778179883957
1615165381.943915,8126,0.14702025055885315
1615165382.0812023,8132,0.06342395395040512
1615165382.1039722,8133,0.1489814966917038
1615165382.4953337,8150,0.1470022052526474
1615165383.3580956,8157,0.08376051485538483
1615165383.8995256,8180,0.13466961681842804
1615165384.70628,8184,0.09560412168502808
1615165384.9861865,8195,0.2052142173051834
1615165385.0577483,8198,0.07233429700136185
1615165386.072404,8215,0.28257253766059875
1615165386.2215834,8221,0.16549694538116455
1615165386.527803,8234,0.07505329698324203
1615165387.6974704,8254,0.14902324974536896
1615165387.90315,8263,0.04075764864683151
1615165388.9370873,8279,0.04871533811092377
1615165388.9853559,8281,0.019147202372550964
1615165389.1974492,8290,0.16455747187137604
1615165389.4099188,8299,0.19239456951618195
1615165389.5975392,8307,0.10923179239034653
1615165390.7867541,8327,0.06330059468746185
1615165390.8338459,8329,0.182797372341156
1615165390.905305,8332,0.031987130641937256
1615165390.9522178,8334,0.14460402727127075
1615165391.726747,8340,0.06917127221822739
1615165392.0120475,8352,0.023473476991057396
1615165392.0347674,8353,0.036384958773851395
1615165392.1939049,8360,0.19823025166988373
1615165392.2617044,8363,0.0957871749997139
1615165392.3711722,8368,0.12865731120109558
1615165393.235658,8375,0.1841350793838501
1615165393.2828562,8377,0.16108855605125427
1615165395.1097016,8428,0.15472258627414703
1615165396.0151865,8439,0.2395043820142746
1615165396.0836055,8442,0.030125251039862633
1615165396.197006,8447,0.12904660403728485
1615165397.2322273,8463,0.1632082760334015
1615165397.3271832,8467,0.17276887595653534
1615165397.3638916,8468,0.16693758964538574
1615165397.4117107,8470,0.15008217096328735
1615165397.6484668,8480,0.1707983762025833
1615165397.743153,8484,0.09339778870344162
1615165397.8404016,8488,0.1728702038526535
1615165398.755885,8497,0.07367895543575287
1615165398.7801015,8498,0.08771368116140366
1615165398.8986166,8503,0.05921786651015282
1615165398.9928417,8507,0.05656907707452774
1615165399.0164196,8508,0.053148217499256134
1615165399.368544,8523,0.021740559488534927
1615165400.8145201,8554,0.12784473598003387
1615165401.8005702,8566,0.07211755961179733
1615165401.9654953,8573,0.16806663572788239
1615165402.0833354,8578,0.029354719445109367
1615165403.0742445,8592,0.15543211996555328
1615165403.2791903,8601,0.07315169274806976
1615165403.6236145,8616,0.25849419832229614
1615165404.520598,8627,0.19249267876148224
1615165404.6797402,8634,0.2403709441423416
1615165404.7024455,8635,0.033749546855688095
1615165404.9111874,8644,0.0978143960237503
1615165407.099252,8682,0.1916213184595108
1615165407.1700518,8685,0.057690709829330444
1615165407.2171175,8687,0.0630974993109703
1615165407.2877398,8690,0.12097273021936417
1615165407.3112855,8691,0.14154963195323944
1615165407.4055114,8695,0.17334525287151337
1615165408.7913733,8727,0.11337252706289291
1615165409.1053169,8741,0.07457592338323593
1615165410.4102604,8768,0.1336757093667984
1615165411.2537262,8774,0.01728024147450924
1615165411.3454733,8778,0.20273934304714203
1615165411.8004687,8796,0.1665136069059372
1615165411.9100368,8801,0.14729972183704376
1615165412.921149,8816,0.04290653392672539
1615165412.9919417,8819,0.09390769153833389
1615165413.0626364,8822,0.030575012788176537
1615165414.2918584,8843,0.07047771662473679
1615165414.5559099,8854,0.17302776873111725
1615165415.6428764,8867,0.1420934796333313
1615165415.6664643,8868,0.02136489748954773
1615165415.9041805,8878,0.046746861189603806
1615165415.974829,8881,0.036689694970846176
1615165416.0690122,8885,0.055510230362415314
1615165417.194242,8902,0.009792457334697247
1615165417.2423434,8904,0.1119694709777832
1615165417.3135319,8907,0.059436846524477005
1615165418.4348571,8928,0.05954132229089737
1615165418.4945135,8930,0.02756750024855137
1615165418.6297123,8935,0.06861988455057144
1615165418.8820286,8946,0.02440469153225422
1615165419.0618947,8954,0.056644923985004425
1615165419.1495638,8958,0.09169502556324005
1615165420.1910348,8975,0.07543724775314331
1615165420.3275042,8981,0.014311211183667183
1615165421.2424235,8991,0.05067474767565727
1615165421.2926881,8993,0.12395476549863815
1615165421.4307141,8999,0.04974431172013283
1615165421.5458324,9004,0.0417853482067585
1615165421.6607316,9009,0.2266405075788498
1615165421.7290266,9012,0.07479587197303772
1615165422.8132327,9027,0.1624101996421814
1615165422.8399632,9028,0.19766248762607574
1615165424.211981,9055,0.1621018499135971
1615165424.401443,9063,0.10949195921421051
1615165424.6372445,9073,0.06453095376491547
1615165425.6315498,9084,0.19232957065105438
1615165426.1539645,9105,0.11482914537191391
1615165427.232415,9122,0.04255717620253563
1615165427.255719,9123,0.01814659684896469
1615165428.6228347,9155,0.021587267518043518
1615165428.6465275,9156,0.10526969283819199
1615165428.7828374,9162,0.038531143218278885
1615165431.4150846,9214,0.03677990660071373
1615165431.4622333,9216,0.10109730064868927
1615165431.6247253,9223,0.08408423513174057
1615165431.6927369,9226,0.024110931903123856
1615165431.8513339,9233,0.11022306978702545
1615165433.0879421,9260,0.05564981698989868
1615165434.2720747,9281,0.04676572233438492
1615165434.500906,9291,0.1458982527256012
1615165435.4885614,9307,0.25838541984558105
1615165435.5355265,9309,0.2454841434955597
1615165435.582672,9311,0.2532089352607727
1615165435.7038145,9316,0.10912495851516724
1615165437.087903,9348,0.1492418497800827
1615165437.2045174,9353,0.07858552038669586
1615165438.0697014,9364,0.11399974673986435
1615165438.0957265,9365,0.10286781936883926
1615165438.1207516,9366,0.12246549129486084
1615165438.190312,9369,0.1699068695306778
1615165438.553709,9385,0.14882294833660126
1615165439.8577626,9412,0.04490096494555473
1615165439.9287376,9415,0.02033410407602787
1615165441.0379226,9435,0.10918173938989639
1615165441.1793664,9441,0.08689317852258682
1615165441.2029212,9442,0.06501809507608414
1615165442.4757838,9468,0.025232115760445595
1615165442.6354673,9475,0.10357966274023056
1615165442.7921104,9482,0.07335381954908371
1615165444.2264807,9515,0.06255931407213211
1615165444.9864373,9518,0.05648026987910271
1615165445.4206781,9537,0.06326998770236969
1615165445.4434211,9538,0.06406529247760773
1615165445.6435764,9547,0.012252665124833584
1615165446.5528338,9554,0.017623551189899445
1615165446.6312203,9557,0.14035646617412567
1615165446.7962248,9564,0.03229933977127075
1615165446.8669581,9567,0.13122758269309998
1615165448.006705,9586,0.16864413022994995
1615165448.074775,9589,0.06740622222423553
1615165448.325777,9600,0.09861718118190765
1615165449.2143579,9611,0.13176244497299194
1615165449.4435334,9621,0.02243776246905327
1615165449.488968,9623,0.16361986100673676
1615165449.512413,9624,0.14151914417743683
1615165449.5806792,9627,0.12782041728496552
1615165450.787193,9651,0.176539346575737
1615165450.9070945,9656,0.12576402723789215
1615165450.930268,9657,0.12608973681926727
1615165451.0215356,9661,0.04819859564304352
1615165452.0967674,9680,0.01907295174896717
1615165452.1205385,9681,0.11652904748916626
1615165452.3334854,9690,0.008809570223093033
1615165452.5225637,9698,0.01863945834338665
1615165453.471641,9710,0.042247138917446136
1615165454.9857037,9747,0.12353035062551498
1615165455.0538037,9750,0.07363083213567734
1615165455.257527,9759,0.0798216313123703
1615165455.2796078,9760,0.09119652956724167
1615165456.1085436,9766,0.16874270141124725
1615165456.1538932,9768,0.19982875883579254
1615165456.361423,9777,0.18545794486999512
1615165457.7737827,9812,0.027942389249801636
1615165457.892203,9817,0.18338555097579956
1615165459.0568223,9840,0.10290582478046417
1615165459.1250675,9843,0.09609296917915344
1615165459.193076,9846,0.06635866314172745
1615165459.3950682,9855,0.17127111554145813
1615165460.7088995,9883,0.030099663883447647
1615165461.9989455,9907,0.20118306577205658
1615165462.232532,9917,0.12449896335601807
1615165464.7595549,9972,0.05370642617344856
1615165464.9017367,9978,0.18468362092971802
1615165465.6136103,9982,0.00644657714292407
1615165465.7061796,9985,0.01158340647816658
1615165465.957877,9996,0.07928487658500671
1615165466.0259922,9999,0.08434052765369415


==> line_analysis/figure_data/figure1/update_step_00_0_05.csv <==
Wall time,Step,Value
1615028776.3295796,18,0.10720803588628769
1615028776.477017,24,0.11807695776224136
1615028777.2304418,40,0.11057791858911514
1615028777.2791977,42,0.11630749702453613
1615028777.3504412,45,0.11085263639688492
1615028777.6086771,56,0.10450724512338638
1615028778.5937722,71,0.1186477541923523
1615028778.6626227,74,0.1475648134946823
1615028779.8153753,94,0.1316763013601303
1615028780.102451,106,0.10674746334552765
1615028781.196136,126,0.12003280967473984
1615028782.5752392,155,0.11072838306427002
1615028782.6463456,158,0.15670131146907806
1615028782.8559294,167,0.14346157014369965
1615028783.2187521,183,0.12953731417655945
1615028783.2626755,185,0.13199758529663086
1615028785.6266806,229,0.13783566653728485
1615028785.739781,234,0.11447162926197052
1615028786.789464,249,0.12700317800045013
1615028786.9311478,255,0.12079771608114243
1615028787.047675,260,0.15448293089866638
1615028787.2071698,267,0.12099216133356094
1615028787.3440578,273,0.15760041773319244
1615028788.8205235,308,0.17325474321842194
1615028789.5654094,310,0.11511094868183136
1615028789.7619286,318,0.11905926465988159
1615028790.2765234,339,0.12001784890890121
1615028791.2213628,347,0.17313331365585327
1615028791.692409,367,0.15559323132038116
1615028794.5561502,421,0.16476713120937347
1615028794.5795567,422,0.11429959535598755
1615028795.7307181,439,0.12972980737686157
1615028795.8019922,442,0.13739992678165436
1615028795.8736212,445,0.15164773166179657
1615028796.2232165,460,0.1441604197025299
1615028796.2894843,463,0.1737472116947174
1615028796.311431,464,0.12762890756130219
1615028797.241679,474,0.115977443754673
1615028797.7097816,493,0.13730384409427643
1615028798.9172802,514,0.12860462069511414
1615028800.0303652,531,0.1518598049879074
1615028800.14852,536,0.1896216869354248
1615028801.5090504,563,0.15676793456077576
1615028801.7444825,573,0.15697918832302094
1615028801.886316,579,0.1468258500099182
1615028802.0504909,586,0.15292944014072418
1615028802.0732527,587,0.2267332524061203
1615028804.2675388,620,0.15097934007644653
1615028804.3277473,622,0.18455342948436737
1615028804.6162467,634,0.15059490501880646
1615028804.7828197,641,0.11780824512243271
1615028804.806515,642,0.18697939813137054
1615028804.8537982,644,0.136932834982872
1615028804.924551,647,0.13010378181934357
1615028804.9716165,649,0.13250888884067535
1615028805.983821,661,0.15640698373317719
1615028806.2210143,671,0.12824024260044098
1615028808.6011984,714,0.14819008111953735
1615028808.783269,722,0.14924155175685883
1615028808.9629772,730,0.15478181838989258
1615028809.1714323,739,0.13957653939723969
1615028810.2224777,752,0.13215026259422302
1615028810.3142955,756,0.15965424478054047
1615028810.5194068,765,0.12276563793420792
1615028810.6095953,769,0.16454601287841797
1615028810.6536252,771,0.19809024035930634
1615028810.6975467,773,0.146807000041008
1615028811.5352795,780,0.14545033872127533
1615028811.65144,785,0.15943799912929535
1615028811.6968722,787,0.11905985325574875
1615028811.8112638,792,0.1451144814491272
1615028811.858657,794,0.1616288423538208
1615028811.9530878,798,0.1431291252374649
1615028812.0471923,802,0.13411103188991547
1615028812.8759995,808,0.12613722681999207
1615028812.8994002,809,0.15775951743125916
1615028813.4399464,832,0.15276119112968445
1615028813.530619,836,0.16611239314079285
1615028815.697542,869,0.13766483962535858
1615028815.872006,876,0.14418698847293854
1615028816.013977,882,0.16865305602550507
1615028816.346287,896,0.15106017887592316
1615028817.1834347,900,0.13303180038928986
1615028817.3528705,907,0.14819684624671936
1615028817.4093838,909,0.14116732776165009
1615028817.601366,917,0.13965360820293427
1615028818.7613966,931,0.16276678442955017
1615028818.785665,932,0.1331409066915512
1615028819.0313041,942,0.1282573640346527
1615028819.1043818,945,0.17297862470149994
1615028819.3188162,954,0.1745624542236328
1615028820.2114885,962,0.14445264637470245
1615028820.4278464,971,0.15573494136333466
1615028820.451607,972,0.13315172493457794
1615028820.6059465,978,0.14383068680763245
1615028820.6297944,979,0.168206125497818
1615028820.7481756,984,0.17878319323062897
1615028821.8705072,1002,0.15861187875270844
1615028821.9450455,1005,0.154290109872818
1615028822.1644194,1014,0.11874011904001236
1615028823.5794082,1044,0.16063885390758514
1615028824.5675275,1057,0.16835486888885498
1615028824.7165651,1063,0.174635112285614
1615028824.7914202,1066,0.16036346554756165
1615028824.8407488,1068,0.14343465864658356
1615028824.9379654,1072,0.1497662514448166
1615028825.0859816,1078,0.16353708505630493
1615028825.2065167,1083,0.1549195498228073
1615028826.1088917,1093,0.17682206630706787
1615028826.2497942,1099,0.17232826352119446
1615028826.367436,1104,0.15957807004451752
1615028826.603101,1114,0.16999559104442596
1615028828.9822233,1156,0.1489228457212448
1615028829.0724773,1160,0.16239747405052185
1615028829.0951731,1161,0.14383062720298767
1615028829.1178193,1162,0.14127717912197113
1615028830.2026117,1180,0.1288030743598938
1615028830.5117443,1193,0.16481350362300873
1615028830.8186197,1206,0.15544673800468445
1615028832.104987,1232,0.14451269805431366
1615028833.0181901,1244,0.1520625650882721
1615028833.2740183,1255,0.14538663625717163
1615028833.3421504,1258,0.16661028563976288
1615028833.410209,1261,0.15273569524288177
1615028834.547104,1281,0.1514488160610199
1615028834.689902,1287,0.1323244571685791
1615028834.8479824,1294,0.1943589299917221
1615028834.9792671,1300,0.13812506198883057
1615028835.993885,1316,0.16470390558242798
1615028836.0638158,1319,0.10924088209867477
1615028836.3145463,1330,0.1489313244819641
1615028837.1109676,1333,0.1163639947772026
1615028837.1798844,1336,0.12514233589172363
1615028837.202733,1337,0.12125661224126816
1615028839.1089463,1385,0.14326727390289307
1615028839.1833222,1388,0.16841855645179749
1615028839.2554243,1391,0.15349702537059784
1615028839.279809,1392,0.1280636042356491
1615028840.541922,1414,0.1447104960680008
1615028841.5306497,1426,0.1420709639787674
1615028841.7905207,1436,0.15556149184703827
1615028841.886269,1440,0.19658833742141724
1615028843.2748318,1465,0.14600715041160583
1615028843.2989662,1466,0.1480409950017929
1615028843.5696611,1477,0.1302911341190338
1615028843.7660258,1485,0.14881913363933563
1615028844.647875,1489,0.15639613568782806
1615028844.7001748,1491,0.1655070036649704
1615028846.2265882,1523,0.1736004501581192
1615028846.3264146,1527,0.20538246631622314
1615028847.6232276,1552,0.1745898276567459
1615028848.0099657,1568,0.17060798406600952
1615028848.0336854,1569,0.16590172052383423
1615028849.1099212,1584,0.13660477101802826
1615028849.2074156,1588,0.17461428046226501
1615028849.582435,1604,0.14310593903064728
1615028849.6056292,1605,0.1545417755842209
1615028850.8412318,1627,0.15254223346710205
1615028850.9553766,1632,0.18641483783721924
1615028851.0722911,1637,0.18232877552509308
1615028851.1452668,1640,0.161530002951622
1615028852.0059533,1645,0.1589854657649994
1615028852.0849037,1648,0.14537277817726135
1615028852.3829107,1660,0.18312962353229523
1615028852.572047,1668,0.2104676067829132
1615028853.3899047,1675,0.15632431209087372
1615028853.56034,1682,0.18485844135284424
1615028853.7734838,1691,0.181695356965065
1615028853.8708875,1695,0.1597582846879959
1615028853.9197729,1697,0.15208275616168976
1615028853.9687786,1699,0.13363222777843475
1615028854.040584,1702,0.13824622333049774
1615028854.9632528,1709,0.1469312161207199
1615028855.1822343,1718,0.13497383892536163
1615028855.4184117,1728,0.1818089634180069
1615028855.5124552,1732,0.1649029552936554
1615028855.5594714,1734,0.15361128747463226
1615028856.3027902,1737,0.14825621247291565
1615028856.422553,1742,0.15683521330356598
1615028856.493883,1745,0.15124452114105225
1615028856.51798,1746,0.1590416133403778
1615028856.9691424,1766,0.15454821288585663
1615028857.8407488,1775,0.21239924430847168
1615028857.9800293,1781,0.17568978667259216
1615028858.1428103,1788,0.16755573451519012
1615028858.166228,1789,0.1697930544614792
1615028859.0917575,1798,0.163938507437706
1615028859.2844496,1805,0.13955961167812347
1615028859.7676768,1826,0.16789890825748444
1615028860.6333487,1830,0.17916686832904816
1615028860.8832946,1840,0.163071870803833
1615028860.9811895,1844,0.16186510026454926
1615028861.2012541,1853,0.13970813155174255
1615028862.2573276,1866,0.14047206938266754
1615028862.3283749,1869,0.18995559215545654
1615028862.4705045,1875,0.1506819725036621
1615028862.5182855,1877,0.15947560966014862
1615028864.112098,1911,0.1507134884595871
1615028864.253629,1917,0.14556074142456055
1615028865.4330435,1934,0.1510123461484909
1615028865.674749,1944,0.19281631708145142
1615028865.7484307,1947,0.16001591086387634
1615028865.7976224,1949,0.1769035905599594
1615028866.997074,1967,0.1608339548110962
1615028867.3323643,1981,0.1669054925441742
1615028867.3805492,1983,0.17237256467342377
1615028868.624513,2001,0.17696253955364227
1615028868.7301617,2005,0.16584469377994537
1615028868.920399,2013,0.17424875497817993
1615028870.069273,2030,0.17079119384288788
1615028870.2214513,2036,0.13568204641342163
1615028871.5473154,2060,0.15968531370162964
1615028871.854681,2073,0.1761695146560669
1615028871.9259975,2076,0.16864542663097382
1615028872.6404178,2077,0.1521095633506775
1615028872.691499,2079,0.18341116607189178
1615028872.7390068,2081,0.14134372770786285
1615028872.834493,2085,0.18473593890666962
1615028872.9300063,2089,0.19560477137565613
1615028873.09409,2096,0.14771303534507751
1615028874.2088583,2111,0.2210693210363388
1615028875.7376206,2145,0.16031856834888458
1615028875.828755,2149,0.15737365186214447
1615028875.991079,2156,0.1463700383901596
1615028876.2021701,2165,0.1609569489955902
1615028877.1994586,2177,0.13137246668338776
1615028877.431877,2187,0.16465449333190918
1615028877.477581,2189,0.16259174048900604
1615028877.5231268,2191,0.17987586557865143
1615028877.6357036,2196,0.2096129208803177
1615028877.7016528,2199,0.1761712282896042
1615028878.5371916,2207,0.13700167834758759
1615028878.6311107,2211,0.1424892693758011
1615028879.084173,2231,0.14967471361160278
1615028879.8701277,2236,0.15072065591812134
1615028879.8941126,2237,0.15239834785461426
1615028879.948761,2239,0.1351989358663559
1615028880.017433,2242,0.16015474498271942
1615028880.1087599,2246,0.17914427816867828
1615028880.13151,2247,0.1856863796710968
1615028880.2911994,2254,0.2024393081665039
1615028880.3605947,2257,0.1697487086057663
1615028880.4753022,2262,0.1683642417192459
1615028881.642498,2281,0.13889935612678528
1615028881.8758175,2291,0.18923118710517883
1615028882.7336595,2297,0.196568563580513
1615028882.8725204,2303,0.20178277790546417
1615028882.9667468,2307,0.14050574600696564
1615028883.243629,2319,0.15514792501926422
1615028883.2665977,2320,0.18440169095993042
1615028884.524363,2345,0.16013000905513763
1615028884.7295585,2354,0.16310445964336395
1615028887.1250544,2389,0.16595064103603363
1615028887.1502469,2390,0.1726692020893097
1615028887.1990383,2392,0.18017810583114624
1615028889.0569727,2436,0.167608380317688
1615028889.247912,2444,0.1587304174900055
1615028890.1588106,2451,0.1459018439054489
1615028890.2259989,2453,0.16932342946529388
1615028890.275492,2455,0.16458480060100555
1615028890.3932078,2460,0.1883135288953781
1615028891.6676412,2485,0.18195387721061707
1615028891.6914082,2486,0.1767997294664383
1615028891.9287043,2496,0.15012961626052856
1615028891.9764974,2498,0.1461784690618515
1615028892.0955336,2503,0.159901425242424
1615028893.152229,2517,0.1409168392419815
1615028893.2943866,2523,0.16065309941768646
1615028893.5082264,2532,0.20444980263710022
1615028894.6209223,2547,0.15674421191215515
1615028894.717904,2551,0.1422206610441208
1615028894.765321,2553,0.1957123577594757
1615028896.0441518,2578,0.16256384551525116
1615028896.3461907,2590,0.18456850945949554
1615028896.5835083,2600,0.17249585688114166
1615028897.4631207,2606,0.16301704943180084
1615028897.8918178,2623,0.1680750697851181
1615028898.039128,2629,0.1853259950876236
1615028898.0638437,2630,0.1531248390674591
1615028899.1522303,2644,0.19137760996818542
1615028899.3012724,2650,0.1690450757741928
1615028899.4246585,2655,0.16844359040260315
1615028900.6679506,2678,0.15692196786403656
1615028900.8330429,2685,0.17998607456684113
1615028900.9507823,2690,0.17519985139369965
1615028901.9436092,2703,0.12897364795207977
1615028902.1231785,2710,0.17071770131587982
1615028902.4876044,2725,0.15182940661907196
1615028903.4510114,2737,0.17579063773155212
1615028903.5215535,2740,0.1856936663389206
1615028903.8442647,2754,0.1792057603597641
1615028905.3154213,2789,0.19426743686199188
1615028906.023524,2790,0.1927099972963333
1615028906.046963,2791,0.1622791737318039
1615028906.4863775,2809,0.16117914021015167
1615028907.5588703,2824,0.18620555102825165
1615028909.3088515,2872,0.16988955438137054
1615028909.5153646,2881,0.14314909279346466
1615028910.4153557,2890,0.18498638272285461
1615028910.5538068,2896,0.2112831175327301
1615028911.7550635,2917,0.15847313404083252
1615028911.800547,2919,0.1867624670267105
1615028911.8236375,2920,0.2224154770374298
1615028913.6670122,2967,0.18151679635047913
1615028913.8602567,2975,0.18803595006465912
1615028915.0505502,2998,0.18908990919589996
1615028915.952973,3007,0.15035633742809296
1615028916.0560186,3011,0.1733291894197464
1615028916.1611753,3015,0.14460287988185883
1615028916.4532323,3027,0.16670414805412292
1615028916.5284247,3030,0.15147699415683746
1615028917.4667177,3038,0.15959100425243378
1615028917.553679,3041,0.1820373833179474
1615028918.1265574,3065,0.19081880152225494
1615028918.928327,3069,0.17653706669807434
1615028918.9792478,3071,0.14766351878643036
1615028919.6493607,3099,0.14671161770820618
1615028920.8662827,3122,0.20323239266872406
1615028921.9091632,3137,0.15715982019901276
1615028922.1061397,3145,0.17430324852466583
1615028922.2301767,3150,0.14239837229251862
1615028922.354259,3155,0.1484569013118744
1615028922.499517,3161,0.16205398738384247
1615028923.6922112,3177,0.15812820196151733
1615028924.8379889,3195,0.1820017397403717
1615028924.8630078,3196,0.17715589702129364
1615028925.03609,3203,0.16084478795528412
1615028925.10787,3206,0.14160755276679993
1615028926.4681253,3230,0.17178504168987274
1615028926.545045,3233,0.16510847210884094
1615028926.7099724,3240,0.14562322199344635
1615028926.7891774,3243,0.16994795203208923
1615028926.812854,3244,0.19325152039527893
1615028926.859234,3246,0.18145255744457245
1615028926.8823147,3247,0.17879290878772736
1615028928.1352432,3272,0.14722968637943268
1615028928.3383548,3281,0.20581726729869843
1615028929.7478375,3305,0.15563617646694183
1615028929.937134,3313,0.17325295507907867
1615028930.920845,3327,0.20855553448200226
1615028930.9451556,3328,0.18365775048732758
1615028931.3477623,3345,0.1733337789773941
1615028932.7552383,3374,0.15575411915779114
1615028932.800802,3376,0.19107232987880707
1615028933.7379906,3386,0.15948592126369476
1615028934.140481,3403,0.16618727147579193
1615028934.2507818,3408,0.18090838193893433
1615028935.4824326,3430,0.2241908758878708
1615028935.6676202,3438,0.1855677366256714
1615028936.6782503,3449,0.19089090824127197
1615028936.725911,3451,0.19089078903198242
1615028936.8929222,3458,0.18311911821365356
1615028937.0348222,3464,0.1581415981054306
1615028937.1997447,3471,0.20561830699443817
1615028938.0949128,3477,0.1639537811279297
1615028938.1690648,3480,0.10564867407083511
1615028938.5867507,3497,0.16293853521347046
1615028939.7611275,3509,0.1952030211687088
1615028939.8358166,3512,0.13657702505588531
1615028940.0082242,3519,0.23842279613018036
1615028941.0930982,3535,0.16535146534442902
1615028941.1429198,3537,0.17847572267055511
1615028941.2937293,3543,0.170381098985672
1615028941.3913574,3547,0.18497811257839203
1615028941.772493,3563,0.16401934623718262
1615028942.891194,3580,0.14937379956245422
1615028944.0266714,3600,0.183025524020195
1615028944.4533818,3618,0.1893325299024582
1615028944.500353,3620,0.16912852227687836
1615028944.5470812,3622,0.17275896668434143
1615028944.61726,3625,0.20534522831439972
1615028945.3924534,3628,0.17676500976085663
1615028945.8123507,3645,0.20660848915576935
1615028946.0729785,3656,0.19551263749599457
1615028947.1134198,3670,0.1746843159198761
1615028948.5342853,3700,0.17140154540538788
1615028948.5813363,3702,0.15656642615795135
1615028949.878675,3726,0.1672099381685257
1615028949.9730437,3730,0.14423120021820068
1615028950.0209463,3732,0.17664431035518646
1615028950.1626754,3738,0.13514846563339233
1615028950.2325702,3741,0.1847158819437027
1615028950.280451,3743,0.1768769919872284
1615028951.153334,3752,0.1965997964143753
1615028951.3261564,3759,0.1480393260717392
1615028951.6323361,3772,0.15865543484687805
1615028951.822072,3780,0.1804393231868744
1615028952.8521428,3793,0.18262074887752533
1615028952.8992193,3795,0.17222025990486145
1615028952.9677477,3798,0.11659719794988632
1615028954.035818,3814,0.11372508853673935
1615028954.159397,3819,0.16623643040657043
1615028954.208141,3821,0.15559028089046478
1615028954.447563,3831,0.16327868402004242
1615028954.5423396,3835,0.19211190938949585
1615028955.8809843,3864,0.15946446359157562
1615028955.9942932,3869,0.19321683049201965
1615028956.8837001,3876,0.19243137538433075
1615028958.515356,3920,0.1726636439561844
1615028958.7033207,3928,0.2067565768957138
1615028958.8591173,3935,0.1281442493200302
1615028959.658313,3939,0.17626270651817322
1615028959.9217954,3950,0.16645421087741852
1615028960.0830429,3956,0.13171623647212982
1615028960.2197647,3962,0.18440164625644684
1615028961.4728696,3984,0.1536637395620346
1615028961.7294424,3995,0.1877664178609848
1615028962.4900713,4000,0.15915237367153168
1615028962.7057436,4009,0.17612698674201965
1615028962.72866,4010,0.20017151534557343
1615028963.0036104,4022,0.18820898234844208
1615028964.0301797,4033,0.20116423070430756
1615028964.1036127,4036,0.1832127422094345
1615028964.3514755,4046,0.19804023206233978
1615028966.9835374,4093,0.15006817877292633
1615028967.1052036,4098,0.16210731863975525
1615028967.129079,4099,0.16677841544151306
1615028967.385274,4109,0.17115630209445953
1615028970.5533686,4182,0.21838656067848206
1615028971.4974062,4193,0.18402978777885437
1615028971.5208023,4194,0.21833841502666473
1615028971.568575,4196,0.1953427940607071
1615028971.616053,4198,0.17955772578716278
1615028971.6877615,4201,0.15500251948833466
1615028971.7114184,4202,0.1797933727502823
1615028973.0276272,4227,0.14071355760097504
1615028973.1487694,4232,0.1425410658121109
1615028973.2201219,4235,0.18601106107234955
1615028973.4092603,4243,0.13504552841186523
1615028974.3885431,4254,0.14383366703987122
1615028974.6028476,4263,0.17363636195659637
1615028974.673263,4266,0.16105134785175323
1615028974.6965005,4267,0.15582375228405
1615028975.7800589,4282,0.19631832838058472
1615028976.1603053,4298,0.14331719279289246
1615028976.2976055,4304,0.1831100732088089
1615028976.388242,4308,0.13523881137371063
1615028977.2337463,4317,0.11519290506839752
1615028977.2809749,4319,0.209128737449646
1615028977.4896882,4328,0.18196946382522583
1615028977.5810707,4332,0.17293541133403778
1615028978.5005164,4343,0.13135437667369843
1615028979.1241086,4369,0.16892816126346588
1615028980.047123,4378,0.1718568354845047
1615028980.3888927,4393,0.1904274821281433
1615028980.5462496,4400,0.13886921107769012
1615028981.3376813,4406,0.16913005709648132
1615028981.4293127,4410,0.17546965181827545
1615028981.4530098,4411,0.16728118062019348
1615028981.8858638,4430,0.19114993512630463
1615028982.6729407,4433,0.16601122915744781
1615028984.295352,4469,0.16799315810203552
1615028984.4343803,4475,0.2596988081932068
1615028984.7837913,4490,0.15662388503551483
1615028984.8282704,4492,0.14058874547481537
1615028985.9545684,4509,0.20999836921691895
1615028985.9783554,4510,0.2320142239332199
1615028987.142813,4529,0.1655019074678421
1615028987.1673918,4530,0.13411980867385864
1615028987.2396743,4533,0.18106244504451752
1615028987.4535959,4542,0.17067685723304749
1615028987.7153504,4553,0.21295447647571564
1615028989.030938,4578,0.1713789999485016
1615028989.102318,4581,0.14516203105449677
1615028990.0811875,4592,0.1483786404132843
1615028990.1522245,4595,0.13321414589881897
1615028990.1992292,4597,0.14852479100227356
1615028990.2461843,4599,0.12776868045330048
1615028990.5299118,4611,0.14436785876750946
1615028991.692659,4628,0.14667360484600067
1615028992.187593,4649,0.14707721769809723
1615028993.0799978,4656,0.20255212485790253
1615028993.2753468,4664,0.16042518615722656
1615028993.373499,4668,0.1673218458890915
1615028993.5444944,4675,0.21694640815258026
1615028993.5676806,4676,0.2332008332014084
1615028993.5907047,4677,0.13300137221813202
1615028994.5559235,4687,0.1746295541524887
1615028995.911152,4713,0.15697473287582397
1615028996.0453873,4718,0.1440139263868332
1615028996.4272337,4734,0.2637287378311157
1615028997.4097762,4745,0.11564701050519943
1615028997.5182526,4749,0.17792350053787231
1615028997.5422037,4750,0.1805097907781601
1615028997.7352993,4758,0.17664781212806702
1615028997.8770468,4764,0.1785501390695572
1615028997.9480846,4767,0.18524669110774994
1615028998.8255756,4776,0.1206146627664566
1615028998.9220536,4780,0.19044828414916992
1615028999.0853944,4787,0.16854175925254822
1615028999.1084695,4788,0.16235190629959106
1615028999.2462955,4794,0.193803071975708
1615028999.3819866,4800,0.14222398400306702
1615028999.4262457,4802,0.1483960747718811
1615029000.2202477,4805,0.24976609647274017
1615029001.8406656,4840,0.28178638219833374
1615029002.1181943,4852,0.18446700274944305
1615029003.198205,4871,0.1505010575056076
1615029003.244661,4873,0.18115076422691345
1615029003.7235255,4894,0.20942774415016174
1615029004.8768802,4914,0.13025550544261932
1615029006.0897205,4938,0.14593753218650818
1615029006.1632292,4941,0.1560196578502655
1615029006.47413,4954,0.16148114204406738
1615029007.414369,4962,0.1801324486732483
1615029007.632433,4971,0.13871829211711884
1615029007.7025268,4974,0.19445547461509705
1615029007.750151,4976,0.19649088382720947
1615029007.7735696,4977,0.17654740810394287
1615029009.487045,5021,0.16920964419841766
1615029010.3630116,5027,0.15974102914333344
1615029010.4364831,5030,0.14349651336669922
1615029010.6085846,5037,0.14507554471492767
1615029010.9197047,5050,0.1371903121471405
1615029010.9670606,5052,0.18867161870002747
1615029011.6674309,5053,0.16963569819927216
1615029011.8380415,5060,0.0957677885890007
1615029012.2691097,5078,0.19394426047801971
1615029013.5170302,5101,0.16897939145565033
1615029013.6323016,5106,0.1913168579339981
1615029014.7774165,5126,0.14456802606582642
1615029014.8250651,5128,0.16173647344112396
1615029014.9686623,5134,0.10264136642217636
1615029016.3696508,5160,0.1566372960805893
1615029016.491672,5165,0.17924509942531586
1615029017.692353,5182,0.12775272130966187
1615029018.135626,5200,0.09649699181318283
1615029018.9930675,5208,0.15398995578289032
1615029019.5653543,5231,0.1593710482120514
1615029019.6643822,5235,0.1540193110704422
1615029020.4507916,5239,0.1517122983932495
1615029020.480437,5240,0.11184775829315186
1615029021.0933099,5266,0.10927480459213257
1615029022.262702,5289,0.15193888545036316
1615029023.626826,5318,0.15166810154914856
1615029023.8784215,5329,0.12405558675527573
1615029024.9113157,5345,0.1686762422323227
1615029025.2329335,5359,0.1126846894621849
1615029025.2549999,5360,0.10955407470464706
1615029026.4213889,5380,0.1626061499118805
1615029027.6384292,5404,0.15696461498737335
1615029027.9991198,5420,0.16626812517642975
1615029029.1410053,5439,0.19430477917194366
1615029029.2091198,5442,0.2275383323431015
1615029029.3226278,5447,0.20874913036823273
1615029030.8434575,5484,0.21151602268218994
1615029031.7378402,5491,0.17006932199001312
1615029031.8322735,5495,0.1768740862607956
1615029031.9752746,5501,0.21133755147457123
1615029032.11618,5507,0.13114957511425018
1615029032.2325306,5512,0.09194298088550568
1615029032.30058,5515,0.13820454478263855
1615029032.3450906,5517,0.15812057256698608
1615029033.6020362,5541,0.14224876463413239
1615029034.533664,5549,0.1903090924024582
1615029034.9761326,5566,0.11205939203500748
1615029035.0947628,5571,0.19689591228961945
1615029035.1419768,5573,0.1293155401945114
1615029036.180267,5585,0.11660412698984146
1615029036.2304163,5587,0.14108796417713165
1615029036.374388,5593,0.11002713441848755
1615029036.661215,5605,0.15092633664608002
1615029036.7801988,5610,0.15456074476242065
1615029037.7583165,5620,0.09915494173765182
1615029038.0193737,5630,0.14829228818416595
1615029039.3840191,5658,0.1219237670302391
1615029039.4319665,5660,0.07113175839185715
1615029039.526826,5664,0.13491784036159515
1615029040.5809407,5679,0.1394217163324356
1615029042.3588624,5720,0.12953288853168488
1615029042.4333332,5723,0.1614663302898407
1615029043.5721645,5741,0.1229749321937561
1615029044.0095377,5759,0.12327740341424942
1615029045.1488798,5776,0.272745817899704
1615029045.22278,5779,0.17786434292793274
1615029045.341322,5784,0.17643655836582184
1615029045.4602184,5789,0.12868131697177887
1615029046.619783,5807,0.09195712208747864
1615029046.6440215,5808,0.15430589020252228
1615029047.0578718,5825,0.12912575900554657
1615029047.8036158,5828,0.1287263184785843
1615029047.9741378,5835,0.07093339413404465
1615029049.3540132,5862,0.15314981341362
1615029049.4020615,5864,0.09924986958503723
1615029049.5651453,5871,0.15243488550186157
1615029049.9725997,5889,0.1674157828092575
1615029050.8557582,5898,0.08517741411924362
1615029051.0667126,5907,0.1970224827528
1615029051.2931979,5917,0.15531615912914276
1615029052.1804805,5928,0.12908682227134705
1615029052.274324,5932,0.21177151799201965
1615029052.2974336,5933,0.1919175684452057
1615029053.3870976,5952,0.1662600040435791
1615029053.524717,5957,0.13351120054721832
1615029053.5707686,5959,0.18604381382465363
1615029053.6631906,5963,0.11920443922281265
1615029053.8707268,5972,0.15615063905715942
1615029055.0452473,5990,0.17015649378299713
1615029055.531212,6010,0.038129668682813644
1615029056.3090684,6015,0.07499765604734421
1615029056.518618,6024,0.07680980861186981
1615029056.6562645,6030,0.195454403758049
1615029056.6791632,6031,0.13150736689567566
1615029056.7704573,6035,0.18510189652442932
1615029056.8384993,6038,0.18622878193855286
1615029058.10004,6060,0.13076971471309662
1615029059.1961772,6078,0.1374232918024063
1615029059.291471,6082,0.12045647203922272
1615029059.4077706,6087,0.10923784226179123
1615029059.792044,6103,0.12538737058639526
1615029059.842141,6105,0.09840648621320724
1615029060.7635365,6115,0.12022969871759415
1615029060.9061358,6121,0.13372322916984558
1615029060.9537964,6123,0.11484207212924957
1615029061.0977743,6129,0.12185003608465195
1615029061.145479,6131,0.11970174312591553
1615029061.192897,6133,0.1049184799194336
1615029062.2256312,6145,0.11812207847833633
1615029062.2792141,6147,0.1489681750535965
1615029062.3291507,6149,0.12994155287742615
1615029063.6521978,6172,0.16008822619915009
1615029063.8728502,6181,0.10446520894765854
1615029063.9477355,6184,0.12837688624858856
1615029065.0922565,6200,0.09478794038295746
1615029065.384539,6211,0.0597861111164093
1615029065.4340537,6213,0.1508895754814148
1615029065.5825088,6219,0.16036824882030487
1615029066.646201,6232,0.13336852192878723
1615029066.782232,6237,0.08568844944238663
1615029066.9469974,6244,0.16447223722934723
1615029067.1020334,6250,0.0983528345823288
1615029068.24206,6263,0.09244587272405624
1615029068.8626785,6289,0.09676472097635269
1615029070.1267219,6312,0.0537312813103199
1615029070.222959,6316,0.11315665394067764
1615029070.2466633,6317,0.17300046980381012
1615029071.1068897,6324,0.10527326911687851
1615029071.5394938,6341,0.1574123203754425
1615029071.8065212,6352,0.10855906456708908
1615029072.7479732,6363,0.11096353828907013
1615029072.9172804,6370,0.1467331498861313
1615029073.0564938,6376,0.21493831276893616
1615029074.3426816,6400,0.14571113884449005
1615029076.9659784,6455,0.15343432128429413
1615029077.0575206,6459,0.15169759094715118
1615029077.3605053,6472,0.10619156807661057
1615029078.4662354,6487,0.15447504818439484
1615029078.6568635,6495,0.11877637356519699
1615029078.6806028,6496,0.09003226459026337
1615029078.7731712,6500,0.12970858812332153
1615029079.6972232,6510,0.0956014022231102
1615029079.9494886,6520,0.06015605479478836
1615029079.9736805,6521,0.08313966542482376
1615029079.9978466,6522,0.11028553545475006
1615029080.191035,6530,0.12398525327444077
1615029081.401748,6550,0.09599202126264572
1615029082.7071755,6574,0.15026307106018066
1615029082.8827305,6581,0.09688068926334381
1615029082.9565618,6584,0.14101974666118622
1615029083.2035031,6594,0.07715713977813721
1615029084.164915,6603,0.1258585900068283
1615029084.2451005,6606,0.12831321358680725
1615029084.4967005,6616,0.11046037822961807
1615029084.6200309,6621,0.1533762365579605
1615029086.2001805,6657,0.22304432094097137
1615029087.1030328,6666,0.14423732459545135
1615029087.1608531,6668,0.08310716599225998
1615029087.258065,6672,0.11044090986251831
1615029087.4226775,6678,0.11233212053775787
1615029087.4964175,6681,0.14259548485279083
1615029087.669109,6688,0.14160940051078796
1615029088.6642447,6696,0.16175128519535065
1615029088.7390883,6699,0.11823218315839767
1615029088.9389465,6707,0.13791579008102417
1615029089.0369594,6711,0.09866763651371002
1615029089.1370487,6715,0.2370913028717041
1615029090.4173536,6738,0.11009963601827621
1615029090.5132294,6742,0.10517857223749161
1615029090.6780384,6749,0.14185261726379395
1615029090.7723742,6753,0.1600382924079895
1615029091.8086157,6764,0.10566580295562744
1615029092.0935507,6776,0.07141628861427307
1615029093.127005,6792,0.13816575706005096
1615029093.7036047,6817,0.1710551679134369
1615029094.726743,6832,0.11205140501260757
1615029095.05672,6846,0.18635006248950958
1615029095.9655616,6854,0.16464777290821075
1615029096.1578045,6862,0.09275861829519272
1615029096.2967062,6868,0.1530822366476059
1615029096.3195255,6869,0.11725377291440964
1615029097.558973,6895,0.06547996401786804
1615029097.8876483,6909,0.15181265771389008
1615029099.1035204,6934,0.13355478644371033
1615029100.2149217,6951,0.08812597393989563
1615029100.4902573,6963,0.17579235136508942
1615029100.5587747,6966,0.18050599098205566
1615029100.696441,6972,0.1378994733095169
1615029101.810375,6990,0.08131453394889832
1615029101.8562615,6992,0.11185015738010406
1615029102.9798722,7010,0.1388200968503952
1615029103.0788612,7014,0.0686919316649437
1615029103.586625,7035,0.23009589314460754
1615029104.4863625,7039,0.09250188618898392
1615029104.6564918,7046,0.10798189789056778
1615029104.967206,7059,0.09686266630887985
1615029105.1104107,7065,0.16060586273670197
1615029106.2077498,7079,0.09204892814159393
1615029106.50363,7091,0.16351282596588135
1615029107.5692756,7106,0.18256741762161255
1615029107.7604904,7114,0.11675218492746353
1615029107.7843385,7115,0.09777596592903137
1615029109.0764177,7137,0.19774071872234344
1615029109.174156,7141,0.05758515000343323
1615029109.5124893,7155,0.0957011803984642
1615029110.609963,7167,0.14186376333236694
1615029110.6355264,7168,0.13445539772510529
1615029110.8090732,7175,0.0848333090543747
1615029111.1476343,7189,0.13117562234401703
1615029111.9955146,7195,0.17291858792304993
1615029112.1610239,7202,0.07779091596603394
1615029112.2251515,7204,0.06966936588287354
1615029112.437612,7213,0.12357629835605621
1615029112.484557,7215,0.13176456093788147
1615029112.5086613,7216,0.09947726130485535
1615029113.6315765,7235,0.09661459177732468
1615029113.7025638,7238,0.13343410193920135
1615029113.9137342,7247,0.1832592934370041
1615029114.8635094,7260,0.11383362114429474
1615029115.4170182,7284,0.11435675621032715
1615029116.5198686,7300,0.1164354607462883
1615029116.7807927,7311,0.10132839530706406
1615029117.9355803,7329,0.11348948627710342
1615029118.164927,7339,0.20714595913887024
1615029118.1881456,7340,0.12319834530353546
1615029118.3244338,7346,0.10836181789636612
1615029119.1426964,7353,0.11984016746282578
1615029119.234477,7357,0.1473575234413147
1615029119.2573762,7358,0.16672413051128387
1615029119.2802055,7359,0.06919777393341064
1615029120.5349815,7381,0.04945768788456917
1615029120.5593245,7382,0.07755439728498459
1615029120.654778,7386,0.10461850464344025
1615029120.702188,7388,0.07725299149751663
1615029120.9131944,7397,0.08699378371238708
1615029121.004432,7401,0.18450982868671417
1615029122.3583622,7430,0.10193931311368942
1615029122.381182,7431,0.062037404626607895
1615029123.2109163,7440,0.10045351088047028
1615029123.302592,7443,0.09010707587003708
1615029123.47838,7450,0.08496629446744919
1615029123.721715,7460,0.08030320703983307
1615029123.7462456,7461,0.0919906497001648
1615029123.7946265,7463,0.14548228681087494
1615029123.916858,7468,0.08709089457988739
1615029124.7882807,7474,0.07937627285718918
1615029124.8840377,7478,0.07117041945457458
1615029124.9319005,7480,0.12494634836912155
1615029125.3222637,7496,0.0819292739033699
1615029126.1727395,7502,0.09299637377262115
1615029126.197686,7503,0.08022128790616989
1615029126.4023573,7511,0.16556477546691895
1615029126.8555822,7530,0.15469643473625183
1615029127.958459,7547,0.07382907718420029
1615029129.3046157,7573,0.2101154774427414
1615029130.5606723,7596,0.19136498868465424
1615029130.8827212,7609,0.15258346498012543
1615029130.961991,7612,0.20025451481342316
1615029132.4350753,7643,0.12782534956932068
1615029132.4596364,7644,0.13214798271656036
1615029133.5636232,7660,0.11957468837499619
1615029133.5875423,7661,0.18916055560112
1615029133.8338792,7671,0.11115790903568268
1615029133.906895,7674,0.05758456513285637
1615029133.9563649,7676,0.10636039823293686
1615029134.232478,7687,0.12405692785978317
1615029135.1063857,7693,0.04654807224869728
1615029135.179039,7696,0.1722300499677658
1615029135.2759957,7700,0.13045886158943176
1615029135.703737,7718,0.12748385965824127
1615029136.439897,7719,0.10272525995969772
1615029136.5491543,7723,0.11950039863586426
1615029136.6288042,7726,0.11335209757089615
1615029136.6758058,7728,0.08819501847028732
1615029137.0101905,7742,0.13980732858181
1615029137.1042354,7746,0.09130652993917465
1615029138.0728765,7757,0.05823615938425064
1615029138.1438262,7760,0.17298977077007294
1615029138.618008,7780,0.08256236463785172
1615029139.5677743,7788,0.09843006730079651
1615029139.8137696,7798,0.09824846684932709
1615029139.8379853,7799,0.09298207610845566
1615029140.1053612,7810,0.10657393932342529
1615029141.3308053,7833,0.10581280291080475
1615029141.454019,7838,0.2075933963060379
1615029142.58915,7855,0.18224667012691498
1615029144.3043158,7899,0.09222235530614853
1615029144.326946,7900,0.1156514510512352
1615029144.4157758,7904,0.16379186511039734
1615029145.212748,7908,0.085875503718853
1615029145.6317441,7926,0.1164059042930603
1615029145.7693334,7932,0.12072242796421051
1615029148.128537,7975,0.06003927066922188
1615029148.3168314,7983,0.14253906905651093
1615029148.506224,7991,0.12576666474342346
1615029148.5297973,7992,0.0903233140707016
1615029149.6564834,8009,0.07585623860359192
1615029149.955667,8022,0.13457359373569489
1615029150.044278,8026,0.15451683104038239
1615029151.0431547,8037,0.1590142846107483
1615029151.3212287,8049,0.07165052741765976
1615029151.3913682,8052,0.12940429151058197
1615029151.4372191,8054,0.12330471724271774
1615029151.5277972,8058,0.18217860162258148
1615029152.4563951,8066,0.1962079256772995
1615029155.393124,8126,0.07516328245401382
1615029155.5428975,8132,0.10827314853668213
1615029155.5672188,8133,0.12697918713092804
1615029155.9737365,8150,0.09904874116182327
1615029156.8709316,8157,0.11146930605173111
1615029157.4371777,8180,0.14653922617435455
1615029158.2210295,8184,0.09847655892372131
1615029158.5116816,8195,0.053493477404117584
1615029158.5854442,8198,0.16580353677272797
1615029159.7316866,8215,0.14557312428951263
1615029159.8791938,8221,0.0846978947520256
1615029160.203081,8234,0.12280308455228806
1615029161.3428652,8254,0.08792237192392349
1615029161.566198,8263,0.0420512817800045
1615029162.6447845,8279,0.10976381599903107
1615029162.694624,8281,0.1567666083574295
1615029162.918602,8290,0.19048723578453064
1615029163.141342,8299,0.14180509746074677
1615029163.3303406,8307,0.09178193658590317
1615029164.6585584,8327,0.11963625252246857
1615029164.707108,8329,0.11126720160245895
1615029164.778262,8332,0.06100975349545479
1615029164.8255608,8334,0.06900054961442947
1615029165.711572,8340,0.1563059687614441
1615029166.0051565,8352,0.052449848502874374
1615029166.028921,8353,0.11149369925260544
1615029166.1947527,8360,0.06865008175373077
1615029166.2665708,8363,0.10335034132003784
1615029166.3862274,8368,0.11674921959638596
1615029167.341652,8375,0.11618548631668091
1615029167.3898847,8377,0.09709455817937851
1615029169.3362117,8428,0.08277284353971481
1615029170.2604349,8439,0.15065018832683563
1615029170.3307312,8442,0.10836392641067505
1615029170.454044,8447,0.06675105541944504
1615029171.4526405,8463,0.12798357009887695
1615029171.5457184,8467,0.1965993195772171
1615029171.570258,8468,0.18289607763290405
1615029171.6159215,8470,0.12275033444166183
1615029171.8453653,8480,0.13640034198760986
1615029171.9367926,8484,0.0713903084397316
1615029172.0271726,8488,0.07783889770507812
1615029172.8901165,8497,0.08145669847726822
1615029172.9135761,8498,0.07516618072986603
1615029173.0324259,8503,0.0836595892906189
1615029173.125773,8507,0.13364087045192719
1615029173.1486685,8508,0.06801336258649826
1615029173.4901998,8523,0.0512976236641407
1615029174.9019487,8554,0.08722042292356491
1615029175.8294594,8566,0.037136416882276535
1615029176.0054667,8573,0.11814659833908081
1615029176.1237023,8578,0.13322347402572632
1615029177.1030712,8592,0.08720584958791733
1615029177.3087802,8601,0.07998090237379074
1615029177.645253,8616,0.10911744832992554
1615029178.6528025,8627,0.11138057708740234
1615029178.8148892,8634,0.10362070798873901
1615029178.8376074,8635,0.06268089264631271
1615029179.0404902,8644,0.12589618563652039
1615029181.4856312,8682,0.06390240788459778
1615029181.573162,8685,0.08419119566679001
1615029181.61941,8687,0.1767471879720688
1615029181.692352,8690,0.09074752777814865
1615029181.7163134,8691,0.09533689171075821
1615029181.8117054,8695,0.10114239901304245
1615029183.3315153,8727,0.06345190107822418
1615029183.6665056,8741,0.05829022452235222
1615029185.096877,8768,0.0645933598279953
1615029186.0861888,8774,0.04896637797355652
1615029186.1892552,8778,0.06279613822698593
1615029186.6290188,8796,0.17680560052394867
1615029186.7488606,8801,0.041518718004226685
1615029187.8912752,8816,0.02622765675187111
1615029187.9661493,8819,0.07964498549699783
1615029188.049134,8822,0.0786910280585289
1615029189.3176427,8843,0.05727699026465416
1615029189.590567,8854,0.06943779438734055
1615029190.6149964,8867,0.0289505273103714
1615029190.6420572,8868,0.10199864953756332
1615029190.884289,8878,0.02875865064561367
1615029190.9558806,8881,0.027634380385279655
1615029191.050477,8885,0.036014195531606674
1615029192.2169821,8902,0.09341009706258774
1615029192.2641191,8904,0.0466475747525692
1615029192.3351116,8907,0.10337408632040024
1615029193.49792,8928,0.040121909230947495
1615029193.5454934,8930,0.10224125534296036
1615029193.6703105,8935,0.06912079453468323
1615029193.9379182,8946,0.13389524817466736
1615029194.1375644,8954,0.09286107867956161
1615029194.2354856,8958,0.11382108181715012
1615029195.2617369,8975,0.058556634932756424
1615029195.4023693,8981,0.04669372737407684
1615029196.371829,8991,0.06467065960168839
1615029196.4205918,8993,0.09118201583623886
1615029196.5601516,8999,0.10888643562793732
1615029196.675208,9004,0.06981033831834793
1615029196.7903314,9009,0.08309311419725418
1615029196.8605971,9012,0.05814903602004051
1615029197.9341936,9027,0.14685063064098358
1615029197.9571483,9028,0.10442087799310684
1615029199.3050895,9055,0.0969281941652298
1615029199.4968197,9063,0.06448113173246384
1615029199.7250676,9073,0.10188587754964828
1615029200.6368957,9084,0.09908507019281387
1615029201.1329694,9105,0.0998515710234642
1615029202.2237604,9122,0.1195833832025528
1615029202.258637,9123,0.0869814082980156
1615029203.7150187,9155,0.029126930981874466
1615029203.7380507,9156,0.05506483465433121
1615029203.8755558,9162,0.15279297530651093
1615029206.497919,9214,0.13234521448612213
1615029206.5458348,9216,0.09818010032176971
1615029206.7136211,9223,0.07516415417194366
1615029206.7849581,9226,0.03859829530119896
1615029206.9534922,9233,0.06905753165483475
1615029208.3540378,9260,0.09448126703500748
1615029209.6162024,9281,0.05947786197066307
1615029209.8689754,9291,0.0408480241894722
1615029211.0141437,9307,0.018806153908371925
1615029211.0696228,9309,0.053870368748903275
1615029211.1163602,9311,0.11579222977161407
1615029211.2362056,9316,0.07443993538618088
1615029212.6951265,9348,0.047820933163166046
1615029212.8147252,9353,0.07837245613336563
1615029213.8296497,9364,0.06712161749601364
1615029213.8541534,9365,0.047986406832933426
1615029213.881912,9366,0.0526861809194088
1615029213.955395,9369,0.06880522519350052
1615029214.3387845,9385,0.0789136216044426
1615029215.7148893,9412,0.06428837031126022
1615029215.783949,9415,0.04003152996301651
1615029216.9468696,9435,0.14458082616329193
1615029217.0912714,9441,0.09886521846055984
1615029217.1142483,9442,0.03403976559638977
1615029218.4242437,9468,0.1017644926905632
1615029218.5863512,9475,0.18540184199810028
1615029218.7429934,9482,0.12415488809347153
1615029220.1415331,9515,0.12093625217676163
1615029220.870318,9518,0.05591621994972229
1615029221.3136683,9537,0.10942813009023666
1615029221.336308,9538,0.05749620869755745
1615029221.5355322,9547,0.11051821708679199
1615029222.3375688,9554,0.07088448852300644
1615029222.4056642,9557,0.1417008340358734
1615029222.5656643,9564,0.059812504798173904
1615029222.6337998,9567,0.10429839044809341
1615029223.7339466,9586,0.019707201048731804
1615029223.8025298,9589,0.1353062242269516
1615029224.0547879,9600,0.13019326329231262
1615029224.9924033,9611,0.14762915670871735
1615029225.2360256,9621,0.15180648863315582
1615029225.2830899,9623,0.10451141744852066
1615029225.3217444,9624,0.09592723101377487
1615029225.3951955,9627,0.1418973058462143
1615029226.6345372,9651,0.14530427753925323
1615029226.7506585,9656,0.059125471860170364
1615029226.7742283,9657,0.10531121492385864
1615029226.8690493,9661,0.10751562565565109
1615029228.0470967,9680,0.09598981589078903
1615029228.0715203,9681,0.08909715712070465
1615029228.2856145,9690,0.09313055127859116
1615029228.4891245,9698,0.05358150601387024
1615029229.4846492,9710,0.05208363011479378
1615029231.1334205,9747,0.10238298028707504
1615029231.2045376,9750,0.04431590065360069
1615029231.4187896,9759,0.08620362728834152
1615029231.442527,9760,0.085919588804245
1615029232.3118417,9766,0.055567819625139236
1615029232.3609633,9768,0.12082882970571518
1615029232.5769696,9777,0.044231757521629333
1615029234.2080162,9812,0.11983337253332138
1615029234.331297,9817,0.12856893241405487
1615029235.5739424,9840,0.0703207328915596
1615029235.6459568,9843,0.07251445949077606
1615029235.717615,9846,0.08871374279260635
1615029235.9305348,9855,0.06432566791772842
1615029237.3184726,9883,0.06692975759506226
1615029238.588269,9907,0.08185461163520813
1615029238.8255153,9917,0.10992959886789322
1615029241.6062884,9972,0.06596983969211578
1615029241.7496006,9978,0.0805271789431572
1615029242.5607297,9982,0.09722179919481277
1615029242.6391916,9985,0.049494992941617966
1615029242.9001706,9996,0.08459291607141495
1615029242.9718103,9999,0.0620572455227375


==> line_analysis/figure_data/figure1/update_step_09_0_01.csv <==
Wall time,Step,Value
1615165169.8831825,18,0.3953115940093994
1615165170.0203142,24,0.3730226755142212
1615165170.7867963,40,0.24159276485443115
1615165170.8318753,42,0.2268296480178833
1615165170.900672,45,0.253283828496933
1615165171.1484134,56,0.19420136511325836
1615165172.1166577,71,0.245310977101326
1615165172.1845016,74,0.22304730117321014
1615165173.2826147,94,0.1772414892911911
1615165173.5695555,106,0.24247141182422638
1615165174.6733081,126,0.20098309218883514
1615165176.0231454,155,0.21720023453235626
1615165176.1121676,158,0.18992020189762115
1615165176.316997,167,0.21599514782428741
1615165176.6763031,183,0.20991766452789307
1615165176.72064,185,0.2035915106534958
1615165179.0837283,229,0.23144106566905975
1615165179.1969674,234,0.22530987858772278
1615165180.270657,249,0.23437435925006866
1615165180.412886,255,0.2212337702512741
1615165180.5260427,260,0.21726548671722412
1615165180.6849613,267,0.2062867432832718
1615165180.8209248,273,0.20731785893440247
1615165182.3456302,308,0.2152477353811264
1615165183.0632312,310,0.21919368207454681
1615165183.2588544,318,0.20227757096290588
1615165183.7409437,339,0.22400370240211487
1615165184.5940175,347,0.21872249245643616
1615165185.0471027,367,0.23629693686962128
1615165187.6450052,421,0.2458052635192871
1615165187.6688476,422,0.2563486099243164
1615165188.8833978,439,0.22238636016845703
1615165188.9527457,442,0.22213295102119446
1615165189.021947,445,0.21775761246681213
1615165189.3602576,460,0.22886036336421967
1615165189.4257295,463,0.26030775904655457
1615165189.4475603,464,0.23960259556770325
1615165190.4006658,474,0.2165604680776596
1615165190.8314035,493,0.202569842338562
1615165191.9559844,514,0.23169656097888947
1615165192.9959912,531,0.2244631052017212
1615165193.1107497,536,0.2262369692325592
1615165194.3633566,563,0.2416055053472519
1615165194.604467,573,0.2391398400068283
1615165194.7414765,579,0.22330856323242188
1615165194.8972971,586,0.22770686447620392
1615165194.91918,587,0.22285178303718567
1615165197.097709,620,0.24406640231609344
1615165197.1494255,622,0.2377730906009674
1615165197.4292204,634,0.2350103110074997
1615165197.5890791,641,0.24770529568195343
1615165197.6126235,642,0.24215476214885712
1615165197.6602511,644,0.2542746663093567
1615165197.731107,647,0.257295697927475
1615165197.778337,649,0.24051184952259064
1615165198.7147827,661,0.22604630887508392
1615165198.9416535,671,0.21599972248077393
1615165201.2438803,714,0.23315726220607758
1615165201.4501314,722,0.23294532299041748
1615165201.63748,730,0.24911177158355713
1615165201.8404238,739,0.23349392414093018
1615165202.8622522,752,0.24134086072444916
1615165202.956308,756,0.25343307852745056
1615165203.167889,765,0.2618173360824585
1615165203.2615898,769,0.24768638610839844
1615165203.308439,771,0.27221783995628357
1615165203.3551903,773,0.2701514959335327
1615165204.1913545,780,0.22959475219249725
1615165204.305904,785,0.22092273831367493
1615165204.3528388,787,0.22680793702602386
1615165204.4700515,792,0.24908725917339325
1615165204.5177143,794,0.23458944261074066
1615165204.6116965,798,0.22898416221141815
1615165204.705387,802,0.24112462997436523
1615165205.467502,808,0.235701784491539
1615165205.4939241,809,0.23952949047088623
1615165206.0202487,832,0.2209109365940094
1615165206.108378,836,0.2295410931110382
1615165208.2266636,869,0.24803243577480316
1615165208.4090514,876,0.21653525531291962
1615165208.5469277,882,0.21690161526203156
1615165208.8636746,896,0.23961155116558075
1615165209.6979158,900,0.22916629910469055
1615165209.8644423,907,0.2301270216703415
1615165209.911671,909,0.24090813100337982
1615165210.099582,917,0.22515486180782318
1615165211.1549196,931,0.260809063911438
1615165211.183339,932,0.23791110515594482
1615165211.414124,942,0.2523314356803894
1615165211.4824097,945,0.2534797191619873
1615165211.6876514,954,0.2345217913389206
1615165212.518604,962,0.23840773105621338
1615165212.745335,971,0.2231547087430954
1615165212.7688081,972,0.21505098044872284
1615165212.9052708,978,0.23261812329292297
1615165212.9281113,979,0.2322176992893219
1615165213.045952,984,0.2549362778663635
1615165214.1209831,1002,0.22794154286384583
1615165214.1892724,1005,0.2351253479719162
1615165214.394162,1014,0.2401338666677475
1615165215.709034,1044,0.24699810147285461
1615165216.6844838,1057,0.23326395452022552
1615165216.8269303,1063,0.2468213140964508
1615165216.897696,1066,0.2543990910053253
1615165216.944851,1068,0.24447928369045258
1615165217.0400536,1072,0.2582283616065979
1615165217.1761587,1078,0.25820407271385193
1615165217.2874086,1083,0.2575853765010834
1615165218.1615102,1093,0.2661907970905304
1615165218.297992,1099,0.2469266653060913
1615165218.4113812,1104,0.23098091781139374
1615165218.6352313,1114,0.25004586577415466
1615165220.9936285,1156,0.23742978274822235
1615165221.0877652,1160,0.2565658688545227
1615165221.1113446,1161,0.2518225312232971
1615165221.1349359,1162,0.24487881362438202
1615165222.221406,1180,0.24755942821502686
1615165222.5195587,1193,0.24005988240242004
1615165222.81316,1206,0.2532939314842224
1615165224.1055598,1232,0.2659791111946106
1615165225.0340033,1244,0.25239652395248413
1615165225.2840858,1255,0.22783386707305908
1615165225.3522062,1258,0.22472326457500458
1615165225.420307,1261,0.22719812393188477
1615165226.5850012,1281,0.24223075807094574
1615165226.72151,1287,0.24733081459999084
1615165226.8807805,1294,0.26262569427490234
1615165227.0138917,1300,0.2541465759277344
1615165228.0132523,1316,0.2390696108341217
1615165228.0814593,1319,0.24920816719532013
1615165228.3283596,1330,0.27356863021850586
1615165229.0266383,1333,0.2425634115934372
1615165229.1071537,1336,0.2412015050649643
1615165229.1307197,1337,0.2403130978345871
1615165230.9639492,1385,0.25118860602378845
1615165231.0346081,1388,0.26515018939971924
1615165231.1053288,1391,0.23773856461048126
1615165231.1288228,1392,0.24240849912166595
1615165232.3909526,1414,0.2534511685371399
1615165233.322704,1426,0.24281583726406097
1615165233.560555,1436,0.2389274686574936
1615165233.6567585,1440,0.25701117515563965
1615165234.9071517,1465,0.2414569854736328
1615165234.93076,1466,0.22746478021144867
1615165235.1828387,1477,0.2708508372306824
1615165235.3710327,1485,0.24935321509838104
1615165236.1268137,1489,0.25401923060417175
1615165236.1807115,1491,0.23759746551513672
1615165237.595181,1523,0.23457686603069305
1615165237.691369,1527,0.2440379410982132
1615165238.9437778,1552,0.2838435471057892
1615165239.3189251,1568,0.25414416193962097
1615165239.3416605,1569,0.2484990656375885
1615165240.372027,1584,0.25893303751945496
1615165240.4780288,1588,0.24953675270080566
1615165240.8520699,1604,0.2436729222536087
1615165240.874491,1605,0.26654374599456787
1615165242.0002508,1627,0.27065208554267883
1615165242.114134,1632,0.2919454574584961
1615165242.2278771,1637,0.2863685190677643
1615165242.2940118,1640,0.2921580970287323
1615165243.1144416,1645,0.2717205882072449
1615165243.190181,1648,0.28167498111724854
1615165243.4734354,1660,0.24721471965312958
1615165243.6548944,1668,0.2584671080112457
1615165244.4963791,1675,0.28590068221092224
1615165244.662983,1682,0.2761131823062897
1615165244.86947,1691,0.2579059898853302
1615165244.960501,1695,0.2617323100566864
1615165245.00603,1697,0.2826218605041504
1615165245.0508783,1699,0.25494739413261414
1615165245.11711,1702,0.22843146324157715
1615165245.9353406,1709,0.2379198521375656
1615165246.1396532,1718,0.24956198036670685
1615165246.3817146,1728,0.25369665026664734
1615165246.4713182,1732,0.23160342872142792
1615165246.5162663,1734,0.2525816857814789
1615165247.246658,1737,0.26059848070144653
1615165247.3629768,1742,0.22658108174800873
1615165247.434499,1745,0.22673992812633514
1615165247.4580727,1746,0.2276853322982788
1615165247.9208453,1766,0.24721617996692657
1615165248.7732952,1775,0.2336600124835968
1615165248.9093852,1781,0.23651926219463348
1615165249.0684118,1788,0.22627316415309906
1615165249.0911748,1789,0.22452278435230255
1615165249.9510987,1798,0.2493373602628708
1615165250.1182728,1805,0.24911241233348846
1615165250.601666,1826,0.264253705739975
1615165251.3298318,1830,0.2585701048374176
1615165251.5713933,1840,0.2542330026626587
1615165251.6656058,1844,0.26053091883659363
1615165251.8774426,1853,0.2675633430480957
1615165252.897505,1866,0.23811118304729462
1615165252.9706917,1869,0.25827595591545105
1615165253.1123223,1875,0.2429186850786209
1615165253.1595626,1877,0.23742249608039856
1615165254.7330878,1911,0.2484133094549179
1615165254.8745644,1917,0.23971794545650482
1615165256.0246344,1934,0.2342502325773239
1615165256.2523077,1944,0.22928336262702942
1615165256.3198483,1947,0.23278382420539856
1615165256.3641524,1949,0.23256848752498627
1615165257.4882588,1967,0.23070214688777924
1615165257.81645,1981,0.24406826496124268
1615165257.8604996,1983,0.25571829080581665
1615165258.9759042,2001,0.26760703325271606
1615165259.0668876,2005,0.24905066192150116
1615165259.247714,2013,0.27446937561035156
1615165260.317854,2030,0.2363179475069046
1615165260.4581387,2036,0.24564731121063232
1615165261.6505566,2060,0.22238238155841827
1615165261.9449782,2073,0.24311959743499756
1615165262.0116715,2076,0.25397372245788574
1615165262.7040246,2077,0.2500465512275696
1615165262.7522914,2079,0.2274571657180786
1615165262.800523,2081,0.21813581883907318
1615165262.894987,2085,0.24782975018024445
1615165262.9906282,2089,0.24642586708068848
1615165263.155807,2096,0.23449552059173584
1615165264.1878316,2111,0.2737675905227661
1615165265.6106808,2145,0.23519115149974823
1615165265.7017365,2149,0.23639631271362305
1615165265.8612087,2156,0.2531913220882416
1615165266.0644255,2165,0.24091248214244843
1615165266.9595323,2177,0.20173119008541107
1615165267.1868098,2187,0.22114038467407227
1615165267.23225,2189,0.22723452746868134
1615165267.2777605,2191,0.22514691948890686
1615165267.391328,2196,0.23906198143959045
1615165267.4573145,2199,0.21961191296577454
1615165268.288981,2207,0.21783971786499023
1615165268.3833864,2211,0.23635022342205048
1615165268.8543127,2231,0.24620914459228516
1615165269.609743,2236,0.22837145626544952
1615165269.6341174,2237,0.23246042430400848
1615165269.6800795,2239,0.23320047557353973
1615165269.7492995,2242,0.24389560520648956
1615165269.840675,2246,0.23497679829597473
1615165269.8634727,2247,0.22772502899169922
1615165270.0230234,2254,0.23167018592357635
1615165270.090466,2257,0.2510291635990143
1615165270.2008238,2262,0.2612802982330322
1615165271.289316,2281,0.25093337893486023
1615165271.5387213,2291,0.2509186863899231
1615165272.3603718,2297,0.24341697990894318
1615165272.5023506,2303,0.24788212776184082
1615165272.5968962,2307,0.2401605099439621
1615165272.872261,2319,0.24373431503772736
1615165272.894416,2320,0.25826144218444824
1615165274.1207726,2345,0.25237396359443665
1615165274.321849,2354,0.25829291343688965
1615165276.467262,2389,0.20643091201782227
1615165276.4911995,2390,0.20710568130016327
1615165276.5411675,2392,0.19654682278633118
1615165278.2678385,2436,0.20746181905269623
1615165278.448645,2444,0.23457442224025726
1615165279.256995,2451,0.2280329018831253
1615165279.305857,2453,0.20350824296474457
1615165279.3531294,2455,0.19902990758419037
1615165279.4724402,2460,0.2532496750354767
1615165280.673139,2485,0.21153958141803741
1615165280.6971047,2486,0.20204980671405792
1615165280.9254622,2496,0.2251785546541214
1615165280.9709187,2498,0.2279871553182602
1615165281.084615,2503,0.2297518253326416
1615165282.0973907,2517,0.19377562403678894
1615165282.2392356,2523,0.21196523308753967
1615165282.4531348,2532,0.23551104962825775
1615165283.443761,2547,0.23462846875190735
1615165283.5349772,2551,0.2222890853881836
1615165283.580706,2553,0.24838390946388245
1615165284.8758667,2578,0.22804196178913116
1615165285.1500988,2590,0.24209462106227875
1615165285.381102,2600,0.2219310998916626
1615165286.2432604,2606,0.2137875109910965
1615165286.6544998,2623,0.25230297446250916
1615165286.792031,2629,0.2816711366176605
1615165286.8141956,2630,0.27107056975364685
1615165287.8486285,2644,0.2635112702846527
1615165287.9852984,2650,0.22750146687030792
1615165288.0992181,2655,0.23377692699432373
1615165289.318296,2678,0.18606220185756683
1615165289.4856744,2685,0.17814308404922485
1615165289.6037123,2690,0.21001093089580536
1615165290.6815886,2703,0.15610437095165253
1615165290.8469725,2710,0.16286948323249817
1615165291.2004337,2725,0.20047934353351593
1615165292.1502151,2737,0.22347033023834229
1615165292.2195957,2740,0.2108168601989746
1615165292.5506964,2754,0.23899419605731964
1615165294.0400667,2789,0.19456255435943604
1615165294.7717257,2790,0.18232740461826324
1615165294.8000233,2791,0.17164257168769836
1615165295.2312098,2809,0.20970800518989563
1615165296.2436233,2824,0.23474442958831787
1615165298.0133789,2872,0.2409169226884842
1615165298.21385,2881,0.2239466905593872
1615165299.0477865,2890,0.24180828034877777
1615165299.1847498,2896,0.18705956637859344
1615165300.2925818,2917,0.18411827087402344
1615165300.338265,2919,0.19962631165981293
1615165300.3617425,2920,0.22099852561950684
1615165302.0717793,2967,0.2067573517560959
1615165302.250225,2975,0.24628190696239471
1615165303.524336,2998,0.1954479068517685
1615165304.3809204,3007,0.22778764367103577
1615165304.4772933,3011,0.20418107509613037
1615165304.5702448,3015,0.2144840955734253
1615165304.849063,3027,0.17761848866939545
1615165304.9175017,3030,0.21703727543354034
1615165305.764746,3038,0.19847472012043
1615165305.8334315,3041,0.19433145225048065
1615165306.3878794,3065,0.24909289181232452
1615165307.1356335,3069,0.22574420273303986
1615165307.1870372,3071,0.22885079681873322
1615165307.825015,3099,0.2518218159675598
1615165308.9907262,3122,0.23398080468177795
1615165310.0172105,3137,0.18657717108726501
1615165310.2189393,3145,0.18798723816871643
1615165310.3385525,3150,0.17713287472724915
1615165310.4582691,3155,0.19528250396251678
1615165310.592539,3161,0.18899011611938477
1615165311.6968403,3177,0.22325317561626434
1615165312.7698593,3195,0.1637938767671585
1615165312.794047,3196,0.16759395599365234
1615165312.9580357,3203,0.14302372932434082
1615165313.028885,3206,0.1455039530992508
1615165314.2625988,3230,0.1695660501718521
1615165314.3343935,3233,0.15816518664360046
1615165314.499021,3240,0.20262348651885986
1615165314.5697289,3243,0.18788236379623413
1615165314.5933428,3244,0.20544293522834778
1615165314.6405544,3246,0.23013921082019806
1615165314.6641545,3247,0.21551206707954407
1615165315.918265,3272,0.18414495885372162
1615165316.1218839,3281,0.22385001182556152
1615165317.3926177,3305,0.17508527636528015
1615165317.5727446,3313,0.20968258380889893
1615165318.5288892,3327,0.2064441293478012
1615165318.5516086,3328,0.2093893587589264
1615165318.9365232,3345,0.18871654570102692
1615165320.2710524,3374,0.18452279269695282
1615165320.3180492,3376,0.18142534792423248
1615165321.2170386,3386,0.21695832908153534
1615165321.610287,3403,0.17466387152671814
1615165321.7206802,3408,0.21064718067646027
1615165322.9568043,3430,0.20944221317768097
1615165323.1354356,3438,0.18941344320774078
1615165324.0380263,3449,0.17271935939788818
1615165324.0836062,3451,0.17895470559597015
1615165324.2751215,3458,0.20039336383342743
1615165324.41921,3464,0.1887912154197693
1615165324.5765274,3471,0.2013200968503952
1615165325.4036264,3477,0.1753615438938141
1615165325.4744282,3480,0.18081916868686676
1615165325.875364,3497,0.21558454632759094
1615165326.8349886,3509,0.1779414862394333
1615165326.9039729,3512,0.15836338698863983
1615165327.063405,3519,0.2148241102695465
1615165328.1114054,3535,0.20978747308254242
1615165328.1605535,3537,0.18733535706996918
1615165328.3034194,3543,0.17473219335079193
1615165328.3979475,3547,0.18380019068717957
1615165328.7779171,3563,0.16858212649822235
1615165329.8116791,3580,0.12956659495830536
1615165330.929136,3600,0.1371060609817505
1615165331.355445,3618,0.1660243719816208
1615165331.4005647,3620,0.15821072459220886
1615165331.4448364,3622,0.18164299428462982
1615165331.5109499,3625,0.1737545281648636
1615165332.2654295,3628,0.15102073550224304
1615165332.6600156,3645,0.19910353422164917
1615165332.9083478,3656,0.16125434637069702
1615165333.9304426,3670,0.1476784497499466
1615165335.4329615,3700,0.18149422109127045
1615165335.480358,3702,0.17324604094028473
1615165336.6853826,3726,0.14793501794338226
1615165336.780959,3730,0.1564479023218155
1615165336.8282347,3732,0.17180393636226654
1615165336.969771,3738,0.16667255759239197
1615165337.0405862,3741,0.15071634948253632
1615165337.0878084,3743,0.16512644290924072
1615165338.0235858,3752,0.14543429017066956
1615165338.18514,3759,0.15901097655296326
1615165338.4827018,3772,0.15615858137607574
1615165338.6612213,3780,0.181965172290802
1615165339.644604,3793,0.17674700915813446
1615165339.6918852,3795,0.1552141159772873
1615165339.7628508,3798,0.13670878112316132
1615165340.819122,3814,0.2004680186510086
1615165340.9539227,3819,0.173440620303154
1615165341.0011888,3821,0.15724621713161469
1615165341.2368996,3831,0.19434456527233124
1615165341.3280373,3835,0.1449592113494873
1615165342.6306138,3864,0.15176205337047577
1615165342.7435973,3869,0.1346598118543625
1615165343.5756502,3876,0.1605411022901535
1615165345.240608,3920,0.1658204048871994
1615165345.4231756,3928,0.1511939913034439
1615165345.5794163,3935,0.13085713982582092
1615165346.3380227,3939,0.14318716526031494
1615165346.5913868,3950,0.16697008907794952
1615165346.7345548,3956,0.1822952926158905
1615165346.875861,3962,0.17825251817703247
1615165348.028208,3984,0.16902469098567963
1615165348.2775853,3995,0.13980905711650848
1615165349.1122997,4000,0.1592698097229004
1615165349.3276007,4009,0.19032765924930573
1615165349.351198,4010,0.20116166770458221
1615165349.634384,4022,0.20355789363384247
1615165350.5888755,4033,0.20151174068450928
1615165350.6582794,4036,0.18299861252307892
1615165350.896251,4046,0.18038980662822723
1615165353.4006875,4093,0.17748022079467773
1615165353.5332053,4098,0.15868695080280304
1615165353.5567951,4099,0.197041854262352
1615165353.7937484,4109,0.175336554646492
1615165356.8003983,4182,0.1732572317123413
1615165357.6889312,4193,0.17732428014278412
1615165357.7223887,4194,0.17818336188793182
1615165357.7695649,4196,0.18224802613258362
1615165357.8150542,4198,0.19092653691768646
1615165357.8833508,4201,0.1838577836751938
1615165357.9061673,4202,0.18567226827144623
1615165359.1520617,4227,0.17010748386383057
1615165359.2662868,4232,0.15313933789730072
1615165359.3349385,4235,0.16333003342151642
1615165359.5149755,4243,0.15373609960079193
1615165360.3769538,4254,0.13814786076545715
1615165360.589448,4263,0.17448702454566956
1615165360.6600769,4266,0.1546560376882553
1615165360.6836493,4267,0.1606164127588272
1615165361.6715052,4282,0.19926846027374268
1615165362.0559978,4298,0.19826138019561768
1615165362.1909106,4304,0.18535101413726807
1615165362.2785385,4308,0.20265944302082062
1615165363.204516,4317,0.1732514351606369
1615165363.2502093,4319,0.19589106738567352
1615165363.4570084,4328,0.20878635346889496
1615165363.5489013,4332,0.2297145128250122
1615165364.4265249,4343,0.1934966742992401
1615165365.0437753,4369,0.1851309984922409
1615165365.8921735,4378,0.20998339354991913
1615165366.2397468,4393,0.2139366865158081
1615165366.3968997,4400,0.20060987770557404
1615165367.2002244,4406,0.19507762789726257
1615165367.2915757,4410,0.20355279743671417
1615165367.3144007,4411,0.1953807920217514
1615165367.7447312,4430,0.16084842383861542
1615165368.470757,4433,0.17332445085048676
1615165369.9290512,4469,0.12649086117744446
1615165370.0660245,4475,0.17632895708084106
1615165370.4064724,4490,0.1232064962387085
1615165370.4504235,4492,0.11836589872837067
1615165371.5539572,4509,0.13715051114559174
1615165371.5776298,4510,0.1400821954011917
1615165372.7430933,4529,0.13188698887825012
1615165372.7659442,4530,0.12988702952861786
1615165372.8344293,4533,0.12025898694992065
1615165373.041592,4542,0.12061051279306412
1615165373.2898555,4553,0.13583989441394806
1615165374.5483022,4578,0.13138748705387115
1615165374.6163504,4581,0.1413806825876236
1615165375.5526562,4592,0.13101987540721893
1615165375.6241677,4595,0.11936251074075699
1615165375.6713762,4597,0.12032277882099152
1615165375.7186027,4599,0.135567307472229
1615165375.99239,4611,0.10303667932748795
1615165377.0303874,4628,0.11962004750967026
1615165377.5046685,4649,0.1480742245912552
1615165378.3291075,4656,0.13146308064460754
1615165378.5172527,4664,0.1397213339805603
1615165378.6083274,4668,0.16099703311920166
1615165378.7672126,4675,0.1347612738609314
1615165378.7895994,4676,0.15734244883060455
1615165378.8119795,4677,0.14860229194164276
1615165379.6894917,4687,0.1476622223854065
1615165380.966772,4713,0.16688530147075653
1615165381.0838997,4718,0.14403803646564484
1615165381.4527688,4734,0.13215486705303192
1615165382.3648036,4745,0.1634257286787033
1615165382.457293,4749,0.14164972305297852
1615165382.480089,4750,0.1444898396730423
1615165382.6630814,4758,0.16528171300888062
1615165382.8003352,4764,0.14878715574741364
1615165382.8683434,4767,0.15411728620529175
1615165383.7568557,4776,0.16472025215625763
1615165383.8491538,4780,0.14365731179714203
1615165384.009305,4787,0.18894807994365692
1615165384.0321858,4788,0.2057594507932663
1615165384.170287,4794,0.18182168900966644
1615165384.305517,4800,0.16937632858753204
1615165384.349985,4802,0.21175339818000793
1615165385.1149955,4805,0.19974718987941742
1615165386.543314,4840,0.15796518325805664
1615165386.8224752,4852,0.1495255082845688
1615165387.959288,4871,0.17348623275756836
1615165388.0066504,4873,0.1514662504196167
1615165388.4890754,4894,0.14256350696086884
1615165389.6477938,4914,0.14923535287380219
1615165390.8592978,4938,0.12383612245321274
1615165390.9276857,4941,0.11319880932569504
1615165391.2241495,4954,0.15755294263362885
1615165392.0241253,4962,0.15880559384822845
1615165392.2375178,4971,0.12769298255443573
1615165392.3057022,4974,0.12725324928760529
1615165392.3513138,4976,0.12146561592817307
1615165392.3740733,4977,0.11148891597986221
1615165394.0756168,5021,0.1600092053413391
1615165394.9101691,5027,0.16292892396450043
1615165394.9813042,5030,0.15123580396175385
1615165395.144751,5037,0.15947429835796356
1615165395.4374464,5050,0.1690572053194046
1615165395.481406,5052,0.16515259444713593
1615165396.2211008,5053,0.15113137662410736
1615165396.4187255,5060,0.14285728335380554
1615165396.8547633,5078,0.1557915061712265
1615165398.0702908,5101,0.11789233982563019
1615165398.1842904,5106,0.12906795740127563
1615165399.331369,5126,0.15094377100467682
1615165399.3785858,5128,0.15565910935401917
1615165399.5159218,5134,0.1537053883075714
1615165400.78071,5160,0.13899916410446167
1615165400.8989587,5165,0.1356404572725296
1615165401.9818132,5182,0.14084410667419434
1615165402.3929121,5200,0.17537157237529755
1615165403.2446272,5208,0.16698679327964783
1615165403.7794883,5231,0.1493590623140335
1615165403.8683593,5235,0.13340270519256592
1615165404.5995555,5239,0.12712761759757996
1615165404.623522,5240,0.13640426099300385
1615165405.2217531,5266,0.16767872869968414
1615165406.4889102,5289,0.17494510114192963
1615165407.7929754,5318,0.1409260481595993
1615165408.040733,5329,0.15642492473125458
1615165409.1110346,5345,0.1379794329404831
1615165409.4292736,5359,0.09891757369041443
1615165409.4514697,5360,0.09324911236763
1615165410.6694934,5380,0.1586095690727234
1615165411.9295902,5404,0.18660494685173035
1615165412.3074334,5420,0.16278889775276184
1615165413.3894906,5439,0.1926640123128891
1615165413.4580398,5442,0.1948411464691162
1615165413.5719357,5447,0.1815144121646881
1615165415.1695516,5484,0.163994699716568
1615165415.965984,5491,0.17584072053432465
1615165416.0581439,5495,0.16889500617980957
1615165416.1948755,5501,0.1701873540878296
1615165416.3317392,5507,0.17051532864570618
1615165416.4456887,5512,0.1752706617116928
1615165416.5119352,5515,0.19429418444633484
1615165416.5559607,5517,0.1804802268743515
1615165417.784496,5541,0.15643975138664246
1615165418.6300383,5549,0.13682246208190918
1615165419.0444055,5566,0.1367664933204651
1615165419.1600537,5571,0.13825258612632751
1615165419.206312,5573,0.14106415212154388
1615165420.174129,5585,0.16031686961650848
1615165420.2223437,5587,0.14338649809360504
1615165420.3592591,5593,0.14576387405395508
1615165420.6326373,5605,0.14832894504070282
1615165420.742831,5610,0.15702001750469208
1615165421.6744206,5620,0.1316806524991989
1615165421.9035556,5630,0.13388876616954803
1615165423.2463262,5658,0.11429385095834732
1615165423.2936084,5660,0.12114053219556808
1615165423.3881345,5664,0.1292734593153
1615165424.4466145,5679,0.11714228242635727
1615165426.0104654,5720,0.18418285250663757
1615165426.0786824,5723,0.14928485453128815
1615165427.1788888,5741,0.14954566955566406
1615165427.5925703,5759,0.13751210272312164
1615165428.6553807,5776,0.14198483526706696
1615165428.7262774,5779,0.15505389869213104
1615165428.842983,5784,0.13017846643924713
1615165428.9567983,5789,0.16426125168800354
1615165430.0239828,5807,0.18254071474075317
1615165430.0468712,5808,0.17040252685546875
1615165430.4444692,5825,0.14307300746440887
1615165431.1784456,5828,0.1401388794183731
1615165431.3459632,5835,0.13222534954547882
1615165432.5802736,5862,0.13678115606307983
1615165432.6269412,5864,0.1240425631403923
1615165432.7864923,5871,0.12718985974788666
1615165433.2073708,5889,0.11449480056762695
1615165434.1414216,5898,0.1158132553100586
1615165434.3464248,5907,0.12415321916341782
1615165434.5727794,5917,0.10809369385242462
1615165435.4670851,5928,0.07158420979976654
1615165435.558426,5932,0.08523868024349213
1615165435.5811942,5933,0.08348595350980759
1615165436.6179113,5952,0.131466805934906
1615165436.7482383,5957,0.11133360862731934
1615165436.7950652,5959,0.12662623822689056
1615165436.8870792,5963,0.132147878408432
1615165437.092897,5972,0.1145625114440918
1615165438.1425173,5990,0.1228763610124588
1615165438.599499,6010,0.10924307256937027
1615165439.3499427,6015,0.12267359346151352
1615165439.5675023,6024,0.12568141520023346
1615165439.7112534,6030,0.11790367215871811
1615165439.7349713,6031,0.10671329498291016
1615165439.8310027,6035,0.1302443891763687
1615165439.901928,6038,0.12446925789117813
1615165441.1294835,6060,0.09461987763643265
1615165442.1794534,6078,0.11852605640888214
1615165442.2739174,6082,0.11561768501996994
1615165442.3877373,6087,0.10129772871732712
1615165442.7504406,6103,0.09764500707387924
1615165442.794732,6105,0.11629533767700195
1615165443.6932971,6115,0.11345229297876358
1615165443.8336294,6121,0.09176187962293625
1615165443.881013,6123,0.10025067627429962
1615165444.0230227,6129,0.09968827664852142
1615165444.0701492,6131,0.08344398438930511
1615165444.1179435,6133,0.0831090658903122
1615165445.1390598,6145,0.0664675161242485
1615165445.1865716,6147,0.07851304113864899
1615165445.2339082,6149,0.11933781206607819
1615165446.4651415,6172,0.08532267808914185
1615165446.6880546,6181,0.1091986894607544
1615165446.7591176,6184,0.08897367864847183
1615165447.7981465,6200,0.09783243387937546
1615165448.0561223,6211,0.10556057840585709
1615165448.1018066,6213,0.09346751868724823
1615165448.238504,6219,0.10944534838199615
1615165449.1975524,6232,0.12269026041030884
1615165449.3193948,6237,0.0794205516576767
1615165449.4846866,6244,0.10647139698266983
1615165449.626481,6250,0.1100325733423233
1615165450.539825,6263,0.05562249943614006
1615165451.1357095,6289,0.08293788880109787
1615165452.3338485,6312,0.07293187081813812
1615165452.4250665,6316,0.09210873395204544
1615165452.4476483,6317,0.10147281736135483
1615165453.246124,6324,0.12619967758655548
1615165453.6758692,6341,0.10072831064462662
1615165453.9308772,6352,0.09914826601743698
1615165454.8421175,6363,0.06491024047136307
1615165455.0032375,6370,0.0635010376572609
1615165455.1398191,6376,0.07056140899658203
1615165456.3272784,6400,0.07535422593355179
1615165459.0107863,6455,0.08702405542135239
1615165459.1052105,6459,0.074116550385952
1615165459.4119408,6472,0.07000122219324112
1615165460.5590904,6487,0.06954862922430038
1615165460.7430599,6495,0.060011278837919235
1615165460.7659566,6496,0.05453863367438316
1615165460.8594568,6500,0.10598433017730713
1615165461.706383,6510,0.09634732455015182
1615165461.9357722,6520,0.049763601273298264
1615165461.9586263,6521,0.044913891702890396
1615165461.9814637,6522,0.09484945237636566
1615165462.1637878,6530,0.11867479234933853
1615165463.242607,6550,0.11720843613147736
1615165464.4455113,6574,0.13853289186954498
1615165464.605705,6581,0.1443301886320114
1615165464.6749904,6584,0.11914520710706711
1615165464.9032,6594,0.12783323228359222
1615165465.769924,6603,0.13456164300441742
1615165465.8442106,6606,0.18596714735031128
1615165466.0744903,6616,0.12883280217647552
1615165466.1885893,6621,0.16971667110919952
1615165467.676827,6657,0.10581030696630478
1615165468.5145075,6666,0.12107386440038681
1615165468.5652735,6668,0.10230966657400131
1615165468.6567173,6672,0.11285010725259781
1615165468.794459,6678,0.13625992834568024
1615165468.8627248,6681,0.15777145326137543
1615165469.0226505,6688,0.14226128160953522
1615165469.8750544,6696,0.14394353330135345
1615165469.9475849,6699,0.12892509996891022
1615165470.1366088,6707,0.10524523258209229
1615165470.2309217,6711,0.09533669799566269
1615165470.3235698,6715,0.09058689326047897
1615165471.5424907,6738,0.10049625486135483
1615165471.6335022,6742,0.09753483533859253
1615165471.8134606,6749,0.07123264670372009
1615165471.9028788,6753,0.09351662546396255
1615165472.8074448,6764,0.07798673957586288
1615165473.0811517,6776,0.08275507390499115
1615165474.1531112,6792,0.07444556802511215
1615165474.7268002,6817,0.12142228335142136
1615165475.8012085,6832,0.10202769190073013
1615165476.1234226,6846,0.13687829673290253
1615165477.0299149,6854,0.11011490970849991
1615165477.2218347,6862,0.11428538709878922
1615165477.3636227,6868,0.1282925009727478
1615165477.387264,6869,0.1460099071264267
1615165478.6576686,6895,0.13425050675868988
1615165478.9757366,6909,0.14027290046215057
1615165480.1740992,6934,0.1322498768568039
1615165481.247844,6951,0.1290116161108017
1615165481.5366933,6963,0.12884052097797394
1615165481.6224532,6966,0.1534942090511322
1615165481.7577116,6972,0.15576615929603577
1615165482.9531128,6990,0.10647930949926376
1615165483.000445,6992,0.11908113956451416
1615165484.1218917,7010,0.1068452000617981
1615165484.2175832,7014,0.12191682308912277
1615165484.7197583,7035,0.12143458425998688
1615165485.504797,7039,0.14963938295841217
1615165485.672274,7046,0.12917982041835785
1615165485.979933,7059,0.1252155303955078
1615165486.1216834,7065,0.12693798542022705
1615165487.1627817,7079,0.1533500999212265
1615165487.4372637,7091,0.12008525431156158
1615165488.5731077,7106,0.11262406408786774
1615165488.7636044,7114,0.13537532091140747
1615165488.7873182,7115,0.14701448380947113
1615165489.9745295,7137,0.09652163833379745
1615165490.0670605,7141,0.08760308474302292
1615165490.3859227,7155,0.1033523678779602
1615165491.3052619,7167,0.13002857565879822
1615165491.3289375,7168,0.12748531997203827
1615165491.4944336,7175,0.12810640037059784
1615165491.8247936,7189,0.1305968016386032
1615165492.6595504,7195,0.10648231953382492
1615165492.8370697,7202,0.08723121136426926
1615165492.8843253,7204,0.0949697494506836
1615165493.0968862,7213,0.14798341691493988
1615165493.142402,7215,0.13908398151397705
1615165493.164749,7216,0.12565205991268158
1615165494.2500675,7235,0.11788201332092285
1615165494.3186684,7238,0.1285526156425476
1615165494.5248103,7247,0.1301296502351761
1615165495.4777706,7260,0.13979472219944
1615165496.0225205,7284,0.13824456930160522
1615165497.0191932,7300,0.12015341967344284
1615165497.2682686,7311,0.14584456384181976
1615165498.2947276,7329,0.14806731045246124
1615165498.5229352,7339,0.1465027928352356
1615165498.5455189,7340,0.14379069209098816
1615165498.678893,7346,0.15467016398906708
1615165499.4443088,7353,0.1456621140241623
1615165499.536207,7357,0.16046909987926483
1615165499.558982,7358,0.17366130650043488
1615165499.5817451,7359,0.1692708283662796
1615165500.7471147,7381,0.09218396991491318
1615165500.7738981,7382,0.08424875885248184
1615165500.8663628,7386,0.11061117798089981
1615165500.9120407,7388,0.10118460655212402
1615165501.1171415,7397,0.0977085679769516
1615165501.210689,7401,0.14609648287296295
1615165502.601063,7430,0.12339877337217331
1615165502.6248298,7431,0.13180789351463318
1615165503.4594817,7440,0.14432786405086517
1615165503.5324314,7443,0.13003002107143402
1615165503.6938212,7450,0.1296297162771225
1615165503.9214087,7460,0.10427360981702805
1615165503.9441555,7461,0.11191590130329132
1615165503.9897149,7463,0.11144652217626572
1615165504.1037743,7468,0.13482223451137543
1615165504.9326408,7474,0.12664641439914703
1615165505.0246706,7478,0.11883784830570221
1615165505.070271,7480,0.1491505652666092
1615165505.4490757,7496,0.11681955307722092
1615165506.2835987,7502,0.12092132866382599
1615165506.3082762,7503,0.10935069620609283
1615165506.51036,7511,0.12177290767431259
1615165506.941442,7530,0.10222643613815308
1615165508.0974195,7547,0.13017766177654266
1615165509.3564909,7573,0.13139651715755463
1615165510.5477977,7596,0.12035459280014038
1615165510.8676682,7609,0.137360617518425
1615165510.9361339,7612,0.11448542028665543
1615165512.3134801,7643,0.0790121778845787
1615165512.3362203,7644,0.09320338815450668
1615165513.3936522,7660,0.1159932017326355
1615165513.4384935,7661,0.10875584185123444
1615165513.6919208,7671,0.1090882420539856
1615165513.7628925,7674,0.1006418988108635
1615165513.8101075,7676,0.10810430347919464
1615165514.0697079,7687,0.08932817727327347
1615165514.844934,7693,0.09093549102544785
1615165514.9139273,7696,0.11039208620786667
1615165515.0062022,7700,0.12940455973148346
1615165515.412489,7718,0.11978282034397125
1615165516.0669272,7719,0.1253369152545929
1615165516.1600707,7723,0.1309409737586975
1615165516.228425,7726,0.11796897649765015
1615165516.2745707,7728,0.11917874962091446
1615165516.6099825,7742,0.10876379162073135
1615165516.6999328,7746,0.09032028168439865
1615165517.7344532,7757,0.07541413605213165
1615165517.8028684,7760,0.1085064560174942
1615165518.2616556,7780,0.07553281635046005
1615165519.0969925,7788,0.11264242976903915
1615165519.3262064,7798,0.08849955350160599
1615165519.3489587,7799,0.08016382902860641
1615165519.597058,7810,0.09355725347995758
1615165520.7894738,7833,0.08316382765769958
1615165520.90182,7838,0.07740415632724762
1615165522.0081728,7855,0.07918645441532135
1615165523.7468362,7899,0.05295117571949959
1615165523.7690809,7900,0.05280687287449837
1615165523.8580139,7904,0.049299173057079315
1615165524.6018946,7908,0.06530708819627762
1615165525.024817,7926,0.07279376685619354
1615165525.1599228,7932,0.07542680948972702
1615165527.6008189,7975,0.08766355365514755
1615165527.8059125,7983,0.1137935146689415
1615165527.996089,7991,0.07279618829488754
1615165528.0196927,7992,0.07274558395147324
1615165529.1087496,8009,0.12201058119535446
1615165529.416419,8022,0.12083321809768677
1615165529.506583,8026,0.08559166640043259
1615165530.4268007,8037,0.11633589118719101
1615165530.7017007,8049,0.142433300614357
1615165530.7719212,8052,0.13665644824504852
1615165530.8195326,8054,0.14748239517211914
1615165530.9167259,8058,0.11186640709638596
1615165531.8497317,8066,0.15456385910511017
1615165534.4773355,8126,0.11343305557966232
1615165534.6280637,8132,0.10872405767440796
1615165534.651274,8133,0.11711330711841583
1615165535.0589705,8150,0.1218719482421875
1615165535.932441,8157,0.1198141947388649
1615165536.4623973,8180,0.10405416786670685
1615165537.2092626,8184,0.103940449655056
1615165537.4837534,8195,0.10155623406171799
1615165537.554608,8198,0.07991892844438553
1615165538.6542566,8215,0.1121819019317627
1615165538.7999294,8221,0.09792231768369675
1615165539.096197,8234,0.11705370992422104
1615165540.2613845,8254,0.12136895954608917
1615165540.4706502,8263,0.07083123922348022
1615165541.4671013,8279,0.09206768125295639
1615165541.512702,8281,0.08198218047618866
1615165541.7198277,8290,0.10222794115543365
1615165541.9268281,8299,0.10238059610128403
1615165542.1054447,8307,0.08323704451322556
1615165543.2762551,8327,0.11653558164834976
1615165543.3234148,8329,0.11822202056646347
1615165543.3941302,8332,0.10203118622303009
1615165543.4411736,8334,0.09041042625904083
1615165544.2562912,8340,0.12716041505336761
1615165544.5465205,8352,0.07755663245916367
1615165544.5700946,8353,0.09856769442558289
1615165544.732491,8360,0.11286236345767975
1615165544.803406,8363,0.09244079142808914
1615165544.9218252,8368,0.06546377390623093
1615165545.7598069,8375,0.11421666294336319
1615165545.8071465,8377,0.09992730617523193
1615165547.6718783,8428,0.06734903156757355
1615165548.5597594,8439,0.11088218539953232
1615165548.6283782,8442,0.1087137833237648
1615165548.7426164,8447,0.08445300906896591
1615165549.7970316,8463,0.10106863081455231
1615165549.9225318,8467,0.09443292021751404
1615165549.946906,8468,0.10581717640161514
1615165549.9940407,8470,0.08592357486486435
1615165550.2303073,8480,0.09150546044111252
1615165550.32464,8484,0.10812129825353622
1615165550.418943,8488,0.0883905217051506
1615165551.2800272,8497,0.07480352371931076
1615165551.303989,8498,0.06722914427518845
1615165551.4197142,8503,0.05996934324502945
1615165551.5109034,8507,0.09343124181032181
1615165551.5336974,8508,0.10142116993665695
1615165551.875315,8523,0.07435540109872818
1615165553.2745533,8554,0.04008297249674797
1615165554.2804592,8566,0.04492015019059181
1615165554.4402268,8573,0.07534956187009811
1615165554.554032,8578,0.051913339644670486
1615165555.573642,8592,0.04951096326112747
1615165555.789953,8601,0.042452841997146606
1615165556.1371622,8616,0.045801714062690735
1615165557.064224,8627,0.04781314730644226
1615165557.230105,8634,0.06608843058347702
1615165557.253802,8635,0.06330098956823349
1615165557.466753,8644,0.06249397620558739
1615165559.6382895,8682,0.06885387748479843
1615165559.7208223,8685,0.05018983408808708
1615165559.7664616,8687,0.06081405282020569
1615165559.8353791,8690,0.0452430434525013
1615165559.8581402,8691,0.048262663185596466
1615165559.9496465,8695,0.039496805518865585
1615165561.3927417,8727,0.06900928914546967
1615165561.7078903,8741,0.08157065510749817
1615165563.0675979,8768,0.10492139309644699
1615165563.8876042,8774,0.09879878908395767
1615165564.0013142,8778,0.07700841873884201
1615165564.4271224,8796,0.12483818829059601
1615165564.5429544,8801,0.10178195685148239
1615165565.564517,8816,0.10932495445013046
1615165565.6330063,8819,0.10916217416524887
1615165565.701409,8822,0.09613052010536194
1615165566.863829,8843,0.10948436707258224
1615165567.119331,8854,0.12970958650112152
1615165568.0646143,8867,0.1024860143661499
1615165568.0882173,8868,0.09719955921173096
1615165568.3191705,8878,0.09901681542396545
1615165568.3876746,8881,0.10745780915021896
1615165568.47875,8885,0.09552149474620819
1615165569.511358,8902,0.12838289141654968
1615165569.5570219,8904,0.12915609776973724
1615165569.625507,8907,0.12138885259628296
1615165570.7022378,8928,0.09044277667999268
1615165570.7482688,8930,0.1029585599899292
1615165570.8679457,8935,0.06396140903234482
1615165571.1248157,8946,0.08475186675786972
1615165571.3061442,8954,0.08935143798589706
1615165571.3953753,8958,0.06803377717733383
1615165572.4888005,8975,0.09269598126411438
1615165572.6256294,8981,0.13915424048900604
1615165573.5314803,8991,0.12859690189361572
1615165573.5784194,8993,0.10595128685235977
1615165573.7204044,8999,0.15387141704559326
1615165573.83981,9004,0.11528187990188599
1615165573.9630158,9009,0.12096815556287766
1615165574.0315347,9012,0.13975849747657776
1615165575.0019908,9027,0.1161428838968277
1615165575.025567,9028,0.10488313436508179
1615165576.2920272,9055,0.13664297759532928
1615165576.4757743,9063,0.13619442284107208
1615165576.7033648,9073,0.13964709639549255
1615165577.6147172,9084,0.09005830436944962
1615165578.1211529,9105,0.11408334970474243
1615165579.1586504,9122,0.11453869193792343
1615165579.1814697,9123,0.10879389196634293
1615165580.6199124,9155,0.1321931928396225
1615165580.6434681,9156,0.13965994119644165
1615165580.7851794,9162,0.09298782795667648
1615165583.332646,9214,0.10955872386693954
1615165583.3783464,9216,0.14578159153461456
1615165583.5382714,9223,0.10384031385183334
1615165583.6073282,9226,0.13256894052028656
1615165583.780273,9233,0.11455704271793365
1615165585.12329,9260,0.13707037270069122
1615165586.31708,9281,0.10678855329751968
1615165586.5539246,9291,0.12184160202741623
1615165587.6664128,9307,0.12704338133335114
1615165587.7121344,9309,0.11369509994983673
1615165587.757819,9311,0.12808695435523987
1615165587.872767,9316,0.10530542582273483
1615165589.2771611,9348,0.1805584877729416
1615165589.3913825,9353,0.12459041178226471
1615165590.3154352,9364,0.12625634670257568
1615165590.3423595,9365,0.13078658282756805
1615165590.3661282,9366,0.12371567636728287
1615165590.43819,9369,0.1447167843580246
1615165590.816952,9385,0.11983150243759155
1615165592.176401,9412,0.09408793598413467
1615165592.2448199,9415,0.0772012323141098
1615165593.5067139,9435,0.09647103399038315
1615165593.648595,9441,0.10535301268100739
1615165593.6722581,9442,0.09501903504133224
1615165594.8811526,9468,0.058852504938840866
1615165595.0409262,9475,0.12883229553699493
1615165595.1977797,9482,0.076760433614254
1615165596.5976772,9515,0.049632638692855835
1615165597.3490407,9518,0.05572250112891197
1615165597.8093474,9537,0.04546527564525604
1615165597.8329966,9538,0.054548121988773346
1615165598.0432248,9547,0.061262864619493484
1615165598.8557072,9554,0.09188418835401535
1615165598.9249425,9557,0.06812061369419098
1615165599.0854874,9564,0.06323694437742233
1615165599.153905,9567,0.061441659927368164
1615165600.2304986,9586,0.037870507687330246
1615165600.3014767,9589,0.033610548824071884
1615165600.5614839,9600,0.05821356922388077
1615165601.544881,9611,0.06454416364431381
1615165601.7849743,9621,0.06693948060274124
1615165601.832376,9623,0.06510283797979355
1615165601.8559556,9624,0.08756901323795319
1615165601.9268527,9627,0.07083970308303833
1615165603.2126904,9651,0.055853355675935745
1615165603.3279502,9656,0.08156954497098923
1615165603.3507597,9657,0.0751926526427269
1615165603.4421067,9661,0.049424976110458374
1615165604.5202348,9680,0.09963157773017883
1615165604.5430105,9681,0.08980027586221695
1615165604.7478955,9690,0.07294896990060806
1615165604.929909,9698,0.08607450127601624
1615165605.940064,9710,0.04864387586712837
1615165607.4783626,9747,0.06487216800451279
1615165607.5467093,9750,0.06506484746932983
1615165607.751232,9759,0.0723344013094902
1615165607.7732427,9760,0.06565409153699875
1615165608.538212,9766,0.0630459114909172
1615165608.5883095,9768,0.05595020204782486
1615165608.7951427,9777,0.08330786973237991
1615165610.2158086,9812,0.0645250752568245
1615165610.3298106,9817,0.06612176448106766
1615165611.548853,9840,0.08471718430519104
1615165611.6198442,9843,0.0991268903017044
1615165611.690942,9846,0.09596805274486542
1615165611.9047844,9855,0.09098171442747116
1615165613.3197393,9883,0.06203783303499222
1615165614.5153923,9907,0.06622999161481857
1615165614.7506056,9917,0.08881222456693649
1615165617.362548,9972,0.08974531292915344
1615165617.502535,9978,0.1127426028251648
1615165618.2691395,9982,0.1054871454834938
1615165618.3485303,9985,0.08119397610425949
1615165618.6032553,9996,0.10744376480579376
1615165618.6742232,9999,0.08187935501337051


==> line_analysis/figure_data/figure1/val_acc00.csv <==
Wall time,Step,Value
1613136393.331484,1,0.2399553507566452
1613136394.737023,2,0.2957589328289032
1613136396.1411803,3,0.296875
1613136397.5351222,4,0.1841517835855484
1613136398.9390328,5,0.3392857015132904
1613136400.3896549,6,0.3671875
1613136401.8823957,7,0.3571428656578064
1613136403.238003,8,0.4285714328289032
1613136404.5861406,9,0.453125
1613136406.02021,10,0.3337053656578064
1613136407.3718693,11,0.4832589328289032
1613136408.8407304,12,0.4341517984867096
1613136410.1656125,13,0.4921875
1613136411.6205742,14,0.4620535671710968
1613136412.9893422,15,0.4888392984867096
1613136414.383498,16,0.4765625
1613136415.775382,17,0.5245535969734192
1613136417.2478132,18,0.4564732015132904
1613136418.5871449,19,0.4665178656578064
1613136420.0427287,20,0.4308035671710968
1613136421.5235646,21,0.5212053656578064
1613136422.9103253,22,0.5133928656578064
1613136424.3479586,23,0.5133928656578064
1613136425.7052846,24,0.5401785969734192
1613136427.0675974,25,0.5658482313156128
1613136428.5125422,26,0.4743303656578064
1613136429.8977692,27,0.5647321343421936
1613136431.3312988,28,0.4866071343421936
1613136432.8082733,29,0.4921875
1613136434.2280118,30,0.4877232015132904
1613136435.648121,31,0.5267857313156128
1613136437.0136666,32,0.4118303656578064
1613136438.4060595,33,0.5502232313156128
1613136439.7854154,34,0.5546875
1613136441.2026696,35,0.484375
1613136442.60032,36,0.5691964030265808
1613136443.980583,37,0.59375
1613136445.3624756,38,0.546875
1613136446.7756512,39,0.4408482015132904
1613136448.1495664,40,0.5479910969734192
1613136449.517609,41,0.5825892686843872
1613136450.8926108,42,0.6160714030265808
1613136452.3653154,43,0.5613839030265808
1613136453.8373542,44,0.5401785969734192
1613136455.2456737,45,0.5680803656578064
1613136456.6502993,46,0.5915178656578064
1613136458.1659727,47,0.5513392686843872
1613136459.5680385,48,0.5758928656578064
1613136461.0335958,49,0.5546875
1613136462.4301758,50,0.5837053656578064
1613136463.7909672,51,0.5513392686843872
1613136465.145865,52,0.5803571343421936
1613136466.520998,53,0.5658482313156128
1613136467.8655326,54,0.5424107313156128
1613136469.2547243,55,0.6060267686843872
1613136470.6196551,56,0.6160714030265808
1613136471.9898744,57,0.6261160969734192
1613136473.4030864,58,0.5915178656578064
1613136474.8295364,59,0.5926339030265808
1613136476.251195,60,0.5982142686843872
1613136477.5964694,61,0.6004464030265808
1613136478.9984634,62,0.5580357313156128
1613136480.433193,63,0.5513392686843872
1613136481.86526,64,0.59375
1613136483.3101735,65,0.5926339030265808
1613136484.6814506,66,0.6149553656578064
1613136486.1313205,67,0.5691964030265808
1613136487.5134149,68,0.5814732313156128
1613136488.8823097,69,0.5680803656578064
1613136490.2739408,70,0.5234375
1613136491.7266486,71,0.5167410969734192
1613136493.1407194,72,0.6060267686843872
1613136494.5364525,73,0.6138392686843872
1613136495.9863365,74,0.5758928656578064
1613136497.4461336,75,0.5345982313156128
1613136498.906355,76,0.6104910969734192
1613136500.3185997,77,0.6037946343421936
1613136501.7051997,78,0.6004464030265808
1613136503.1574552,79,0.5089285969734192
1613136504.5666506,80,0.5658482313156128
1613136505.9557407,81,0.6004464030265808
1613136507.37678,82,0.5613839030265808
1613136508.769822,83,0.5881696343421936
1613136510.202566,84,0.5613839030265808
1613136511.650836,85,0.5892857313156128
1613136513.095793,86,0.5825892686843872
1613136514.5335808,87,0.5837053656578064
1613136515.981867,88,0.6361607313156128
1613136517.4294488,89,0.6484375
1613136518.8941379,90,0.6261160969734192
1613136520.2635407,91,0.6205357313156128
1613136521.6415799,92,0.5613839030265808
1613136522.9979913,93,0.5904017686843872
1613136524.3503995,94,0.5736607313156128
1613136525.7202082,95,0.5200892686843872
1613136527.1181955,96,0.5904017686843872
1613136528.549073,97,0.5915178656578064
1613136529.9505787,98,0.6015625
1613136531.3964193,99,0.6037946343421936
1613136532.8329587,100,0.6171875
1613136534.3393693,101,0.5770089030265808
1613136535.7271378,102,0.6004464030265808
1613136537.097316,103,0.5814732313156128
1613136538.4867213,104,0.6127232313156128
1613136539.8874323,105,0.59375
1613136541.2980828,106,0.609375
1613136542.7178624,107,0.5982142686843872
1613136544.1256258,108,0.6060267686843872
1613136545.4660277,109,0.6082589030265808
1613136546.8402035,110,0.5837053656578064
1613136548.2063377,111,0.609375
1613136549.559362,112,0.5580357313156128
1613136550.9577742,113,0.6171875
1613136552.3265727,114,0.5189732313156128
1613136553.7143512,115,0.6149553656578064
1613136555.1311939,116,0.6372767686843872
1613136556.5686717,117,0.5904017686843872
1613136557.9297717,118,0.6305803656578064
1613136559.37166,119,0.6138392686843872
1613136560.8653982,120,0.5904017686843872
1613136562.2323544,121,0.6205357313156128
1613136563.6300824,122,0.5825892686843872
1613136565.0353131,123,0.6272321343421936
1613136566.4519312,124,0.6305803656578064
1613136567.8724475,125,0.5747767686843872
1613136569.3262746,126,0.6428571343421936
1613136570.7708504,127,0.5959821343421936
1613136572.1734338,128,0.6339285969734192
1613136573.5777216,129,0.59375
1613136575.055186,130,0.6104910969734192
1613136576.4902194,131,0.5680803656578064
1613136577.8927658,132,0.5680803656578064
1613136579.3019142,133,0.6350446343421936
1613136580.7515297,134,0.6183035969734192
1613136582.1883447,135,0.5892857313156128
1613136583.666343,136,0.6037946343421936
1613136585.0436585,137,0.5803571343421936
1613136586.4535112,138,0.6361607313156128
1613136587.8481338,139,0.6473214030265808
1613136589.3056161,140,0.625
1613136590.7035973,141,0.6238839030265808
1613136592.1256144,142,0.6272321343421936
1613136593.531493,143,0.6339285969734192
1613136594.9692652,144,0.6116071343421936
1613136596.46807,145,0.6149553656578064
1613136597.8813357,146,0.6205357313156128
1613136599.3098109,147,0.6015625
1613136600.7982152,148,0.6171875
1613136602.3105676,149,0.6227678656578064
1613136603.7604225,150,0.6205357313156128
1613136605.1981566,151,0.5993303656578064
1613136606.6630726,152,0.6294642686843872
1613136608.1171978,153,0.6183035969734192
1613136609.5605733,154,0.6116071343421936
1613136610.9813144,155,0.5970982313156128
1613136612.4899597,156,0.6160714030265808
1613136613.9059775,157,0.6194196343421936
1613136615.3542802,158,0.6015625
1613136616.802911,159,0.6462053656578064
1613136618.2033527,160,0.640625
1613136619.6366692,161,0.6450892686843872
1613136621.094962,162,0.5959821343421936
1613136622.5869956,163,0.6272321343421936
1613136624.0146701,164,0.6361607313156128
1613136625.376029,165,0.6071428656578064
1613136626.7793775,166,0.6350446343421936
1613136628.1764085,167,0.6517857313156128
1613136629.6718316,168,0.6049107313156128
1613136631.0905461,169,0.6439732313156128
1613136632.4703865,170,0.625
1613136633.8674943,171,0.6194196343421936
1613136635.287163,172,0.5758928656578064
1613136636.674213,173,0.6506696343421936
1613136638.1474693,174,0.6473214030265808
1613136639.5772645,175,0.609375
1613136640.988496,176,0.6205357313156128
1613136642.3991115,177,0.6004464030265808
1613136643.7938635,178,0.6026785969734192
1613136645.2137337,179,0.6395089030265808
1613136646.557112,180,0.65625
1613136647.9510207,181,0.6171875
1613136649.3334792,182,0.6216517686843872
1613136650.7168758,183,0.6261160969734192
1613136652.1085763,184,0.6417410969734192
1613136653.5009716,185,0.6372767686843872
1613136654.9321852,186,0.6551339030265808
1613136656.3711638,187,0.6004464030265808
1613136657.84326,188,0.625
1613136659.2465084,189,0.6395089030265808
1613136660.603172,190,0.6662946343421936
1613136662.0120232,191,0.6104910969734192
1613136663.4475873,192,0.6462053656578064
1613136664.8582435,193,0.625
1613136666.2745402,194,0.5859375
1613136667.7449064,195,0.6316964030265808
1613136669.1191587,196,0.6261160969734192
1613136670.5430028,197,0.6495535969734192
1613136671.936975,198,0.6395089030265808
1613136673.3616824,199,0.6082589030265808
1613136674.7954514,200,0.5892857313156128
1613136676.2036924,201,0.640625
1613136677.6297834,202,0.6104910969734192
1613136679.0633016,203,0.6383928656578064
1613136680.4519217,204,0.6216517686843872
1613136681.8430717,205,0.5725446343421936
1613136683.2348003,206,0.6685267686843872
1613136684.7137752,207,0.6339285969734192
1613136686.1575422,208,0.6350446343421936
1613136687.5734541,209,0.6339285969734192
1613136688.957427,210,0.6138392686843872
1613136690.382327,211,0.6049107313156128
1613136691.7969997,212,0.6372767686843872
1613136693.2259078,213,0.6272321343421936
1613136694.5860922,214,0.6473214030265808
1613136696.02738,215,0.5714285969734192
1613136697.4858103,216,0.6417410969734192
1613136698.917709,217,0.6339285969734192
1613136700.3323705,218,0.6372767686843872
1613136701.7329214,219,0.6283482313156128
1613136703.1084692,220,0.6071428656578064
1613136704.5254285,221,0.6194196343421936
1613136705.9794693,222,0.6428571343421936
1613136707.4426122,223,0.6361607313156128
1613136708.919369,224,0.6372767686843872
1613136710.4052932,225,0.6216517686843872
1613136711.8291738,226,0.6015625
1613136713.2775311,227,0.6640625
1613136714.7027392,228,0.6395089030265808
1613136716.081336,229,0.6495535969734192
1613136717.4594343,230,0.6305803656578064
1613136718.8985016,231,0.6473214030265808
1613136720.37541,232,0.6584821343421936
1613136721.7603981,233,0.6618303656578064
1613136723.194687,234,0.625
1613136724.617607,235,0.6350446343421936
1613136726.0170238,236,0.6205357313156128
1613136727.4399064,237,0.6372767686843872
1613136728.8955522,238,0.6462053656578064
1613136730.2602754,239,0.6339285969734192
1613136731.655805,240,0.6428571343421936
1613136733.0531335,241,0.6305803656578064
1613136734.426497,242,0.6160714030265808
1613136735.8315628,243,0.6439732313156128
1613136737.2480507,244,0.6640625
1613136738.6255355,245,0.6506696343421936
1613136740.0136516,246,0.6272321343421936
1613136741.3829079,247,0.6573660969734192
1613136742.79681,248,0.6573660969734192
1613136744.1773179,249,0.6506696343421936
1613136745.622364,250,0.6529017686843872
1613136747.0801456,251,0.5803571343421936
1613136748.504968,252,0.6216517686843872
1613136749.8642561,253,0.6439732313156128
1613136751.2574923,254,0.5758928656578064
1613136752.6402135,255,0.6473214030265808
1613136754.0683851,256,0.6473214030265808
1613136755.4183557,257,0.6361607313156128
1613136756.82008,258,0.6517857313156128
1613136758.2397265,259,0.6205357313156128
1613136759.6062644,260,0.6462053656578064
1613136761.0277946,261,0.6529017686843872
1613136762.4427981,262,0.6607142686843872
1613136763.8457155,263,0.6439732313156128
1613136765.2888129,264,0.6227678656578064
1613136766.7291248,265,0.6584821343421936
1613136768.1278803,266,0.6629464030265808
1613136769.4716208,267,0.5993303656578064
1613136770.884759,268,0.6272321343421936
1613136772.3169374,269,0.6339285969734192
1613136773.7159793,270,0.640625
1613136775.1171203,271,0.6595982313156128
1613136776.5284429,272,0.625
1613136777.9663677,273,0.6439732313156128
1613136779.3344657,274,0.6529017686843872
1613136780.8494585,275,0.6584821343421936
1613136782.2755144,276,0.6383928656578064
1613136783.7234323,277,0.6495535969734192
1613136785.0851502,278,0.6350446343421936
1613136786.4758136,279,0.6194196343421936
1613136787.8807752,280,0.6171875
1613136789.2462323,281,0.6450892686843872
1613136790.7208312,282,0.6640625
1613136792.1681652,283,0.6595982313156128
1613136793.6397705,284,0.6328125
1613136795.0924742,285,0.6339285969734192
1613136796.5016825,286,0.6316964030265808
1613136797.9070346,287,0.6595982313156128
1613136799.3043704,288,0.6450892686843872
1613136800.7630973,289,0.6517857313156128
1613136802.1367915,290,0.640625
1613136803.5146651,291,0.6741071343421936
1613136804.9331477,292,0.6484375
1613136806.3013725,293,0.6696428656578064
1613136807.678382,294,0.6595982313156128
1613136809.07047,295,0.6372767686843872
1613136810.4670472,296,0.6707589030265808
1613136811.8968937,297,0.6595982313156128
1613136813.287615,298,0.6506696343421936
1613136814.6243095,299,0.6506696343421936
1613136815.9695048,300,0.6060267686843872
1613136817.372445,301,0.6640625
1613136818.742043,302,0.6529017686843872
1613136820.0866575,303,0.6439732313156128
1613136821.5291598,304,0.6674107313156128
1613136822.9090672,305,0.5736607313156128
1613136824.3288436,306,0.640625
1613136825.7715218,307,0.6607142686843872
1613136827.2172222,308,0.6450892686843872
1613136828.6127706,309,0.6473214030265808
1613136830.0182567,310,0.6696428656578064
1613136831.410516,311,0.6662946343421936
1613136832.8268344,312,0.6573660969734192
1613136834.2056484,313,0.6517857313156128
1613136835.6168225,314,0.65625
1613136837.0366116,315,0.6674107313156128
1613136838.51526,316,0.6473214030265808
1613136839.936254,317,0.6529017686843872
1613136841.3320444,318,0.6529017686843872
1613136842.7167313,319,0.6272321343421936
1613136844.1208618,320,0.6439732313156128
1613136845.5488393,321,0.625
1613136846.9165246,322,0.6506696343421936


==> line_analysis/figure_data/figure1/val_acc00_0,05.csv <==
Wall time,Step,Value
1613136400.7023227,1,0.1953125
1613136402.0081632,2,0.296875
1613136403.294281,3,0.3147321343421936
1613136404.6583352,4,0.2979910671710968
1613136405.9412665,5,0.3459821343421936
1613136407.2265027,6,0.3761160671710968
1613136408.4756794,7,0.3839285671710968
1613136409.7722418,8,0.4162946343421936
1613136411.0932438,9,0.4241071343421936
1613136412.382198,10,0.4386160671710968
1613136413.6599185,11,0.40625
1613136414.9431562,12,0.4453125
1613136416.2801433,13,0.4285714328289032
1613136417.5963159,14,0.4464285671710968
1613136418.9323335,15,0.4609375
1613136420.221674,16,0.4475446343421936
1613136421.5153847,17,0.4341517984867096
1613136422.8489268,18,0.46875
1613136424.2074413,19,0.4419642984867096
1613136425.5643873,20,0.4464285671710968
1613136426.876717,21,0.4944196343421936
1613136428.1931524,22,0.4854910671710968
1613136429.4635208,23,0.46875
1613136430.7562864,24,0.4933035671710968
1613136432.0349371,25,0.5245535969734192
1613136433.3794227,26,0.5
1613136434.679115,27,0.4352678656578064
1613136435.9436944,28,0.4988839328289032
1613136437.2467017,29,0.4988839328289032
1613136438.584502,30,0.515625
1613136439.9177477,31,0.5301339030265808
1613136441.2551596,32,0.4899553656578064
1613136442.516731,33,0.5669642686843872
1613136443.8765419,34,0.5591517686843872
1613136445.179457,35,0.4866071343421936
1613136446.5056157,36,0.5412946343421936
1613136447.8470194,37,0.5736607313156128
1613136449.1722171,38,0.5357142686843872
1613136450.4893832,39,0.4854910671710968
1613136451.783785,40,0.5446428656578064
1613136453.0835097,41,0.5379464030265808
1613136454.3447845,42,0.5993303656578064
1613136455.6999137,43,0.546875
1613136457.04303,44,0.5513392686843872
1613136458.3956885,45,0.4810267984867096
1613136459.652437,46,0.5636160969734192
1613136460.915186,47,0.5133928656578064
1613136462.220344,48,0.5301339030265808
1613136463.5239437,49,0.53125
1613136464.8181362,50,0.6004464030265808
1613136466.1523645,51,0.5591517686843872
1613136467.4384422,52,0.5837053656578064
1613136468.7115138,53,0.5178571343421936
1613136470.0118484,54,0.5669642686843872
1613136471.3420331,55,0.6015625
1613136472.6898627,56,0.5345982313156128
1613136474.001636,57,0.5959821343421936
1613136475.2928324,58,0.5736607313156128
1613136476.6517699,59,0.5892857313156128
1613136477.9178278,60,0.546875
1613136479.2296686,61,0.5825892686843872
1613136480.5021267,62,0.6015625
1613136481.7898912,63,0.5714285969734192
1613136483.0856187,64,0.5904017686843872
1613136484.3963566,65,0.5758928656578064
1613136485.675069,66,0.5725446343421936
1613136487.024212,67,0.5636160969734192
1613136488.3717878,68,0.5814732313156128
1613136489.6955948,69,0.4732142984867096
1613136491.0163846,70,0.6037946343421936
1613136492.361049,71,0.5535714030265808
1613136493.7075112,72,0.5959821343421936
1613136495.036115,73,0.6316964030265808
1613136496.3962634,74,0.5982142686843872
1613136497.6977682,75,0.5602678656578064
1613136498.981081,76,0.6116071343421936
1613136500.3231096,77,0.6183035969734192
1613136501.601469,78,0.5647321343421936
1613136502.8747935,79,0.5848214030265808
1613136504.1507354,80,0.5881696343421936
1613136505.458438,81,0.6283482313156128
1613136506.7975812,82,0.5814732313156128
1613136508.1346173,83,0.6127232313156128
1613136509.4484613,84,0.5848214030265808
1613136510.7694447,85,0.6037946343421936
1613136512.0700245,86,0.6116071343421936
1613136513.47232,87,0.5736607313156128
1613136514.7670608,88,0.5926339030265808
1613136516.0386095,89,0.6037946343421936
1613136517.301595,90,0.5970982313156128
1613136518.6118898,91,0.6283482313156128
1613136519.9461253,92,0.625
1613136521.2344003,93,0.5825892686843872
1613136522.564084,94,0.6026785969734192
1613136523.8820927,95,0.6183035969734192
1613136525.1807647,96,0.6127232313156128
1613136526.531185,97,0.5948660969734192
1613136527.8732736,98,0.5915178656578064
1613136529.154105,99,0.6104910969734192
1613136530.4799225,100,0.6138392686843872
1613136531.8006806,101,0.5948660969734192
1613136533.1350982,102,0.5747767686843872
1613136534.4207,103,0.6049107313156128
1613136535.8167558,104,0.5959821343421936
1613136537.145855,105,0.6104910969734192
1613136538.4623551,106,0.5457589030265808
1613136539.792052,107,0.5848214030265808
1613136541.1304324,108,0.6037946343421936
1613136542.471804,109,0.6272321343421936
1613136543.8555624,110,0.5870535969734192
1613136545.2112556,111,0.6127232313156128
1613136546.574548,112,0.5279017686843872
1613136547.9488637,113,0.6216517686843872
1613136549.2652688,114,0.5591517686843872
1613136550.5764303,115,0.5825892686843872
1613136551.8546216,116,0.5792410969734192
1613136553.1442492,117,0.5881696343421936
1613136554.434696,118,0.5736607313156128
1613136555.69888,119,0.5680803656578064
1613136557.0009274,120,0.5970982313156128
1613136558.3066463,121,0.5948660969734192
1613136559.6032448,122,0.5691964030265808
1613136560.8584893,123,0.5993303656578064
1613136562.1714137,124,0.5837053656578064
1613136563.49145,125,0.6473214030265808
1613136564.7841184,126,0.6227678656578064
1613136566.1009643,127,0.5770089030265808
1613136567.442518,128,0.6272321343421936
1613136568.722145,129,0.5825892686843872
1613136570.0177112,130,0.6082589030265808
1613136571.3332107,131,0.5736607313156128
1613136572.6494036,132,0.6104910969734192
1613136573.998027,133,0.6049107313156128
1613136575.337541,134,0.5904017686843872
1613136576.6150792,135,0.5089285969734192
1613136577.9075065,136,0.6160714030265808
1613136579.2354224,137,0.5167410969734192
1613136580.5612984,138,0.5837053656578064
1613136581.8357277,139,0.6216517686843872
1613136583.1355288,140,0.6395089030265808
1613136584.4200053,141,0.5636160969734192
1613136585.7992902,142,0.6004464030265808
1613136587.098049,143,0.5524553656578064
1613136588.410602,144,0.6127232313156128
1613136589.8014345,145,0.6372767686843872
1613136591.1005015,146,0.5859375
1613136592.4575536,147,0.6305803656578064
1613136593.8289073,148,0.6216517686843872
1613136595.2129412,149,0.5636160969734192
1613136596.5261712,150,0.6450892686843872
1613136597.8496382,151,0.6127232313156128
1613136599.1575718,152,0.609375
1613136600.4290137,153,0.5703125
1613136601.760388,154,0.5792410969734192
1613136603.0603058,155,0.5926339030265808
1613136604.3537543,156,0.6328125
1613136605.698977,157,0.6116071343421936
1613136607.032275,158,0.6283482313156128
1613136608.3860054,159,0.6127232313156128
1613136609.7392325,160,0.6060267686843872
1613136611.0460055,161,0.6082589030265808
1613136612.326383,162,0.6104910969734192
1613136613.6486762,163,0.5591517686843872
1613136614.9097526,164,0.6171875
1613136616.2405303,165,0.6026785969734192
1613136617.5740142,166,0.5982142686843872
1613136618.8986776,167,0.578125
1613136620.2633953,168,0.625
1613136621.6177886,169,0.6116071343421936
1613136622.9609442,170,0.6116071343421936
1613136624.3010561,171,0.6015625
1613136625.6221673,172,0.5703125
1613136626.978834,173,0.6227678656578064
1613136628.3565042,174,0.6283482313156128
1613136629.6675072,175,0.5792410969734192
1613136631.0045085,176,0.6227678656578064
1613136632.328026,177,0.5535714030265808
1613136633.605147,178,0.6049107313156128
1613136634.871799,179,0.6071428656578064
1613136636.1712415,180,0.6138392686843872
1613136637.502745,181,0.6205357313156128
1613136638.8098757,182,0.5892857313156128
1613136640.0917227,183,0.5993303656578064
1613136641.3586414,184,0.5970982313156128
1613136642.73121,185,0.6350446343421936
1613136644.0571918,186,0.6305803656578064
1613136645.360988,187,0.6127232313156128
1613136646.6546104,188,0.5714285969734192
1613136648.0145013,189,0.5993303656578064
1613136649.293919,190,0.6205357313156128
1613136650.569895,191,0.59375
1613136651.9077506,192,0.6015625
1613136653.2051587,193,0.6183035969734192
1613136654.5539834,194,0.6037946343421936
1613136655.8788989,195,0.5915178656578064
1613136657.1794662,196,0.6160714030265808
1613136658.4965208,197,0.6283482313156128
1613136659.769416,198,0.6316964030265808
1613136661.0993297,199,0.5747767686843872
1613136662.505051,200,0.609375
1613136663.82526,201,0.6383928656578064
1613136665.1201704,202,0.6160714030265808
1613136666.3819578,203,0.5870535969734192
1613136667.7244072,204,0.6071428656578064
1613136668.983062,205,0.6138392686843872
1613136670.3163283,206,0.6049107313156128
1613136671.605213,207,0.5803571343421936
1613136672.9221382,208,0.625
1613136674.197346,209,0.6227678656578064
1613136675.4861522,210,0.625
1613136676.8102255,211,0.6071428656578064
1613136678.1024942,212,0.6015625
1613136679.401461,213,0.5948660969734192
1613136680.7020972,214,0.6473214030265808
1613136681.9730942,215,0.5691964030265808
1613136683.3948004,216,0.6361607313156128
1613136684.6716073,217,0.6339285969734192
1613136685.9629617,218,0.6529017686843872
1613136687.2940629,219,0.6227678656578064
1613136688.6406589,220,0.5803571343421936
1613136689.9808576,221,0.6037946343421936
1613136691.291164,222,0.6149553656578064
1613136692.5708666,223,0.6127232313156128
1613136693.8074179,224,0.6227678656578064
1613136695.139825,225,0.5658482313156128
1613136696.4353495,226,0.6361607313156128
1613136697.7547612,227,0.5691964030265808
1613136699.0776646,228,0.6127232313156128
1613136700.4529023,229,0.6183035969734192
1613136701.8433352,230,0.6328125
1613136703.2011588,231,0.6350446343421936
1613136704.509222,232,0.6227678656578064
1613136705.8349907,233,0.6473214030265808
1613136707.159356,234,0.6082589030265808
1613136708.468234,235,0.6305803656578064
1613136709.8007083,236,0.6305803656578064
1613136711.1651938,237,0.6171875
1613136712.4593575,238,0.6339285969734192
1613136713.8082433,239,0.5948660969734192
1613136715.1003113,240,0.6283482313156128
1613136716.4523911,241,0.6183035969734192
1613136717.7816036,242,0.6484375
1613136719.0544872,243,0.6294642686843872
1613136720.352548,244,0.6026785969734192
1613136721.6810274,245,0.6183035969734192
1613136722.9981182,246,0.640625
1613136724.275964,247,0.6216517686843872
1613136725.5882864,248,0.6216517686843872
1613136726.8871276,249,0.6171875
1613136728.2225485,250,0.6294642686843872
1613136729.5294166,251,0.6149553656578064
1613136730.8587909,252,0.6238839030265808
1613136732.1735928,253,0.6227678656578064
1613136733.414888,254,0.6473214030265808
1613136734.7517815,255,0.6205357313156128
1613136736.0416343,256,0.6238839030265808
1613136737.4272845,257,0.6272321343421936
1613136738.7822387,258,0.6372767686843872
1613136740.1109052,259,0.6350446343421936
1613136741.4610014,260,0.5870535969734192
1613136742.7726002,261,0.6316964030265808
1613136744.0798168,262,0.625
1613136745.4282165,263,0.6149553656578064
1613136746.7054074,264,0.6450892686843872
1613136748.0630252,265,0.6450892686843872
1613136749.3904328,266,0.6227678656578064
1613136750.686329,267,0.625
1613136751.9714184,268,0.6015625
1613136753.2477026,269,0.6272321343421936
1613136754.601587,270,0.6450892686843872
1613136755.942399,271,0.6216517686843872
1613136757.2426019,272,0.6026785969734192
1613136758.54079,273,0.6194196343421936
1613136759.8480613,274,0.5803571343421936
1613136761.1590092,275,0.6339285969734192
1613136762.507861,276,0.6026785969734192
1613136763.805223,277,0.6116071343421936
1613136765.0658967,278,0.6283482313156128
1613136766.3771598,279,0.6350446343421936
1613136767.704142,280,0.6138392686843872
1613136769.0135744,281,0.6305803656578064
1613136770.335066,282,0.6417410969734192
1613136771.6944666,283,0.6037946343421936
1613136773.020912,284,0.65625
1613136774.3996322,285,0.6350446343421936
1613136775.7125158,286,0.640625
1613136777.0014796,287,0.6439732313156128
1613136778.3377342,288,0.6171875
1613136779.6954527,289,0.6116071343421936
1613136781.0182126,290,0.6116071343421936
1613136782.343265,291,0.6350446343421936
1613136783.6532743,292,0.6372767686843872
1613136784.9297748,293,0.6238839030265808
1613136786.2092776,294,0.6205357313156128
1613136787.4983516,295,0.6149553656578064
1613136788.7954328,296,0.625
1613136790.1088665,297,0.6484375
1613136791.501372,298,0.6082589030265808
1613136792.810305,299,0.6116071343421936
1613136794.1207912,300,0.640625
1613136795.4898179,301,0.6584821343421936
1613136796.8885174,302,0.6372767686843872
1613136798.2112494,303,0.6138392686843872
1613136799.5399985,304,0.6484375
1613136800.8649406,305,0.6551339030265808
1613136802.1498919,306,0.6350446343421936
1613136803.4390051,307,0.6450892686843872
1613136804.817937,308,0.6227678656578064
1613136806.088547,309,0.625
1613136807.5197089,310,0.6361607313156128
1613136808.8275185,311,0.6104910969734192
1613136810.1518648,312,0.6473214030265808
1613136811.4477322,313,0.6473214030265808
1613136812.7516446,314,0.6495535969734192
1613136814.0481977,315,0.6149553656578064
1613136815.3925042,316,0.6640625
1613136816.7001667,317,0.6227678656578064
1613136817.986536,318,0.625
1613136819.2888591,319,0.6495535969734192
1613136820.603523,320,0.6517857313156128
1613136821.9771497,321,0.6506696343421936
1613136823.2903144,322,0.6339285969734192


==> line_analysis/figure_data/figure1/val_acc09.csv <==
Wall time,Step,Value
1612184858.2640655,1,0.1662946492433548
1612184859.6479657,2,0.3002232015132904
1612184861.141155,3,0.3816964328289032
1612184862.6054516,4,0.3604910671710968
1612184864.0294316,5,0.3549107015132904
1612184865.4242122,6,0.4207589328289032
1612184866.8372028,7,0.3158482015132904
1612184868.231614,8,0.3560267984867096
1612184869.5563798,9,0.4095982015132904
1612184870.8734062,10,0.5345982313156128
1612184872.240814,11,0.3839285671710968
1612184873.581831,12,0.4810267984867096
1612184874.9928927,13,0.4832589328289032
1612184876.3341353,14,0.4810267984867096
1612184877.6953096,15,0.4743303656578064
1612184879.0669906,16,0.5334821343421936
1612184880.4512029,17,0.4866071343421936
1612184881.816529,18,0.5401785969734192
1612184883.229427,19,0.5200892686843872
1612184884.6198797,20,0.5881696343421936
1612184886.0449493,21,0.5758928656578064
1612184887.3781266,22,0.5814732313156128
1612184888.7750382,23,0.5390625
1612184890.2141936,24,0.5926339030265808
1612184891.6023026,25,0.5245535969734192
1612184892.9436731,26,0.546875
1612184894.2965956,27,0.5691964030265808
1612184895.6134057,28,0.6037946343421936
1612184896.9718106,29,0.625
1612184898.3302526,30,0.5892857313156128
1612184899.6957974,31,0.5669642686843872
1612184901.039193,32,0.5703125
1612184902.5111625,33,0.5859375
1612184903.9119387,34,0.5803571343421936
1612184905.2494466,35,0.6004464030265808
1612184906.5420818,36,0.5345982313156128
1612184907.8882606,37,0.609375
1612184909.2671297,38,0.6294642686843872
1612184910.6062238,39,0.6272321343421936
1612184911.976522,40,0.59375
1612184913.2725234,41,0.6238839030265808
1612184914.578351,42,0.5881696343421936
1612184915.9115484,43,0.6127232313156128
1612184917.250355,44,0.6473214030265808
1612184918.6422796,45,0.6104910969734192
1612184920.017808,46,0.6361607313156128
1612184921.4515078,47,0.6551339030265808
1612184922.9160128,48,0.6205357313156128
1612184924.2668176,49,0.640625
1612184925.6675699,50,0.6439732313156128
1612184927.124916,51,0.6305803656578064
1612184928.5650992,52,0.6071428656578064
1612184929.968073,53,0.6439732313156128
1612184931.34324,54,0.6227678656578064
1612184932.7543747,55,0.6283482313156128
1612184934.1993604,56,0.6316964030265808
1612184935.5739143,57,0.6316964030265808
1612184937.005012,58,0.65625
1612184938.3826327,59,0.6573660969734192
1612184939.7804196,60,0.6294642686843872
1612184941.1586046,61,0.6328125
1612184942.542942,62,0.65625
1612184943.8844576,63,0.6216517686843872
1612184945.3337972,64,0.6127232313156128
1612184946.6709359,65,0.6104910969734192
1612184948.0433457,66,0.6205357313156128
1612184949.4184048,67,0.6707589030265808
1612184950.7521915,68,0.6261160969734192
1612184952.098328,69,0.6395089030265808
1612184953.466862,70,0.6227678656578064
1612184954.8494408,71,0.6517857313156128
1612184956.2510788,72,0.6183035969734192
1612184957.6378996,73,0.6517857313156128
1612184958.975831,74,0.6450892686843872
1612184960.3154688,75,0.6361607313156128
1612184961.7119284,76,0.6127232313156128
1612184963.1423635,77,0.6439732313156128
1612184964.5120635,78,0.65625
1612184965.9579613,79,0.6774553656578064
1612184967.3223357,80,0.6495535969734192
1612184968.667122,81,0.6584821343421936
1612184970.0096478,82,0.6540178656578064
1612184971.3554096,83,0.6908482313156128
1612184972.747086,84,0.6484375
1612184974.071535,85,0.6551339030265808
1612184975.4209805,86,0.6830357313156128
1612184976.759445,87,0.6897321343421936
1612184978.1577694,88,0.6361607313156128
1612184979.4796588,89,0.6517857313156128
1612184980.8893404,90,0.6863839030265808
1612184982.2397747,91,0.6875
1612184983.7166882,92,0.6417410969734192
1612184985.1246386,93,0.6383928656578064
1612184986.4857798,94,0.6495535969734192
1612184987.8908472,95,0.6674107313156128
1612184989.2919044,96,0.6484375
1612184990.6111624,97,0.640625
1612184992.0226068,98,0.6752232313156128
1612184993.3535314,99,0.6662946343421936
1612184994.7413821,100,0.6674107313156128
1612184996.125712,101,0.6383928656578064
1612184997.503215,102,0.6361607313156128
1612184998.8789458,103,0.6439732313156128
1612185000.2478166,104,0.6607142686843872
1612185001.6146708,105,0.6450892686843872
1612185002.971646,106,0.6417410969734192
1612185004.3451133,107,0.6272321343421936
1612185005.7756817,108,0.6819196343421936
1612185007.1175141,109,0.6551339030265808
1612185008.4869182,110,0.6584821343421936
1612185009.920523,111,0.6707589030265808
1612185011.2624798,112,0.6819196343421936
1612185012.586722,113,0.6506696343421936
1612185014.002066,114,0.6517857313156128
1612185015.4137197,115,0.6629464030265808
1612185016.7569628,116,0.6796875
1612185018.1261544,117,0.6908482313156128
1612185019.4739354,118,0.6774553656578064
1612185020.8479497,119,0.6975446343421936
1612185022.2854667,120,0.6819196343421936
1612185023.62974,121,0.6752232313156128
1612185025.0664244,122,0.6651785969734192
1612185026.4425447,123,0.6808035969734192
1612185027.8217604,124,0.6852678656578064
1612185029.1637876,125,0.6975446343421936
1612185030.605517,126,0.671875
1612185031.9930136,127,0.6595982313156128
1612185033.4082031,128,0.6283482313156128
1612185034.7149704,129,0.6774553656578064
1612185036.060926,130,0.6573660969734192
1612185037.3597877,131,0.6517857313156128
1612185038.6351566,132,0.6662946343421936
1612185040.0373402,133,0.6785714030265808
1612185041.4656184,134,0.6763392686843872
1612185042.814742,135,0.6629464030265808
1612185044.1658633,136,0.6729910969734192
1612185045.6028838,137,0.6819196343421936
1612185047.0267427,138,0.6551339030265808
1612185048.437793,139,0.6618303656578064
1612185049.875457,140,0.6462053656578064
1612185051.2838655,141,0.6674107313156128
1612185052.676973,142,0.6540178656578064
1612185054.0532062,143,0.6774553656578064
1612185055.5231261,144,0.6774553656578064
1612185056.8293931,145,0.6752232313156128
1612185058.2191956,146,0.7165178656578064
1612185059.6378617,147,0.7087053656578064
1612185061.0057845,148,0.6540178656578064
1612185062.3661728,149,0.6618303656578064
1612185063.7438157,150,0.6763392686843872
1612185065.166414,151,0.6852678656578064
1612185066.502623,152,0.6785714030265808
1612185067.9104252,153,0.6841517686843872
1612185069.292956,154,0.671875
1612185070.7742631,155,0.671875
1612185072.137985,156,0.6729910969734192
1612185073.4725862,157,0.6729910969734192
1612185074.843032,158,0.6651785969734192
1612185076.1930761,159,0.6830357313156128
1612185077.5724967,160,0.6852678656578064
1612185078.9347315,161,0.6607142686843872
1612185080.3493164,162,0.6540178656578064
1612185081.6580114,163,0.6808035969734192
1612185083.062414,164,0.6685267686843872
1612185084.3816285,165,0.6640625
1612185085.7124562,166,0.6439732313156128
1612185087.024116,167,0.6551339030265808
1612185088.409338,168,0.6529017686843872
1612185089.8094246,169,0.6830357313156128
1612185091.2151308,170,0.6696428656578064
1612185092.5648527,171,0.6651785969734192
1612185093.9628983,172,0.6819196343421936
1612185095.365296,173,0.6986607313156128
1612185096.7044532,174,0.6741071343421936
1612185098.0258605,175,0.6785714030265808
1612185099.4248257,176,0.65625
1612185100.8311753,177,0.7020089030265808
1612185102.2345192,178,0.6573660969734192
1612185103.6729476,179,0.6975446343421936
1612185105.1075227,180,0.6875
1612185106.4605927,181,0.7008928656578064
1612185107.806501,182,0.6785714030265808
1612185109.1203783,183,0.6964285969734192
1612185110.5213442,184,0.671875
1612185111.834279,185,0.6506696343421936
1612185113.2908301,186,0.6752232313156128
1612185114.6635597,187,0.6517857313156128
1612185115.9903781,188,0.671875
1612185117.382851,189,0.6819196343421936
1612185118.7600408,190,0.6875
1612185120.1261752,191,0.6919642686843872
1612185121.5189066,192,0.6908482313156128
1612185123.0110614,193,0.6919642686843872
1612185124.413482,194,0.6886160969734192
1612185125.838689,195,0.6875
1612185127.2554862,196,0.6763392686843872
1612185128.608583,197,0.6930803656578064
1612185129.9556217,198,0.6941964030265808
1612185131.3361733,199,0.7098214030265808
1612185132.749591,200,0.6941964030265808
1612185134.0687535,201,0.6975446343421936
1612185135.4120657,202,0.6774553656578064
1612185136.806251,203,0.6908482313156128
1612185138.257027,204,0.6919642686843872
1612185139.618963,205,0.6763392686843872
1612185140.9690385,206,0.7087053656578064
1612185142.3428433,207,0.7131696343421936
1612185143.8258445,208,0.6886160969734192
1612185145.1536634,209,0.7254464030265808
1612185146.592267,210,0.7254464030265808
1612185147.9786575,211,0.6763392686843872
1612185149.3396106,212,0.6986607313156128
1612185150.7182972,213,0.6484375
1612185152.1219223,214,0.6919642686843872
1612185153.5637987,215,0.6997767686843872
1612185154.9854774,216,0.6729910969734192
1612185156.43825,217,0.7154017686843872
1612185157.795294,218,0.6975446343421936
1612185159.1531298,219,0.6875
1612185160.5555036,220,0.6752232313156128
1612185161.937107,221,0.7109375
1612185163.3400953,222,0.6607142686843872
1612185164.79264,223,0.6774553656578064
1612185166.1652203,224,0.6930803656578064
1612185167.5695913,225,0.6640625
1612185168.9690084,226,0.7020089030265808
1612185170.2980158,227,0.6774553656578064
1612185171.6432245,228,0.6685267686843872
1612185172.9863813,229,0.6607142686843872
1612185174.3511405,230,0.6808035969734192
1612185175.695464,231,0.6964285969734192
1612185177.0620203,232,0.6908482313156128
1612185178.4890473,233,0.6830357313156128
1612185179.8851395,234,0.6696428656578064
1612185181.2334378,235,0.6696428656578064
1612185182.5976477,236,0.6741071343421936
1612185183.9681041,237,0.6796875
1612185185.3226724,238,0.6875
1612185186.765601,239,0.6473214030265808
1612185188.1613328,240,0.6919642686843872
1612185189.5543244,241,0.6808035969734192
1612185190.9381416,242,0.7087053656578064
1612185192.3082283,243,0.6819196343421936
1612185193.7619777,244,0.6662946343421936
1612185195.1043906,245,0.6964285969734192
1612185196.4686625,246,0.6841517686843872
1612185197.8731785,247,0.6964285969734192
1612185199.2627115,248,0.6897321343421936
1612185200.688512,249,0.6830357313156128
1612185202.1352074,250,0.6964285969734192
1612185203.465037,251,0.6964285969734192
1612185204.8682215,252,0.6863839030265808
1612185206.1971622,253,0.7154017686843872
1612185207.6781805,254,0.6863839030265808
1612185209.0823407,255,0.6986607313156128
1612185210.476071,256,0.6930803656578064
1612185211.8234322,257,0.6964285969734192
1612185213.175078,258,0.6819196343421936
1612185214.5701454,259,0.6852678656578064
1612185216.0042655,260,0.671875
1612185217.3619144,261,0.703125
1612185218.8075664,262,0.7120535969734192
1612185220.2119632,263,0.6763392686843872
1612185221.6217792,264,0.6852678656578064
1612185222.980556,265,0.6930803656578064
1612185224.403149,266,0.6941964030265808
1612185225.7496278,267,0.6763392686843872
1612185227.066839,268,0.6875
1612185228.4294353,269,0.7020089030265808
1612185229.8505824,270,0.7120535969734192
1612185231.1714935,271,0.7087053656578064
1612185232.5669293,272,0.6975446343421936
1612185233.9491875,273,0.7087053656578064
1612185235.3557057,274,0.7098214030265808
1612185236.739657,275,0.7120535969734192
1612185238.184399,276,0.7064732313156128
1612185239.5581183,277,0.7098214030265808
1612185240.9342337,278,0.703125
1612185242.2887168,279,0.6685267686843872
1612185243.656592,280,0.6953125
1612185245.035333,281,0.6841517686843872
1612185246.371508,282,0.7075892686843872
1612185247.7035,283,0.6941964030265808
1612185249.0463662,284,0.6953125
1612185250.40007,285,0.6752232313156128
1612185251.851298,286,0.6964285969734192
1612185253.2810266,287,0.6830357313156128
1612185254.6541235,288,0.6908482313156128
1612185256.0040061,289,0.6941964030265808
1612185257.3300784,290,0.6886160969734192
1612185258.716444,291,0.6796875
1612185260.075008,292,0.6741071343421936
1612185261.5096724,293,0.6875
1612185262.9086692,294,0.6919642686843872
1612185264.2688198,295,0.6863839030265808
1612185265.6418695,296,0.7176339030265808
1612185266.9947548,297,0.6875
1612185268.3644836,298,0.7020089030265808
1612185269.7726965,299,0.671875
1612185271.1526601,300,0.6919642686843872
1612185272.5779886,301,0.7075892686843872
1612185273.930697,302,0.671875
1612185275.3153048,303,0.6964285969734192
1612185276.658559,304,0.7209821343421936
1612185278.0599651,305,0.7087053656578064
1612185279.4817266,306,0.6953125
1612185280.8170269,307,0.6863839030265808
1612185282.1830494,308,0.6941964030265808
1612185283.52267,309,0.6964285969734192
1612185284.922378,310,0.7087053656578064
1612185286.3023458,311,0.6986607313156128
1612185287.6349885,312,0.7131696343421936
1612185289.0303097,313,0.7064732313156128
1612185290.4958053,314,0.7064732313156128
1612185292.0055556,315,0.703125
1612185293.3610518,316,0.7020089030265808
1612185294.728868,317,0.6941964030265808
1612185296.1189113,318,0.6908482313156128
1612185297.5351987,319,0.6930803656578064
1612185298.9019797,320,0.7020089030265808
1612185300.3186762,321,0.6919642686843872
1612185301.709034,322,0.6997767686843872
1612185303.119421,323,0.6863839030265808
1612185304.6272752,324,0.6997767686843872
1612185305.9927952,325,0.7120535969734192
1612185307.3177161,326,0.6986607313156128
1612185308.6258483,327,0.703125
1612185310.0511703,328,0.6785714030265808
1612185311.4863715,329,0.6796875
1612185312.801588,330,0.6886160969734192
1612185314.23215,331,0.6863839030265808
1612185315.6171033,332,0.7165178656578064
1612185316.9829023,333,0.6975446343421936
1612185318.3915563,334,0.6930803656578064
1612185319.8104284,335,0.6841517686843872
1612185321.2428672,336,0.6886160969734192
1612185322.6426308,337,0.6696428656578064
1612185323.9697447,338,0.6763392686843872
1612185325.3336134,339,0.6975446343421936
1612185326.7806046,340,0.7020089030265808
1612185328.1734428,341,0.6941964030265808
1612185329.4954312,342,0.7053571343421936
1612185330.9010074,343,0.703125
1612185332.290139,344,0.7098214030265808
1612185333.681619,345,0.7254464030265808
1612185335.057683,346,0.6908482313156128
1612185336.3832695,347,0.6986607313156128
1612185337.8511763,348,0.7131696343421936
1612185339.2090647,349,0.6763392686843872
1612185340.6211126,350,0.7165178656578064
1612185342.0087793,351,0.7098214030265808
1612185343.3501039,352,0.703125
1612185344.6897292,353,0.6897321343421936
1612185346.0940175,354,0.7109375
1612185347.4738128,355,0.7176339030265808
1612185348.8462985,356,0.7087053656578064
1612185350.2761772,357,0.7087053656578064
1612185351.6746001,358,0.7064732313156128
1612185353.0691252,359,0.6986607313156128
1612185354.4910986,360,0.6785714030265808
1612185355.8936632,361,0.6863839030265808
1612185357.272094,362,0.7042410969734192
1612185358.6064293,363,0.6852678656578064
1612185360.0128994,364,0.6875
1612185361.5772145,365,0.671875
1612185363.0146797,366,0.7020089030265808
1612185364.385729,367,0.6975446343421936
1612185365.789361,368,0.6830357313156128
1612185367.2502267,369,0.6986607313156128
1612185368.63298,370,0.6908482313156128
1612185370.014278,371,0.703125
1612185371.4276512,372,0.6908482313156128
1612185372.8487256,373,0.7131696343421936
1612185374.1507475,374,0.6930803656578064
1612185375.503915,375,0.6986607313156128
1612185377.025705,376,0.7087053656578064
1612185378.398221,377,0.7098214030265808
1612185379.837182,378,0.6975446343421936
1612185381.1789217,379,0.7053571343421936
1612185382.5196931,380,0.7042410969734192
1612185383.8706248,381,0.6729910969734192
1612185385.319441,382,0.6930803656578064
1612185386.70473,383,0.6863839030265808
1612185388.059507,384,0.6808035969734192
1612185389.4312828,385,0.6897321343421936
1612185390.8921404,386,0.6953125
1612185392.2543695,387,0.6941964030265808
1612185393.6807575,388,0.6930803656578064
1612185395.0791347,389,0.7109375
1612185396.499147,390,0.6830357313156128
1612185397.8584754,391,0.6863839030265808
1612185399.3397572,392,0.6863839030265808
1612185400.819756,393,0.6908482313156128
1612185402.237589,394,0.6908482313156128
1612185403.6112597,395,0.6729910969734192
1612185404.977839,396,0.6852678656578064
1612185406.3365486,397,0.6729910969734192
1612185407.6437593,398,0.6629464030265808
1612185409.0526595,399,0.6930803656578064
1612185410.4755282,400,0.6796875
1612185411.8669355,401,0.6986607313156128
1612185413.1558073,402,0.6897321343421936
1612185414.4923785,403,0.7020089030265808
1612185415.8456337,404,0.7064732313156128
1612185417.244395,405,0.6785714030265808
1612185418.624198,406,0.7109375
1612185420.0077982,407,0.6852678656578064
1612185421.368409,408,0.6863839030265808
1612185422.7106507,409,0.7020089030265808
1612185424.1661007,410,0.7120535969734192
1612185425.4856136,411,0.7064732313156128
1612185426.8519194,412,0.6986607313156128
1612185428.1984537,413,0.7120535969734192
1612185429.5534542,414,0.6897321343421936
1612185430.9147947,415,0.6830357313156128
1612185432.3394427,416,0.6986607313156128
1612185433.6726198,417,0.7165178656578064
1612185435.0543349,418,0.6964285969734192
1612185436.4087186,419,0.703125
1612185437.890205,420,0.6908482313156128
1612185439.2947528,421,0.7075892686843872
1612185440.6718562,422,0.7087053656578064
1612185442.0073721,423,0.7087053656578064
1612185443.3602521,424,0.7042410969734192
1612185444.673458,425,0.7087053656578064
1612185446.0684307,426,0.7131696343421936
1612185447.4290388,427,0.6908482313156128
1612185448.8328454,428,0.6875
1612185450.2050729,429,0.6908482313156128
1612185451.6171973,430,0.6819196343421936
1612185453.0644367,431,0.7087053656578064
1612185454.4556339,432,0.7053571343421936
1612185455.8360054,433,0.6908482313156128
1612185457.2038233,434,0.6852678656578064
1612185458.6011586,435,0.6897321343421936
1612185460.0323732,436,0.7020089030265808
1612185461.491187,437,0.6830357313156128
1612185462.837398,438,0.6897321343421936
1612185464.2290764,439,0.6886160969734192
1612185465.555805,440,0.6841517686843872
1612185466.8892694,441,0.7008928656578064
1612185468.237028,442,0.7265625
1612185469.6810074,443,0.71875
1612185471.028682,444,0.7042410969734192
1612185472.4125612,445,0.7053571343421936
1612185473.8150053,446,0.7109375
1612185475.2068095,447,0.6897321343421936
1612185476.5558026,448,0.6897321343421936
1612185477.9321628,449,0.7075892686843872
1612185479.3440502,450,0.6941964030265808
1612185480.7688057,451,0.7053571343421936
1612185482.1289673,452,0.7165178656578064
1612185483.581119,453,0.6930803656578064
1612185485.0134935,454,0.6908482313156128
1612185486.393216,455,0.6997767686843872
1612185487.7425447,456,0.7109375
1612185489.0952537,457,0.7120535969734192
1612185490.4239032,458,0.7053571343421936
1612185491.7831302,459,0.7198660969734192
1612185493.2272422,460,0.7020089030265808
1612185494.6427634,461,0.7008928656578064
1612185495.9500232,462,0.6796875
1612185497.263208,463,0.7042410969734192
1612185498.6089783,464,0.6930803656578064
1612185499.997807,465,0.6941964030265808
1612185501.2866142,466,0.7075892686843872
1612185502.7364511,467,0.6897321343421936
1612185504.1456268,468,0.7198660969734192
1612185505.4543903,469,0.7020089030265808
1612185506.7899008,470,0.7109375
1612185508.2108922,471,0.7120535969734192
1612185509.7206542,472,0.7020089030265808
1612185511.0919232,473,0.7165178656578064
1612185512.5637486,474,0.703125
1612185513.869272,475,0.7198660969734192
1612185515.23688,476,0.6852678656578064
1612185516.5572276,477,0.71875
1612185517.9014156,478,0.7265625
1612185519.3318517,479,0.6986607313156128
1612185520.7315164,480,0.7064732313156128
1612185522.0863864,481,0.7042410969734192
1612185523.4507744,482,0.71875
1612185524.7809534,483,0.6986607313156128


==> line_analysis/figure_data/figure1/val_loss00.csv <==
Wall time,Step,Value
1612183029.0059686,1,2.348712921142578
1612183030.2736702,2,1.8617446422576904
1612183031.5273094,3,1.9469177722930908
1612183032.842953,4,3.058356761932373
1612183034.1979916,5,1.7812590599060059
1612183035.4789727,6,1.7370555400848389
1612183036.771829,7,1.8285517692565918
1612183038.0902247,8,1.6591157913208008
1612183039.3644278,9,1.5768502950668335
1612183040.683292,10,2.429124593734741
1612183041.9936318,11,1.4926849603652954
1612183043.2430592,12,1.6011086702346802
1612183044.5578823,13,1.4518194198608398
1612183045.8076267,14,1.5504447221755981
1612183047.1126614,15,1.4082131385803223
1612183048.3647869,16,1.529266357421875
1612183049.6172588,17,1.394945740699768
1612183050.901894,18,1.6808226108551025
1612183052.1973636,19,1.6945568323135376
1612183053.478437,20,1.7000740766525269
1612183054.8448505,21,1.4247640371322632
1612183056.1537273,22,1.3848694562911987
1612183057.4103951,23,1.3578609228134155
1612183058.6524842,24,1.449236273765564
1612183059.9225953,25,1.2551456689834595
1612183061.187672,26,1.563478708267212
1612183062.5094333,27,1.2559800148010254
1612183063.7796013,28,1.745802402496338
1612183065.0129058,29,1.4944247007369995
1612183066.3034143,30,1.571088194847107
1612183067.543978,31,1.4726330041885376
1612183068.7544484,32,1.9188917875289917
1612183070.0790715,33,1.3094892501831055
1612183071.3390837,34,1.4428999423980713
1612183072.6189919,35,1.4775168895721436
1612183073.8363104,36,1.2814635038375854
1612183075.104409,37,1.2221873998641968
1612183076.4051783,38,1.3264086246490479
1612183077.7217076,39,2.1104612350463867
1612183078.9984348,40,1.4508296251296997
1612183080.3135562,41,1.2506858110427856
1612183081.608893,42,1.1669225692749023
1612183082.9548092,43,1.3305861949920654
1612183084.2628176,44,1.5117144584655762
1612183085.5965247,45,1.3150986433029175
1612183086.8706567,46,1.3213926553726196
1612183088.1530097,47,1.3779451847076416
1612183089.4898365,48,1.2547221183776855
1612183090.7303524,49,1.359914779663086
1612183092.0356836,50,1.3668040037155151
1612183093.34082,51,1.5219993591308594
1612183094.6004748,52,1.3009198904037476
1612183095.874637,53,1.3590070009231567
1612183097.160105,54,1.6270071268081665
1612183098.4581892,55,1.3753963708877563
1612183099.779284,56,1.2310913801193237
1612183101.082107,57,1.1810951232910156
1612183102.359824,58,1.377764105796814
1612183103.6614578,59,1.3404120206832886
1612183104.9175992,60,1.2997636795043945
1612183106.2634597,61,1.4072351455688477
1612183107.52391,62,1.4349842071533203
1612183108.7493336,63,1.5736652612686157
1612183110.0108235,64,1.3161687850952148
1612183111.3226156,65,1.432396650314331
1612183112.6367965,66,1.3158258199691772
1612183113.968888,67,1.5388485193252563
1612183115.242285,68,1.353165864944458
1612183116.5041242,69,1.6145259141921997
1612183117.8539863,70,1.8349802494049072
1612183119.1277454,71,1.9347054958343506
1612183120.387349,72,1.4690306186676025
1612183121.6582181,73,1.4493660926818848
1612183122.9784374,74,1.5039767026901245
1612183124.2617803,75,1.7120473384857178
1612183125.5629404,76,1.323673129081726
1612183126.8006544,77,1.4751994609832764
1612183128.1346843,78,1.327690839767456
1612183129.4220288,79,2.126654863357544
1612183130.7049022,80,1.8858237266540527
1612183132.0436442,81,1.4520388841629028
1612183133.341828,82,1.7815139293670654
1612183134.5842888,83,1.4265515804290771
1612183135.8389945,84,1.7157105207443237
1612183137.143022,85,1.435600757598877
1612183138.397176,86,1.7762212753295898
1612183139.6567051,87,1.4908130168914795
1612183140.945846,88,1.3209387063980103
1612183142.2198977,89,1.2960439920425415
1612183143.5141194,90,1.3206212520599365
1612183144.8331172,91,1.4498094320297241
1612183146.0850813,92,1.8515352010726929
1612183147.3646066,93,1.6396812200546265
1612183148.621917,94,1.9726275205612183
1612183149.9200833,95,2.1137337684631348
1612183151.1780531,96,1.5498403310775757
1612183152.4332666,97,1.5049469470977783
1612183153.7050345,98,1.5249433517456055
1612183154.9872332,99,1.6233114004135132
1612183156.270304,100,1.4975067377090454
1612183157.5592964,101,1.803510308265686
1612183158.8560574,102,1.663244605064392
1612183160.1097531,103,1.8142184019088745
1612183161.4258842,104,1.7288973331451416
1612183162.730154,105,1.6604863405227661
1612183164.052179,106,1.7239364385604858
1612183165.321053,107,2.0025200843811035
1612183166.6170888,108,1.7000185251235962
1612183167.886962,109,1.6807419061660767
1612183169.226255,110,2.028350353240967
1612183170.5335865,111,1.6515858173370361
1612183171.8175287,112,1.9655030965805054
1612183173.0926998,113,1.6410348415374756
1612183174.3682075,114,2.1489362716674805
1612183175.6496396,115,1.5797924995422363
1612183176.9169314,116,1.497981309890747
1612183178.1390047,117,1.9313641786575317
1612183179.3748314,118,1.6213257312774658
1612183180.622703,119,1.5938117504119873
1612183181.915047,120,1.8764104843139648
1612183183.226483,121,1.7113863229751587
1612183184.4989128,122,1.8164465427398682
1612183185.7675326,123,1.7494211196899414
1612183187.043409,124,1.6501429080963135
1612183188.340283,125,1.771283745765686
1612183189.648899,126,1.6870262622833252
1612183190.902282,127,1.6089260578155518
1612183192.1744537,128,1.8821759223937988
1612183193.4703388,129,2.2576470375061035
1612183194.8247306,130,1.8032132387161255
1612183196.1271796,131,2.2485101222991943
1612183197.3749857,132,1.8494666814804077
1612183198.6636357,133,1.7350157499313354
1612183199.9865665,134,1.868660807609558
1612183201.3634183,135,2.034630060195923
1612183202.7460341,136,1.949625849723816
1612183204.04823,137,2.2279610633850098
1612183205.333018,138,1.6540619134902954
1612183206.66641,139,1.7217600345611572
1612183207.975839,140,1.8482903242111206
1612183209.2704206,141,1.8169089555740356
1612183210.5788906,142,1.808293342590332
1612183211.865942,143,1.735862374305725
1612183213.1310966,144,1.914458990097046
1612183214.4349356,145,1.7970927953720093
1612183215.7819023,146,1.8926098346710205
1612183217.0510283,147,1.9637287855148315
1612183218.3708053,148,1.85958993434906
1612183219.653752,149,2.091102123260498
1612183220.9184186,150,1.9526410102844238
1612183222.1647449,151,1.9520995616912842
1612183223.441994,152,1.8802227973937988
1612183224.736521,153,1.9297391176223755
1612183226.0114625,154,2.0339195728302
1612183227.2734575,155,2.28729248046875
1612183228.559674,156,2.146845579147339
1612183229.861805,157,1.9564961194992065
1612183231.2501307,158,1.969893217086792
1612183232.5290508,159,1.7507944107055664
1612183233.8349504,160,1.8694608211517334
1612183235.152026,161,1.6669611930847168
1612183236.4263554,162,2.4333481788635254
1612183237.6967902,163,1.8644042015075684
1612183238.9915886,164,1.7880868911743164
1612183240.3137825,165,2.0972225666046143
1612183241.629951,166,2.0392415523529053
1612183242.8815749,167,1.8840759992599487
1612183244.1616006,168,2.117194652557373
1612183245.4496555,169,1.94768226146698
1612183246.7130373,170,1.8872532844543457
1612183247.9733138,171,2.0482707023620605
1612183249.2548692,172,2.496915340423584
1612183250.5253713,173,1.7133270502090454
1612183251.853604,174,1.8738113641738892
1612183253.1202471,175,2.036283016204834
1612183254.365099,176,2.08048152923584
1612183255.61003,177,2.527765989303589
1612183256.916199,178,2.2411301136016846
1612183258.1576812,179,1.794012188911438
1612183259.409728,180,1.8845845460891724
1612183260.7244508,181,2.106966733932495
1612183261.964155,182,2.10598087310791
1612183263.2579696,183,2.157029151916504
1612183264.5142899,184,1.860270619392395
1612183265.7416909,185,1.9057033061981201
1612183267.011374,186,1.8845361471176147
1612183268.3081133,187,2.404155969619751
1612183269.6849954,188,2.0537643432617188
1612183270.998784,189,2.0244944095611572
1612183272.2868354,190,1.9456526041030884
1612183273.5720427,191,1.9390267133712769
1612183274.8148272,192,1.9021847248077393
1612183276.0876143,193,2.0790412425994873
1612183277.3619993,194,2.628676652908325
1612183278.6485634,195,2.109238386154175
1612183279.9075646,196,2.0820720195770264
1612183281.2326024,197,1.8434635400772095
1612183282.5692902,198,2.0201668739318848
1612183283.8124256,199,2.445524215698242
1612183285.0932028,200,2.320330858230591
1612183286.3356013,201,1.9332612752914429
1612183287.6414418,202,2.239816904067993
1612183288.929839,203,1.9924005270004272
1612183290.256981,204,2.03642201423645
1612183291.5191116,205,2.693195343017578
1612183292.8312302,206,1.9586983919143677
1612183294.2285328,207,1.9788942337036133
1612183295.5172324,208,1.9354451894760132
1612183296.7904453,209,2.1318142414093018
1612183298.082999,210,2.5509064197540283
1612183299.3490088,211,2.4567670822143555
1612183300.7118967,212,1.9431920051574707
1612183301.993842,213,2.0843160152435303
1612183303.3120818,214,2.044318675994873
1612183304.663618,215,2.9737942218780518
1612183305.9589381,216,2.0544159412384033
1612183307.2036307,217,2.1321768760681152
1612183308.5544508,218,2.205033302307129
1612183309.8651805,219,2.200399398803711
1612183311.1287184,220,2.638354778289795
1612183312.4218457,221,2.361137866973877
1612183313.696703,222,2.190769672393799
1612183314.9789903,223,2.2981505393981934
1612183316.2840064,224,1.9837446212768555
1612183317.5228894,225,2.1624886989593506
1612183318.8562353,226,2.4219460487365723
1612183320.1288786,227,1.8674585819244385
1612183321.4183664,228,1.9249143600463867
1612183322.6469612,229,2.1575746536254883
1612183323.9272108,230,2.022905111312866
1612183325.254414,231,2.0257670879364014
1612183326.5775754,232,1.9021034240722656
1612183327.8981376,233,1.9443681240081787
1612183329.173324,234,2.0803604125976562
1612183330.4409459,235,2.110548734664917
1612183331.6763732,236,2.3441295623779297
1612183332.9677696,237,2.191760778427124
1612183334.3303168,238,2.0553436279296875
1612183335.6463065,239,2.444566249847412
1612183336.925592,240,2.0094594955444336
1612183338.256125,241,2.141096830368042
1612183339.5820243,242,2.203456163406372
1612183340.8891838,243,2.0365235805511475
1612183342.1452482,244,2.052825689315796
1612183343.4292982,245,2.2547080516815186
1612183344.7085698,246,2.420522451400757
1612183345.955725,247,2.113405466079712
1612183347.3252883,248,1.9440815448760986
1612183348.6577563,249,2.097252368927002
1612183350.077109,250,1.9662292003631592
1612183351.3678644,251,3.0789363384246826
1612183352.7562711,252,2.378150701522827
1612183354.0597045,253,2.05083966255188
1612183355.3774195,254,3.0294463634490967
1612183356.6907563,255,2.3341617584228516
1612183357.9947336,256,2.3229434490203857
1612183359.2907858,257,2.152224540710449
1612183360.5773535,258,2.1055288314819336
1612183361.849704,259,2.7652666568756104
1612183363.1746953,260,2.182347297668457
1612183364.4342082,261,2.090773820877075
1612183365.7256622,262,2.3384830951690674
1612183367.0136564,263,2.068699836730957
1612183368.3321815,264,2.704155921936035
1612183369.639606,265,2.0482025146484375
1612183371.0388503,266,2.224342107772827
1612183372.3464484,267,2.7961645126342773
1612183373.634797,268,2.210099220275879
1612183374.913817,269,2.0604135990142822
1612183376.2531576,270,2.321536064147949
1612183377.5656168,271,2.1358187198638916
1612183378.8814068,272,2.449749708175659
1612183380.153236,273,2.3714792728424072
1612183381.421862,274,2.26145339012146
1612183382.640651,275,1.9970355033874512
1612183383.8658109,276,2.2043020725250244
1612183385.181618,277,2.1393649578094482
1612183386.452055,278,2.4038727283477783
1612183387.7201831,279,2.5615618228912354
1612183389.0411625,280,2.3109309673309326
1612183390.3459568,281,2.136596441268921
1612183391.672837,282,2.048444986343384
1612183392.9387338,283,2.089547872543335
1612183394.1917481,284,2.0625526905059814
1612183395.471819,285,2.1413626670837402
1612183396.781479,286,2.3276214599609375
1612183398.0601747,287,2.1918551921844482
1612183399.3185928,288,2.5226776599884033
1612183400.5900462,289,2.1902942657470703
1612183401.8488722,290,2.4194140434265137
1612183403.1127782,291,2.131437301635742
1612183404.5097883,292,2.128169536590576
1612183405.8753917,293,2.1106150150299072
1612183407.196377,294,2.1796233654022217
1612183408.4468272,295,2.365300416946411
1612183409.7488906,296,2.0624523162841797
1612183411.0345995,297,2.1432714462280273
1612183412.3170276,298,2.2024309635162354
1612183413.5725698,299,2.3020637035369873
1612183414.988609,300,3.1940982341766357
1612183416.3296793,301,2.223870277404785
1612183417.7043815,302,2.3253531455993652
1612183418.9413855,303,2.192176103591919
1612183420.2124324,304,2.193793296813965
1612183421.4626489,305,3.3188095092773438
1612183422.7102344,306,2.091020107269287
1612183424.0145037,307,2.184813976287842
1612183425.31564,308,2.227501392364502
1612183426.6782668,309,2.222294807434082
1612183427.9564848,310,2.174058675765991
1612183429.2107904,311,2.1538238525390625
1612183430.5274744,312,2.3631768226623535
1612183431.8397148,313,2.1766064167022705
1612183433.171206,314,2.1756038665771484
1612183434.4836535,315,2.1015563011169434
1612183435.7246687,316,2.2274906635284424
1612183437.033887,317,2.267310857772827
1612183438.329022,318,2.1865782737731934
1612183439.6151092,319,2.3130297660827637
1612183440.9075491,320,2.2896554470062256
1612183442.1651223,321,2.3936519622802734
1612183443.4112887,322,2.2320313453674316
1612183444.7083044,323,2.762831687927246
1612183446.0441062,324,2.261345624923706
1612183447.3798673,325,2.2819716930389404
1612183448.6654232,326,2.341639995574951
1612183449.9531162,327,2.3873507976531982
1612183451.2017317,328,2.143508195877075
1612183452.4603515,329,2.226790428161621
1612183453.728977,330,2.2250864505767822
1612183455.0089335,331,2.2082459926605225
1612183456.2943473,332,2.4020578861236572
1612183457.6231582,333,2.148550510406494
1612183458.9206285,334,2.4423422813415527
1612183460.1802206,335,2.2922236919403076
1612183461.482725,336,2.3436198234558105
1612183462.7622619,337,2.1460492610931396
1612183464.056856,338,2.143218517303467
1612183465.3063147,339,2.3454415798187256
1612183466.5416288,340,2.293670415878296
1612183467.8409119,341,2.280792474746704
1612183469.1667888,342,2.2543725967407227
1612183470.4622924,343,2.186633825302124
1612183471.7444475,344,2.279871940612793
1612183472.9793983,345,2.1218740940093994
1612183474.2679434,346,2.6028425693511963
1612183475.631199,347,2.469755172729492
1612183476.9118037,348,2.156485080718994
1612183478.1696565,349,2.3964524269104004
1612183479.4428048,350,2.162330150604248
1612183480.7991478,351,2.200530767440796
1612183482.0750499,352,2.137132167816162
1612183483.3519986,353,2.2164697647094727
1612183484.639867,354,2.3999183177948
1612183485.9011228,355,2.4134016036987305
1612183487.1990645,356,2.3636341094970703
1612183488.4970517,357,2.195349931716919
1612183489.7681248,358,2.374492883682251
1612183491.033706,359,2.351593255996704
1612183492.3907561,360,2.345663547515869
1612183493.6602318,361,2.269381046295166
1612183494.9605136,362,2.3203909397125244
1612183496.2098563,363,2.3269476890563965
1612183497.5141037,364,2.2246837615966797
1612183498.8390522,365,2.421933650970459
1612183500.1212447,366,2.646550416946411
1612183501.377996,367,2.316497325897217
1612183502.6722288,368,2.3081040382385254
1612183503.9553413,369,2.160177707672119
1612183505.2546673,370,2.335620641708374
1612183506.5034442,371,2.317146062850952
1612183507.7741354,372,2.330206871032715
1612183509.0358424,373,2.27158260345459
1612183510.3050892,374,2.8815975189208984
1612183511.634638,375,2.217235803604126
1612183512.9200866,376,2.3327627182006836
1612183514.167504,377,2.2182023525238037
1612183515.3921502,378,2.1145145893096924
1612183516.6597521,379,2.229541778564453
1612183517.9635496,380,2.161058187484741
1612183519.2194245,381,2.3966479301452637
1612183520.4431012,382,2.1161863803863525
1612183521.6645167,383,2.330453872680664
1612183522.9364872,384,2.328113317489624
1612183524.2867627,385,2.2590370178222656
1612183525.5555062,386,2.6054577827453613
1612183526.8956113,387,2.3213725090026855
1612183528.162356,388,2.4480972290039062
1612183529.436686,389,2.602058172225952
1612183530.7170377,390,2.29907488822937
1612183532.0779443,391,2.2894935607910156
1612183533.4063842,392,2.5356764793395996
1612183534.7175956,393,2.3830690383911133
1612183535.9949396,394,2.1919116973876953
1612183537.2132308,395,2.227607488632202
1612183538.5099518,396,2.4530394077301025
1612183539.7860017,397,2.289139986038208
1612183541.052489,398,2.14127516746521
1612183542.3083339,399,2.247041940689087
1612183543.5893648,400,2.344600200653076
1612183544.8300867,401,2.3492462635040283
1612183546.1067326,402,2.322389602661133
1612183547.4308252,403,2.4130818843841553
1612183548.672781,404,2.3508758544921875
1612183549.9220397,405,2.265895128250122
1612183551.2226284,406,2.462965726852417
1612183552.569703,407,2.283297300338745
1612183553.9085948,408,2.458155632019043
1612183555.203121,409,2.948549270629883
1612183556.4797816,410,2.887305498123169
1612183557.8040636,411,2.3406248092651367
1612183559.1147444,412,2.587836742401123
1612183560.433113,413,2.3304336071014404
1612183561.7155678,414,2.332930326461792
1612183563.0185766,415,2.349360704421997
1612183564.2682314,416,2.404858112335205
1612183565.5535483,417,2.1945762634277344
1612183566.7850447,418,2.5343308448791504
1612183568.0535839,419,2.2902050018310547
1612183569.3756554,420,2.3181262016296387
1612183570.7428017,421,2.3223514556884766
1612183572.0127444,422,2.219135284423828
1612183573.3063638,423,2.4515132904052734
1612183574.6937776,424,2.4425406455993652
1612183575.9633563,425,2.337564468383789
1612183577.2400925,426,2.224332332611084
1612183578.549116,427,2.256291151046753
1612183579.8935325,428,2.246074676513672
1612183581.1852016,429,2.323829412460327
1612183582.506885,430,2.345335006713867
1612183583.7895014,431,2.492255210876465
1612183585.0579224,432,2.3090767860412598
1612183586.3384113,433,2.257495880126953
1612183587.6600924,434,2.5634264945983887
1612183588.9512641,435,2.6542277336120605
1612183590.3512852,436,2.7360646724700928
1612183591.6687393,437,2.363619565963745
1612183592.9124115,438,2.3416149616241455
1612183594.167461,439,2.3240082263946533
1612183595.4561877,440,2.206115961074829
1612183596.7353768,441,2.365344285964966
1612183598.1135194,442,2.5906851291656494
1612183599.4063025,443,2.3229968547821045
1612183600.7173488,444,2.6465399265289307
1612183602.0563965,445,2.4814016819000244
1612183603.3453748,446,2.440121650695801
1612183604.6869156,447,2.520602226257324
1612183605.958351,448,2.3534646034240723
1612183607.2217202,449,2.523921251296997
1612183608.5281615,450,2.398905038833618
1612183609.818387,451,2.7115066051483154
1612183611.1314929,452,2.290128707885742
1612183612.3965497,453,2.2290914058685303
1612183613.6983922,454,2.292895793914795
1612183614.9783719,455,2.2102630138397217
1612183616.2488632,456,2.408277750015259
1612183617.5786798,457,2.272505044937134
1612183618.877483,458,2.468299627304077
1612183620.156349,459,2.2796812057495117
1612183621.4411173,460,2.440762519836426
1612183622.7571754,461,2.2624902725219727
1612183624.0596347,462,2.2899036407470703
1612183625.3040903,463,2.696986198425293
1612183626.607636,464,2.556109666824341
1612183627.8831227,465,2.3674638271331787
1612183629.1990836,466,2.355464220046997
1612183630.4677835,467,2.5498578548431396
1612183631.776965,468,2.4112093448638916
1612183633.0138001,469,2.6251742839813232
1612183634.292899,470,2.3749120235443115
1612183635.601172,471,2.2392690181732178
1612183636.9183753,472,2.3049702644348145
1612183638.183208,473,2.288785219192505
1612183639.4718518,474,2.2191896438598633
1612183640.7425966,475,2.31498384475708
1612183642.0207176,476,2.5463521480560303
1612183643.2672958,477,2.326543092727661
1612183644.5316527,478,2.2393927574157715
1612183645.7691712,479,2.3508033752441406
1612183647.0600271,480,2.1042656898498535
1612183648.4005628,481,2.292397975921631
1612183649.7285728,482,2.3712918758392334
1612183650.9808254,483,2.416945695877075


==> line_analysis/figure_data/figure1/val_loss00_0,05.csv <==
Wall time,Step,Value
1613136400.7023988,1,2.1564626693725586
1613136402.0082674,2,1.9006500244140625
1613136403.2943814,3,1.8691215515136719
1613136404.6584384,4,1.9305280447006226
1613136405.9413674,5,1.741493821144104
1613136407.2266035,6,1.7178634405136108
1613136408.4757965,7,1.7387148141860962
1613136409.7723558,8,1.5975744724273682
1613136411.093359,9,1.618656873703003
1613136412.382311,10,1.581039309501648
1613136413.6600635,11,1.6383410692214966
1613136414.9432561,12,1.5463767051696777
1613136416.2802782,13,1.5401233434677124
1613136417.5964146,14,1.6109623908996582
1613136418.9324718,15,1.5287961959838867
1613136420.2218158,16,1.536281943321228
1613136421.5154881,17,1.5847145318984985
1613136422.8490307,18,1.5749623775482178
1613136424.2075748,19,1.6349289417266846
1613136425.5645006,20,1.541674017906189
1613136426.876851,21,1.4534568786621094
1613136428.1932707,22,1.4016975164413452
1613136429.4636383,23,1.5018261671066284
1613136430.7563891,24,1.5063798427581787
1613136432.0350406,25,1.3476545810699463
1613136433.379549,26,1.3747878074645996
1613136434.6792328,27,1.6619306802749634
1613136435.9437983,28,1.4627569913864136
1613136437.2468114,29,1.4121830463409424
1613136438.5846007,30,1.4153276681900024
1613136439.917849,31,1.394252061843872
1613136441.2552805,32,1.4452499151229858
1613136442.5168502,33,1.3076640367507935
1613136443.8766432,34,1.3101962804794312
1613136445.1795595,35,1.4399285316467285
1613136446.5057757,36,1.349785327911377
1613136447.8471322,37,1.2270920276641846
1613136449.1723695,38,1.347538709640503
1613136450.4895325,39,1.4786949157714844
1613136451.7838933,40,1.321006178855896
1613136453.083627,41,1.3640238046646118
1613136454.3448875,42,1.173253059387207
1613136455.7000265,43,1.3396497964859009
1613136457.043134,44,1.3004711866378784
1613136458.3957994,45,1.8742694854736328
1613136459.6525402,46,1.2858208417892456
1613136460.9152856,47,1.5499719381332397
1613136462.2204459,48,1.3933700323104858
1613136463.5240486,49,1.4128679037094116
1613136464.8182542,50,1.226933479309082
1613136466.1524715,51,1.4793527126312256
1613136467.4385798,52,1.3541030883789062
1613136468.7116308,53,1.4403855800628662
1613136470.011953,54,1.3044261932373047
1613136471.342165,55,1.2824395895004272
1613136472.6899867,56,1.3852124214172363
1613136474.0017726,57,1.225231647491455
1613136475.292937,58,1.3168554306030273
1613136476.6519234,59,1.226771354675293
1613136477.9179876,60,1.4455699920654297
1613136479.2297833,61,1.295690894126892
1613136480.502221,62,1.2523232698440552
1613136481.7900236,63,1.2550815343856812
1613136483.0857177,64,1.2533460855484009
1613136484.396525,65,1.4278382062911987
1613136485.6751814,66,1.2529741525650024
1613136487.024314,67,1.3537968397140503
1613136488.371918,68,1.3375273942947388
1613136489.6957102,69,1.9036554098129272
1613136491.0165014,70,1.1758754253387451
1613136492.36122,71,1.5868622064590454
1613136493.7076337,72,1.2156531810760498
1613136495.0362155,73,1.2472301721572876
1613136496.3963947,74,1.3052245378494263
1613136497.6978683,75,1.5050184726715088
1613136498.9811988,76,1.286104440689087
1613136500.3232253,77,1.2538632154464722
1613136501.6015706,78,1.393343448638916
1613136502.874909,79,1.4267244338989258
1613136504.1508505,80,1.3499131202697754
1613136505.458564,81,1.2418859004974365
1613136506.7976975,82,1.32094407081604
1613136508.1347218,83,1.221543312072754
1613136509.4486492,84,1.4725197553634644
1613136510.7695637,85,1.231880784034729
1613136512.0701435,86,1.3706579208374023
1613136513.4724293,87,1.3612689971923828
1613136514.767163,88,1.3089251518249512
1613136516.038731,89,1.2416654825210571
1613136517.3016975,90,1.3619168996810913
1613136518.6120703,91,1.1947988271713257
1613136519.9462683,92,1.214229941368103
1613136521.234508,93,1.4537204504013062
1613136522.5642052,94,1.4412741661071777
1613136523.8822,95,1.2882165908813477
1613136525.180866,96,1.309797763824463
1613136526.531293,97,1.4320311546325684
1613136527.8733885,98,1.2555179595947266
1613136529.154217,99,1.3310085535049438
1613136530.4800243,100,1.3163684606552124
1613136531.8008008,101,1.3601040840148926
1613136533.1351998,102,1.5199916362762451
1613136534.4208128,103,1.242211937904358
1613136535.8168697,104,1.3035815954208374
1613136537.145971,105,1.4054152965545654
1613136538.4624748,106,1.8428229093551636
1613136539.7921636,107,1.5451350212097168
1613136541.1305542,108,1.4572774171829224
1613136542.4719906,109,1.236000418663025
1613136543.8556714,110,1.3398526906967163
1613136545.211374,111,1.3158705234527588
1613136546.5746744,112,1.7493600845336914
1613136547.949009,113,1.2324615716934204
1613136549.2654548,114,1.739686131477356
1613136550.5765848,115,1.5094853639602661
1613136551.8547366,116,1.4958410263061523
1613136553.1443472,117,1.5242788791656494
1613136554.4348078,118,1.6049267053604126
1613136555.6989968,119,1.5377821922302246
1613136557.0010338,120,1.4377084970474243
1613136558.306748,121,1.60293710231781
1613136559.6033502,122,1.5216416120529175
1613136560.8586168,123,1.4120473861694336
1613136562.1715255,124,1.6103110313415527
1613136563.491548,125,1.3400992155075073
1613136564.78422,126,1.4461760520935059
1613136566.1010664,127,1.8344677686691284
1613136567.4426188,128,1.5075944662094116
1613136568.7222455,129,1.6394439935684204
1613136570.0178115,130,1.5823254585266113
1613136571.3333158,131,1.8807330131530762
1613136572.6495018,132,1.4873151779174805
1613136573.99816,133,1.406294822692871
1613136575.337645,134,1.696047067642212
1613136576.6151793,135,2.264744997024536
1613136577.9076095,136,1.5023118257522583
1613136579.2355516,137,2.515629291534424
1613136580.5614002,138,1.779109239578247
1613136581.8358457,139,1.5072064399719238
1613136583.1356282,140,1.4205176830291748
1613136584.4201064,141,1.8618677854537964
1613136585.7994251,142,1.499176263809204
1613136587.0981648,143,2.016522169113159
1613136588.4107037,144,1.4986591339111328
1613136589.8015478,145,1.3749418258666992
1613136591.1006064,146,1.8109259605407715
1613136592.4576788,147,1.4311033487319946
1613136593.8290226,148,1.442394495010376
1613136595.2130399,149,1.804309606552124
1613136596.5262814,150,1.4951379299163818
1613136597.849747,151,1.5795518159866333
1613136599.1576855,152,1.611868143081665
1613136600.4291193,153,1.8202130794525146
1613136601.7604995,154,1.8623390197753906
1613136603.0604093,155,1.7713319063186646
1613136604.3538682,156,1.6056116819381714
1613136605.6990867,157,1.9375929832458496
1613136607.0324016,158,1.5147321224212646
1613136608.3861594,159,1.556721568107605
1613136609.7393482,160,1.708115816116333
1613136611.0461953,161,1.6071187257766724
1613136612.3264825,162,1.577123999595642
1613136613.6488004,163,1.996017575263977
1613136614.9098573,164,1.7081992626190186
1613136616.2406316,165,1.8547368049621582
1613136617.5741196,166,1.980463981628418
1613136618.8987749,167,1.9443295001983643
1613136620.2634966,168,1.4588571786880493
1613136621.6178951,169,1.7272638082504272
1613136622.9610498,170,1.8071088790893555
1613136624.3011885,171,1.7825658321380615
1613136625.6222885,172,2.2368698120117188
1613136626.978938,173,1.7690373659133911
1613136628.356672,174,1.5777522325515747
1613136629.6676075,175,1.9357835054397583
1613136631.0046093,176,1.6449291706085205
1613136632.328127,177,2.1257145404815674
1613136633.6052506,178,1.7885422706604004
1613136634.8719018,179,1.9433858394622803
1613136636.1713593,180,1.661192774772644
1613136637.5028446,181,1.8564860820770264
1613136638.8099792,182,2.0900824069976807
1613136640.0918467,183,1.8677833080291748
1613136641.3587453,184,1.8352779150009155
1613136642.7313218,185,1.5588324069976807
1613136644.057306,186,1.5842852592468262
1613136645.3611171,187,1.9846670627593994
1613136646.6547127,188,2.030564546585083
1613136648.0146065,189,1.898629903793335
1613136649.2940178,190,1.7569173574447632
1613136650.5699995,191,1.8608911037445068
1613136651.9078536,192,1.8877226114273071
1613136653.2052593,193,1.7661283016204834
1613136654.5540946,194,1.8316007852554321
1613136655.8790228,195,1.925369143486023
1613136657.1796067,196,1.745856761932373
1613136658.4966228,197,1.599608063697815
1613136659.7695234,198,1.7593401670455933
1613136661.0994382,199,2.06321120262146
1613136662.5052297,200,1.82566237449646
1613136663.8253636,201,1.8481671810150146
1613136665.1203077,202,1.6442525386810303
1613136666.382075,203,1.9564281702041626
1613136667.7245557,204,1.9713315963745117
1613136668.9831727,205,1.9664121866226196
1613136670.3164482,206,1.875626802444458
1613136671.6053154,207,2.092823028564453
1613136672.9222405,208,1.875306487083435
1613136674.197455,209,1.8256592750549316
1613136675.4862566,210,1.8071426153182983
1613136676.8103368,211,1.8791937828063965
1613136678.102609,212,1.8340246677398682
1613136679.4015775,213,1.9775590896606445
1613136680.7022123,214,1.7294327020645142
1613136681.9732008,215,2.3342041969299316
1613136683.3949084,216,1.8100619316101074
1613136684.6717346,217,1.660956859588623
1613136685.9630756,218,1.8227136135101318
1613136687.2941816,219,1.91913640499115
1613136688.6407716,220,2.234199285507202
1613136689.9809625,221,2.0791187286376953
1613136691.291273,222,1.8035528659820557
1613136692.570986,223,2.120731830596924
1613136693.8075163,224,1.8250536918640137
1613136695.1399565,225,2.397280693054199
1613136696.4355128,226,1.9614684581756592
1613136697.754868,227,2.6724343299865723
1613136699.0778153,228,1.7819253206253052
1613136700.4530149,229,1.8904304504394531
1613136701.843439,230,1.9960639476776123
1613136703.2012606,231,1.7926000356674194
1613136704.509326,232,1.9068230390548706
1613136705.835106,233,1.651476263999939
1613136707.1594841,234,2.040722131729126
1613136708.4683602,235,1.9255529642105103
1613136709.8008192,236,1.96406090259552
1613136711.1653078,237,2.037020683288574
1613136712.459457,238,1.8307859897613525
1613136713.808345,239,2.1098451614379883
1613136715.100411,240,1.7680360078811646
1613136716.4524891,241,1.9764461517333984
1613136717.781709,242,1.6831986904144287
1613136719.0546112,243,1.9130898714065552
1613136720.35265,244,2.0008904933929443
1613136721.681149,245,2.262939214706421
1613136722.998215,246,2.0624070167541504
1613136724.2760766,247,1.987603783607483
1613136725.5883877,248,1.8339475393295288
1613136726.8872385,249,2.0982048511505127
1613136728.2226646,250,2.1189091205596924
1613136729.5295167,251,2.035346508026123
1613136730.8589096,252,2.072205066680908
1613136732.1737032,253,2.0465731620788574
1613136733.4150023,254,1.7720770835876465
1613136734.7518833,255,2.144571542739868
1613136736.041767,256,1.9009854793548584
1613136737.4273946,257,1.968440055847168
1613136738.7823393,258,1.80194890499115
1613136740.1110377,259,1.948192834854126
1613136741.4611292,260,2.2584476470947266
1613136742.7727025,261,1.9636162519454956
1613136744.0799663,262,2.1178395748138428
1613136745.4283178,263,2.3295798301696777
1613136746.705509,264,1.9607398509979248
1613136748.0631504,265,1.7374343872070312
1613136749.3905625,266,2.0347185134887695
1613136750.6864493,267,2.078951835632324
1613136751.9715328,268,2.0023601055145264
1613136753.2478106,269,1.8689229488372803
1613136754.6017041,270,1.751638412475586
1613136755.9425046,271,1.8103777170181274
1613136757.242718,272,2.264378070831299
1613136758.5409343,273,1.90493643283844
1613136759.8481636,274,2.2538816928863525
1613136761.159119,275,1.9555859565734863
1613136762.5079904,276,2.007838487625122
1613136763.8053179,277,2.1390323638916016
1613136765.0660229,278,1.917121410369873
1613136766.3772695,279,2.005279302597046
1613136767.70426,280,2.341320037841797
1613136769.013681,281,1.8618500232696533
1613136770.3351767,282,1.8645594120025635
1613136771.694582,283,2.0378406047821045
1613136773.0210335,284,1.8343946933746338
1613136774.3997378,285,2.0591859817504883
1613136775.7126656,286,1.8177822828292847
1613136777.0015998,287,2.06494402885437
1613136778.3378513,288,2.1621358394622803
1613136779.6956403,289,2.1439902782440186
1613136781.0183163,290,2.377214193344116
1613136782.3433864,291,1.9758983850479126
1613136783.6533842,292,2.1357662677764893
1613136784.92991,293,1.9650297164916992
1613136786.2093916,294,1.9326227903366089
1613136787.4984837,295,2.2333927154541016
1613136788.7955344,296,2.381897449493408
1613136790.1090558,297,1.9137018918991089
1613136791.5014956,298,2.1939613819122314
1613136792.8104243,299,2.316638708114624
1613136794.120911,300,2.0608856678009033
1613136795.4899373,301,1.8145389556884766
1613136796.888656,302,1.9876089096069336
1613136798.2113538,303,2.0804805755615234
1613136799.5401175,304,1.9841945171356201
1613136800.8651147,305,1.8681081533432007
1613136802.150012,306,2.0259876251220703
1613136803.439124,307,1.9402443170547485
1613136804.818039,308,2.293736696243286
1613136806.0887086,309,2.058563470840454
1613136807.5198128,310,2.134891986846924
1613136808.8276343,311,2.1769723892211914
1613136810.1519694,312,1.967479944229126
1613136811.4478402,313,1.9986766576766968
1613136812.7517557,314,1.854019284248352
1613136814.048306,315,2.142347812652588
1613136815.39263,316,1.872767686843872
1613136816.7003076,317,1.9380416870117188
1613136817.9866395,318,2.1327059268951416
1613136819.288964,319,1.9452036619186401
1613136820.603629,320,1.9720176458358765
1613136821.9772537,321,1.9303077459335327
1613136823.2904396,322,2.0565919876098633


==> line_analysis/figure_data/figure1/val_loss09.csv <==
Wall time,Step,Value
1612184858.2641437,1,2.940969467163086
1612184859.648077,2,1.865189552307129
1612184861.1412687,3,1.7165547609329224
1612184862.6055694,4,1.7027250528335571
1612184864.0295415,5,1.7090493440628052
1612184865.4243207,6,1.6815109252929688
1612184866.8373075,7,2.104283094406128
1612184868.231728,8,1.9804081916809082
1612184869.5565073,9,1.6204555034637451
1612184870.873546,10,1.3846125602722168
1612184872.2409317,11,1.9923146963119507
1612184873.5819383,12,1.5058969259262085
1612184874.9930816,13,1.5910781621932983
1612184876.3342404,14,1.6325719356536865
1612184877.6954381,15,1.542323112487793
1612184879.0671346,16,1.3829132318496704
1612184880.4513104,17,1.7201095819473267
1612184881.8166637,18,1.2734075784683228
1612184883.2295437,19,1.5409647226333618
1612184884.6200712,20,1.2284916639328003
1612184886.0450583,21,1.205365538597107
1612184887.3782644,22,1.258668065071106
1612184888.7751462,23,1.4558947086334229
1612184890.2143402,24,1.1897213459014893
1612184891.6024225,25,1.5816706418991089
1612184892.9437947,26,1.4598292112350464
1612184894.296768,27,1.3042058944702148
1612184895.6135228,28,1.373795509338379
1612184896.9719281,29,1.084009051322937
1612184898.3303611,30,1.4413412809371948
1612184899.695931,31,1.358421802520752
1612184901.0393038,32,1.3211852312088013
1612184902.5113657,33,1.2916558980941772
1612184903.912083,34,1.628082036972046
1612184905.2495525,35,1.28184974193573
1612184906.542191,36,1.5878533124923706
1612184907.8883865,37,1.294760823249817
1612184909.267246,38,1.2820461988449097
1612184910.6063628,39,1.3361567258834839
1612184911.9766328,40,1.4524004459381104
1612184913.2726269,41,1.2551560401916504
1612184914.578491,42,1.626588225364685
1612184915.9116724,43,1.3159655332565308
1612184917.2505655,44,1.2935526371002197
1612184918.642397,45,1.3049219846725464
1612184920.0179367,46,1.335658073425293
1612184921.4516156,47,1.2039285898208618
1612184922.9161353,48,1.6368579864501953
1612184924.266937,49,1.3129104375839233
1612184925.6676774,50,1.2630785703659058
1612184927.1250274,51,1.3369636535644531
1612184928.5652094,52,1.4672019481658936
1612184929.968199,53,1.406761884689331
1612184931.3433807,54,1.337859034538269
1612184932.7545085,55,1.5584673881530762
1612184934.1994762,56,1.3080576658248901
1612184935.5740242,57,1.4916229248046875
1612184937.0051286,58,1.2691277265548706
1612184938.3827364,59,1.3259129524230957
1612184939.7805994,60,1.625204086303711
1612184941.1587982,61,1.6687524318695068
1612184942.5430653,62,1.2981494665145874
1612184943.8845832,63,1.5536696910858154
1612184945.3339162,64,1.4656705856323242
1612184946.671072,65,1.7424391508102417
1612184948.0434663,66,1.9133520126342773
1612184949.4185495,67,1.320172667503357
1612184950.7523031,68,1.5943788290023804
1612184952.0984626,69,1.4830594062805176
1612184953.4670093,70,1.7566215991973877
1612184954.8495522,71,1.6087570190429688
1612184956.2512157,72,2.090819835662842
1612184957.638017,73,1.6596152782440186
1612184958.9759436,74,1.5644127130508423
1612184960.3155866,75,1.7171341180801392
1612184961.7120616,76,2.40999174118042
1612184963.1425416,77,1.6404575109481812
1612184964.5122151,78,1.5906703472137451
1612184965.95808,79,1.51068115234375
1612184967.3224394,80,1.5820335149765015
1612184968.6673195,81,1.6773934364318848
1612184970.0097587,82,1.7156068086624146
1612184971.3555164,83,1.511969804763794
1612184972.7471955,84,1.7678393125534058
1612184974.0716565,85,1.778397798538208
1612184975.421103,86,1.4482601881027222
1612184976.7595587,87,1.425052285194397
1612184978.1578832,88,2.054325580596924
1612184979.4797773,89,1.8270407915115356
1612184980.889451,90,1.5723482370376587
1612184982.239911,91,1.5209345817565918
1612184983.7168064,92,1.9988183975219727
1612184985.1248233,93,1.7881405353546143
1612184986.4858997,94,1.8057769536972046
1612184987.8910184,95,1.5716501474380493
1612184989.2920225,96,1.7828532457351685
1612184990.6112804,97,2.2266907691955566
1612184992.0227835,98,1.621279239654541
1612184993.3536682,99,1.6686030626296997
1612184994.7414958,100,1.9081145524978638
1612184996.125824,101,1.9089890718460083
1612184997.50333,102,1.8373231887817383
1612184998.8790936,103,2.0193285942077637
1612185000.247961,104,1.942397952079773
1612185001.6147869,105,1.7572546005249023
1612185002.97177,106,2.02297306060791
1612185004.3452277,107,2.0452022552490234
1612185005.7758148,108,1.6962783336639404
1612185007.1176422,109,1.9400237798690796
1612185008.4870281,110,1.851893663406372
1612185009.9206321,111,1.6987264156341553
1612185011.2625995,112,1.8164159059524536
1612185012.5868378,113,1.9766041040420532
1612185014.0021744,114,2.067854166030884
1612185015.4139092,115,1.9351524114608765
1612185016.7571151,116,1.7661628723144531
1612185018.1262763,117,1.7201757431030273
1612185019.4740627,118,1.809041142463684
1612185020.8481295,119,1.7556570768356323
1612185022.285609,120,1.809385895729065
1612185023.6298497,121,1.7488421201705933
1612185025.0665584,122,1.878614068031311
1612185026.442668,123,1.8807939291000366
1612185027.8219028,124,1.8268756866455078
1612185029.1639104,125,1.7536585330963135
1612185030.6056318,126,1.825738787651062
1612185031.9931562,127,2.065197706222534
1612185033.4083097,128,2.365385055541992
1612185034.7150776,129,1.9931159019470215
1612185036.061062,130,1.8735716342926025
1612185037.3599117,131,2.0543549060821533
1612185038.6352775,132,1.8871487379074097
1612185040.037459,133,1.9581488370895386
1612185041.465762,134,1.9792786836624146
1612185042.8148823,135,2.0172042846679688
1612185044.1659753,136,1.8501933813095093
1612185045.6030269,137,1.9821865558624268
1612185047.0269024,138,2.129253387451172
1612185048.437964,139,2.0553252696990967
1612185049.8755732,140,2.216773271560669
1612185051.2840047,141,2.249255657196045
1612185052.6771097,142,2.150362253189087
1612185054.0533223,143,2.0076680183410645
1612185055.5232365,144,1.850081205368042
1612185056.829509,145,1.869659185409546
1612185058.2193284,146,1.6958322525024414
1612185059.6380062,147,1.8669404983520508
1612185061.0058956,148,2.125674247741699
1612185062.3662848,149,1.898295521736145
1612185063.7439442,150,1.906432032585144
1612185065.1665998,151,1.6963896751403809
1612185066.502735,152,1.9143232107162476
1612185067.9105372,153,1.9677459001541138
1612185069.2931483,154,2.0882158279418945
1612185070.7744603,155,2.1382415294647217
1612185072.1381288,156,1.9812688827514648
1612185073.4726942,157,1.9273245334625244
1612185074.843138,158,2.169328212738037
1612185076.1931887,159,2.0643863677978516
1612185077.5726323,160,1.93075430393219
1612185078.9348505,161,2.145859956741333
1612185080.3494344,162,2.10663104057312
1612185081.6581376,163,2.076359748840332
1612185083.0625474,164,2.1971616744995117
1612185084.3817394,165,2.1515276432037354
1612185085.7125642,166,2.230405330657959
1612185087.024226,167,1.961595058441162
1612185088.4094503,168,2.1703813076019287
1612185089.8095677,169,2.0062804222106934
1612185091.2152781,170,1.9396941661834717
1612185092.5649736,171,2.2035958766937256
1612185093.963104,172,1.8602455854415894
1612185095.3654382,173,1.873365879058838
1612185096.7045784,174,2.006664514541626
1612185098.0259976,175,2.0931954383850098
1612185099.424962,176,2.2924647331237793
1612185100.8312993,177,1.7155218124389648
1612185102.234642,178,2.1588776111602783
1612185103.6731262,179,1.871204137802124
1612185105.1076643,180,1.885961651802063
1612185106.460782,181,1.825618863105774
1612185107.8066163,182,1.9661753177642822
1612185109.120488,183,1.9330211877822876
1612185110.5214512,184,2.173692464828491
1612185111.8343894,185,2.2805211544036865
1612185113.2910006,186,2.198631525039673
1612185114.6636667,187,2.176802158355713
1612185115.9905093,188,2.1067447662353516
1612185117.382955,189,1.9861494302749634
1612185118.7601764,190,2.01285982131958
1612185120.126289,191,2.0216968059539795
1612185121.5190167,192,1.896024227142334
1612185123.0111752,193,2.0078535079956055
1612185124.4136665,194,1.952999472618103
1612185125.838845,195,1.8097890615463257
1612185127.2556033,196,2.208819627761841
1612185128.6087017,197,2.0233006477355957
1612185129.9558198,198,1.9290173053741455
1612185131.3363008,199,1.8923534154891968
1612185132.7497027,200,1.8976730108261108
1612185134.0688608,201,1.9592117071151733
1612185135.4121907,202,2.102384328842163
1612185136.8064,203,2.0377871990203857
1612185138.2571497,204,2.2830731868743896
1612185139.6190991,205,2.037897825241089
1612185140.9691591,206,1.9798039197921753
1612185142.3429487,207,1.8700417280197144
1612185143.8259528,208,2.1395423412323
1612185145.1537893,209,1.808956503868103
1612185146.5924647,210,1.8288590908050537
1612185147.978788,211,2.1385433673858643
1612185149.3397462,212,1.9307259321212769
1612185150.7184882,213,2.436913251876831
1612185152.1220496,214,2.0370142459869385
1612185153.5639353,215,1.8952624797821045
1612185154.985638,216,2.2920124530792236
1612185156.4384243,217,1.9544967412948608
1612185157.7954147,218,2.0532073974609375
1612185159.1532521,219,2.0241897106170654
1612185160.555624,220,2.0030956268310547
1612185161.9372365,221,2.096792221069336
1612185163.3402472,222,2.3048646450042725
1612185164.792754,223,2.334672212600708
1612185166.1653419,224,2.0503644943237305
1612185167.5697885,225,2.326612949371338
1612185168.96913,226,1.933923363685608
1612185170.2981248,227,2.2546262741088867
1612185171.6433558,228,2.314682960510254
1612185172.9865046,229,2.2292537689208984
1612185174.3512728,230,2.080686092376709
1612185175.6955814,231,1.9891412258148193
1612185177.0621536,232,2.280428409576416
1612185178.4891846,233,2.200394630432129
1612185179.8852744,234,2.2583987712860107
1612185181.2335925,235,2.2812047004699707
1612185182.5978289,236,2.431696891784668
1612185183.9682434,237,1.9053637981414795
1612185185.3227851,238,2.1696670055389404
1612185186.7657225,239,2.4282944202423096
1612185188.1614428,240,2.0214011669158936
1612185189.5545146,241,2.214106559753418
1612185190.93828,242,2.1036152839660645
1612185192.3083365,243,2.1158719062805176
1612185193.7621253,244,2.246392250061035
1612185195.104514,245,2.0856244564056396
1612185196.4687793,246,2.1266462802886963
1612185197.8732986,247,2.1279425621032715
1612185199.2628279,248,2.104811429977417
1612185200.6887028,249,2.2732889652252197
1612185202.135311,250,2.288841724395752
1612185203.4651725,251,2.0658347606658936
1612185204.8683486,252,2.186488628387451
1612185206.1972904,253,2.0386948585510254
1612185207.6783617,254,2.2516818046569824
1612185209.0824456,255,2.0027377605438232
1612185210.476257,256,2.173267126083374
1612185211.823558,257,2.1833150386810303
1612185213.175196,258,2.2756993770599365
1612185214.5702791,259,2.1296088695526123
1612185216.004384,260,2.3505685329437256
1612185217.3620272,261,2.143954038619995
1612185218.8076897,262,1.9496119022369385
1612185220.2121582,263,2.269632577896118
1612185221.621968,264,2.202319622039795
1612185222.9807098,265,2.2340264320373535
1612185224.4032588,266,2.310983896255493
1612185225.7497368,267,2.212158203125
1612185227.0669568,268,2.3232927322387695
1612185228.4295642,269,2.083503246307373
1612185229.850699,270,2.3163578510284424
1612185231.1716285,271,2.0455100536346436
1612185232.5670493,272,2.205580472946167
1612185233.9493809,273,1.7836010456085205
1612185235.3558123,274,1.9600944519042969
1612185236.7397861,275,1.9300739765167236
1612185238.184572,276,1.998570203781128
1612185239.5582407,277,2.101015567779541
1612185240.934338,278,2.203202486038208
1612185242.2888422,279,2.3098747730255127
1612185243.6567214,280,2.2470943927764893
1612185245.0354528,281,2.1361663341522217
1612185246.371622,282,2.2401604652404785
1612185247.7036183,283,2.257401943206787
1612185249.0464883,284,2.4259328842163086
1612185250.4001896,285,2.4305922985076904
1612185251.8514225,286,2.1437947750091553
1612185253.2811544,287,2.2042534351348877
1612185254.6542501,288,2.3317692279815674
1612185256.0041215,289,2.2584216594696045
1612185257.3302057,290,2.402244806289673
1612185258.7166321,291,2.5410749912261963
1612185260.0751526,292,2.5126776695251465
1612185261.50978,293,2.1222736835479736
1612185262.90886,294,2.2316486835479736
1612185264.2689307,295,2.4555649757385254
1612185265.6420057,296,1.9818605184555054
1612185266.9948947,297,2.2627928256988525
1612185268.3646152,298,2.3611226081848145
1612185269.772835,299,2.2991151809692383
1612185271.1527956,300,2.0093679428100586
1612185272.5781326,301,2.0939102172851562
1612185273.9308257,302,2.163283348083496
1612185275.315439,303,2.183976173400879
1612185276.6586905,304,1.9410591125488281
1612185278.0601094,305,2.146691083908081
1612185279.4818478,306,2.0414605140686035
1612185280.817143,307,2.2726404666900635
1612185282.1831615,308,2.142564058303833
1612185283.5228152,309,2.3098716735839844
1612185284.922559,310,2.2137937545776367
1612185286.3024704,311,2.1978511810302734
1612185287.6350985,312,2.03540301322937
1612185289.0304284,313,2.167837381362915
1612185290.495996,314,2.0879435539245605
1612185292.0056913,315,2.1275906562805176
1612185293.3611734,316,2.0755882263183594
1612185294.7290523,317,2.2474524974823
1612185296.1190917,318,2.2453911304473877
1612185297.5353177,319,2.1997742652893066
1612185298.9020905,320,2.391757011413574
1612185300.3188033,321,2.3352530002593994
1612185301.709171,322,2.189652442932129
1612185303.1195464,323,2.3987948894500732
1612185304.627382,324,2.214994192123413
1612185305.9929237,325,2.1669087409973145
1612185307.3178258,326,2.225417375564575
1612185308.6259797,327,2.239325523376465
1612185310.051363,328,2.493269681930542
1612185311.486567,329,2.3114025592803955
1612185312.8017015,330,2.6122469902038574
1612185314.2322755,331,2.304145574569702
1612185315.6172261,332,2.1359007358551025
1612185316.9830408,333,2.258118152618408
1612185318.391703,334,2.2964890003204346
1612185319.8105402,335,2.3087692260742188
1612185321.2429948,336,2.173264503479004
1612185322.6427503,337,2.532505989074707
1612185323.969854,338,2.303989887237549
1612185325.333725,339,2.215153217315674
1612185326.7807193,340,2.242002487182617
1612185328.1736078,341,2.1748809814453125
1612185329.4955394,342,2.1058106422424316
1612185330.9011807,343,2.329516649246216
1612185332.2902532,344,2.145439624786377
1612185333.6817799,345,2.144629716873169
1612185335.0578194,346,2.362553119659424
1612185336.3834603,347,2.1451127529144287
1612185337.8513088,348,2.048562526702881
1612185339.209216,349,2.343780517578125
1612185340.6212814,350,2.270167350769043
1612185342.0088923,351,2.20324444770813
1612185343.3502598,352,2.131023645401001
1612185344.6898496,353,2.107109785079956
1612185346.094138,354,2.1159746646881104
1612185347.4740117,355,2.2052714824676514
1612185348.8464165,356,2.1680617332458496
1612185350.2763655,357,2.0749258995056152
1612185351.674746,358,2.195894479751587
1612185353.069243,359,2.2126615047454834
1612185354.4912436,360,2.4963953495025635
1612185355.8937778,361,2.4132375717163086
1612185357.2722058,362,2.3039140701293945
1612185358.6065505,363,2.3664731979370117
1612185360.013094,364,2.415872573852539
1612185361.5774035,365,2.3835411071777344
1612185363.0147963,366,2.262788772583008
1612185364.3858523,367,2.1430728435516357
1612185365.789472,368,2.2094573974609375
1612185367.2503726,369,2.3331098556518555
1612185368.633159,370,2.4469852447509766
1612185370.014403,371,2.209003210067749
1612185371.4277787,372,2.4188613891601562
1612185372.8488278,373,2.1997995376586914
1612185374.1508884,374,2.3642213344573975
1612185375.50404,375,2.333909034729004
1612185377.025876,376,2.3193955421447754
1612185378.3983698,377,2.306333303451538
1612185379.837376,378,2.307485342025757
1612185381.1790295,379,2.2197206020355225
1612185382.5198412,380,2.2756612300872803
1612185383.870807,381,2.383117914199829
1612185385.3195522,382,2.2590386867523193
1612185386.7048597,383,2.3805177211761475
1612185388.059624,384,2.3607981204986572
1612185389.4314017,385,2.3134491443634033
1612185390.892249,386,2.2475709915161133
1612185392.254485,387,2.2062880992889404
1612185393.6808794,388,2.3396072387695312
1612185395.0792437,389,2.247140407562256
1612185396.4992545,390,2.54085111618042
1612185397.8585963,391,2.3206334114074707
1612185399.3398948,392,2.393005609512329
1612185400.8198698,393,2.6152641773223877
1612185402.2377052,394,2.5186493396759033
1612185403.611383,395,2.4223685264587402
1612185404.9779472,396,2.452667713165283
1612185406.3366623,397,2.4375550746917725
1612185407.6438715,398,2.4649269580841064
1612185409.052767,399,2.3804657459259033
1612185410.475656,400,2.337127685546875
1612185411.86709,401,2.249030828475952
1612185413.155935,402,2.4111902713775635
1612185414.4925125,403,2.3142879009246826
1612185415.8457484,404,2.2574923038482666
1612185417.2445207,405,2.412041664123535
1612185418.6243768,406,2.1583640575408936
1612185420.0079317,407,2.3335776329040527
1612185421.3685656,408,2.3572545051574707
1612185422.7107646,409,2.248356342315674
1612185424.166288,410,2.1653032302856445
1612185425.4857423,411,2.2603628635406494
1612185426.8520288,412,2.3086721897125244
1612185428.198584,413,2.231354236602783
1612185429.5536268,414,2.460645914077759
1612185430.9149303,415,2.2219653129577637
1612185432.3395576,416,2.373563766479492
1612185433.6728086,417,2.2035927772521973
1612185435.0544574,418,2.229217767715454
1612185436.4088402,419,2.3777990341186523
1612185437.8903177,420,2.402167320251465
1612185439.2949305,421,2.3096718788146973
1612185440.6719663,422,2.2437996864318848
1612185442.0075264,423,2.30564546585083
1612185443.3603735,424,2.2959136962890625
1612185444.6735852,425,2.4071145057678223
1612185446.0685577,426,2.222109317779541
1612185447.4292202,427,2.4223134517669678
1612185448.8330212,428,2.526345729827881
1612185450.2051904,429,2.280961036682129
1612185451.6173406,430,2.360826015472412
1612185453.0645957,431,2.312446117401123
1612185454.4557436,432,2.2648239135742188
1612185455.836113,433,2.495046377182007
1612185457.2039502,434,2.451383590698242
1612185458.6012974,435,2.362354040145874
1612185460.0325024,436,2.34403395652771
1612185461.4913282,437,2.4339795112609863
1612185462.8375468,438,2.456509828567505
1612185464.2292707,439,2.4400041103363037
1612185465.5559542,440,2.5785531997680664
1612185466.8894072,441,2.4259376525878906
1612185468.2371671,442,2.1047163009643555
1612185469.6811895,443,2.152446985244751
1612185471.0287898,444,2.2110824584960938
1612185472.4126685,445,2.4111685752868652
1612185473.8151166,446,2.3769192695617676
1612185475.206984,447,2.336094617843628
1612185476.5560048,448,2.3144240379333496
1612185477.9323726,449,2.267576217651367
1612185479.3442004,450,2.4131717681884766
1612185480.7689936,451,2.2294418811798096
1612185482.1290796,452,2.2789323329925537
1612185483.5812268,453,2.4533238410949707
1612185485.0136108,454,2.3032593727111816
1612185486.3933275,455,2.3300726413726807
1612185487.742652,456,2.3270277976989746
1612185489.0954125,457,2.365097761154175
1612185490.4240272,458,2.379591703414917
1612185491.7832515,459,2.2451717853546143
1612185493.2274215,460,2.364290237426758
1612185494.642871,461,2.3236281871795654
1612185495.9501312,462,2.4028148651123047
1612185497.2633216,463,2.437295436859131
1612185498.6090963,464,2.5856845378875732
1612185499.997941,465,2.3509671688079834
1612185501.2867262,466,2.413637161254883
1612185502.7365592,467,2.4463555812835693
1612185504.1457458,468,2.187711000442505
1612185505.4545043,469,2.1915283203125
1612185506.790038,470,2.238865375518799
1612185508.2110848,471,2.2367472648620605
1612185509.7208433,472,2.4208457469940186
1612185511.09205,473,2.1631202697753906
1612185512.5638726,474,2.283127784729004
1612185513.8693993,475,2.229372024536133
1612185515.237001,476,2.3533380031585693
1612185516.557412,477,2.267268419265747
1612185517.901531,478,2.2620646953582764
1612185519.331968,479,2.3500778675079346
1612185520.7316456,480,2.368981122970581
1612185522.0865138,481,2.325820207595825
1612185523.4509153,482,2.203282594680786
1612185524.7810612,483,2.501354455947876

